Diffusion Synthetic Acceleration for polytopic discretisations of Boltzmann transport

We present a computational study of diffusion synthetic acceleration (DSA) for the monoenergetic, isotropically scattering $S_N$ transport equations, discretised in space by a polytopic discontinuous Galerkin method. Using a discrete ordinates angular discretisation, we construct the DSA correction with an interior-penalty diffusion operator and compare a classical symmetric interior penalty (SIP) formulation with a modified interior penalty (MIP) variant, together with homogeneous Dirichlet and Marshak (Robin) diffusion boundary conditions imposed weakly in the DG framework. We quantify the observed convergence behaviour of the resulting source iteration across variations in optical thickness, scattering ratio, angular quadrature, mesh refinement, polynomial degree and mesh anisotropy on families of bounded Voronoi meshes. The results show that MIP-based DSA remains robust across the parameter ranges tested, whereas SIP-based DSA can lose robustness in the intermediate regime. In challenging optically thick, highly scattering settings, the observed convergence factors for the MIP-based schemes are typically below $0.6$.

==> tikz_Schaubilder/sr_calculations/_new_results/Dirichlet_DSA.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.01287573834015847,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.020013630119039498,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630547393562,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765920666849525,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052059895315514,0.9624210879125586,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.04074089756287219,0.9617136982557942,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351511052983951,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999301301156111,0.9600225809350657,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538533411076838,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.08412162686982004,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192580083117875,0.9566550302343633,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159653825121698,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172472938003175,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482009830475857,0.9520556266461946,2.71794895642611
0.09846652027941236,0.48530398219696724,0.17730635351591487,0.9502028699674181,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977715512300637,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232236361549437,0.9459593420712489,2.717197751240147
0.1494502494606524,0.48530398219696724,0.2517152448778924,0.943548356346199,2.716888863192694
0.17175102154984984,0.48530398219696724,0.2730596323007925,0.9409300109582268,2.7165492373044495
0.19737948588157686,0.48530398219696724,0.2918674725822251,0.9380920180064932,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.3115798928942442,0.9350205177251745,2.715782555690509
0.2606798020576923,0.48530398219696724,0.32899755207099074,0.931699790772135,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613646749153,0.9281121764624467,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.35850463193657306,0.9242383077492029,2.714496133882478
0.39565388658322687,0.48530398219696724,0.37130420427539884,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.381303455765615,0.9155502108558937,2.713708188250176
0.5225415213602959,0.48530398219696724,0.39304607774043354,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.40211221590157337,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.4045191809445313,0.899902073062192,2.713258835789069
0.793101660333306,0.48530398219696724,0.4077945465989237,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.41366502999467936,0.8876529689778472,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742082413453013,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.4272090532827889,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249257879162,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007014066575,0.859876078343843,2.723582967434452
1.8270270041765395,0.48530398219696724,0.4696803192492078,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.4813543907116168,0.8458641743544363,2.7365750740820833
2.4129611832536098,0.48530398219696724,0.49552424355220326,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008516829757999,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089478692259717,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161110387333594,0.8261907007593456,2.805729395194073
4.208826990208894,0.48530398219696724,0.5211676277909962,0.825163231112159,2.8400117875222897
4.836862686437176,0.48530398219696724,0.5265591962693511,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296184535466997,0.8313447801831163,2.94623978850074
6.388062072657212,0.48530398219696724,0.5310062483008359,0.8397705903584138,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312045755089337,0.8525900735657906,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295594221120041,0.870402391510401,3.2660827390897484
9.695655615935925,0.48530398219696724,0.525581935112165,0.8937368217189906,3.440024752365326
11.142428752325099,0.48530398219696724,0.5223883900272475,0.9230105333398444,3.6605117029059993
12.805087496773325,0.48530398219696724,0.5161089729256917,0.9584879681279174,3.936184050076674
14.715846019280558,0.48530398219696724,0.5081803642872748,1.0002443154116525,4.275836516807869
16.91172544644807,0.48530398219696724,0.497240762843464,1.0481332793500167,4.688029310786857
19.435271149298263,0.48530398219696724,0.48166780153811745,1.1017570226658384,5.180674298867269
22.335377063851233,0.48530398219696724,0.4618150388662224,1.1604350463520143,5.7605742034325855
25.668233015746946,0.48530398219696724,0.43697748331520586,1.2231696884937735,6.432861026861332
29.498413403416983,0.48530398219696724,0.49078774358008076,1.2886091700096938,7.2002720071891115
33.90012833314499,0.48530398219696724,0.6930687141168338,1.355014417727839,8.062228101938093
38.9586614468756,0.48530398219696724,0.9035658016367788,1.4202176181337878,9.013593596391527
44.7720223008213,0.48530398219696724,1.1421765544934235,86.8511184339688,606.9309181978573
51.45284530985853,0.48530398219696724,1.408469908566882,2741816.387852132,20472295.357734796
59.13057204993993,0.48530398219696724,1.7090827787104514,40148814128.67633,320365045786.663
67.95395920083764,0.48530398219696724,2.0475928828219274,300953172189627.5,2566823549078602.5
78.09396072084505,0.48530398219696724,2.4242546810954795,1.211037454295889e+18,1.1042466843756388e+19
89.74704009584349,0.48530398219696724,2.8349551671251274,2.586840968390646e+21,2.522181714547532e+22
103.13897683787222,0.48530398219696724,3.264521752082414,2.614881669690829e+24,2.726702829549528e+25
118.52924098447018,0.48530398219696724,3.7503913926461814,2.265300820272418e+27,2.528102035250534e+28
136.2160203551273,0.48530398219696724,4.38399330731994,4.085282848329053e+30,4.878697527072541e+31
156.54199796841294,0.48530398219696724,5.035743091974,3.336969642873265e+33,4.265325905322819e+34
179.90099155778333,0.48530398219696724,5.705689409033102,1.399217369427483e+36,1.9147975936871258e+37
206.7455838273133,0.48530398219696724,6.386324919482397,3.2358769844017775e+38,4.741639612054375e+39
237.59589128427652,0.48530398219696724,7.06312006278208,4.169208568996748e+40,6.5414197305522345e+41
273.04964154553255,0.48530398219696724,7.714463491124446,2.9044829345953135e+42,4.87888266626924e+43
313.79375436648274,0.48530398219696724,8.312557733704175,1.0404869553223468e+44,1.8711018819082708e+45
360.61765077612336,0.48530398219696724,8.826118441064049,1.81413028818315e+45,3.4925655861472554e+46
414.4285481839423,0.48530398219696724,9.223868130568377,1.4620405343090303e+46,3.0135253245966975e+47
476.26903780279935,0.48530398219696724,9.481363273140106,5.287748637280435e+46,1.1669968608539759e+48
547.337284952015,0.48530398219696724,9.590593520642019,8.780120951644122e+46,2.0751720806992287e+48
629.0102436234466,0.48530398219696724,9.563666978730158,7.280917431761288e+46,1.84319706899961e+48
722.870335094958,0.48530398219696724,9.416514566559137,3.244968468669396e+46,8.799503751247744e+47
830.7361074919369,0.48530398219696724,9.157482569257446,7.905761769212745e+45,2.2964658025769475e+47
954.6974703287535,0.48530398219696724,8.807800854930958,1.1256320124679194e+45,3.502831894727836e+46
1097.1561867027283,0.48530398219696724,8.41570346686899,1.1545765566553095e+44,3.849648079684767e+45
1260.872407680682,0.48530398219696724,8.000086756515314,9.138312376902393e+42,3.2645812947511093e+44
1449.018150486201,0.48530398219696724,7.534338506409433,4.595727364309427e+41,1.7589497067908392e+43
1665.2387566325353,0.48530398219696724,7.020711430837063,1.3888378256288077e+40,5.6950746698244814e+41
1913.7235207582582,0.48530398219696724,6.475049517289421,2.5851700716037784e+38,1.1358045951482616e+40
2199.2868586060326,0.48530398219696724,5.914407015469385,3.0710789901949535e+36,1.4457494924399143e+38
2527.461586781732,0.48530398219696724,5.355615269409788,2.43292876222033e+34,1.2272722644091528e+36
2904.6061215980462,0.48530398219696724,4.8127158972754085,1.3420770941341754e+32,7.254665709479536e+33
3338.027673990301,0.48530398219696724,4.296087265799988,5.370010678016925e+29,3.110711607603707e+31
3836.123827417535,0.48530398219696724,3.8131094849060574,1.6286428488579234e+27,1.0110444298754718e+29
4408.54524183412,0.48530398219696724,3.3687203151733804,3.931783293505086e+24,2.6158215834530404e+26
5066.382636136649,0.48530398219696724,2.9657122402913907,7.968132209202414e+21,5.681495219460803e+23
5822.38167188866,0.48530398219696724,2.6049159311847236,1.4335887534654884e+19,1.0955465703206696e+21
6691.189901715636,0.48530398219696724,2.285150787995526,2.4121929280531252e+16,1.9757448596485222e+18
7689.640567018716,0.48530398219696724,2.0032949410546546,39277977854777.48,3448203981437596.5
8837.078743614602,0.48530398219696724,1.7551576383163032,62442207231.38311,5875685249674.105
10155.736154404181,0.48530398219696724,1.5366464423307165,96357869.0929033,9718817270.440153
11671.161911100682,0.48530398219696724,1.3442683277422265,143453.55555530256,15509262.356550861
13412.717530678983,0.48530398219696724,1.1750652089275966,205.7452511814047,23843.474489524044
15414.145817536453,0.48530398219696724,1.0264471300465032,0.6421027507734252,79.75150118846476
17714.224633510854,0.48530398219696724,0.8960913434658326,0.5750152228279829,76.555755010033
20357.518222611085,0.48530398219696724,0.7818982149896854,0.5736025015662026,81.86431482440571
23395.240647448256,0.48530398219696724,0.6819718762965757,0.5724068180113864,87.57402146843712
26886.24806652944,0.48530398219696724,0.5838229099853163,0.5714046925433726,93.71364315635377
30898.1790778802,0.48530398219696724,0.49339212917126024,0.5705719954219721,100.31351568425919
35508.76522326117,0.48530398219696724,0.417808904353253,0.5698858146514348,107.40589838758335
40807.33704412155,0.48530398219696724,0.3544468625104602,0.569324841307738,115.02516705845922
46896.55486926553,0.48530398219696724,0.30079306727587335,0.568869652366203,123.20802656797109
53894.397868406064,0.48530398219696724,0.25644337182294974,0.5685028781592005,131.99373843898186
61936.44990970618,0.48530398219696724,0.21764949002162182,0.5682092584136984,141.42435962305612
71178.52651001325,0.48530398219696724,0.18679690785074837,0.5679756028872511,151.5449902189106
81799.69377519484,0.48530398219696724,0.1600604122616408,0.5677906786468259,162.40402930638575
94005.73782282983,0.48530398219696724,0.13689349639420878,0.5676450473237472,174.05343929453582
108033.15190764665,0.48530398219696724,0.11685232407488122,0.5675308737695703,186.5490201191383
124153.71850064106,0.48530398219696724,0.09953032099144922,0.5674417238575199,199.95069526701528
142679.7751000857,0.48530398219696724,0.08667950382351021,0.5673723648563908,214.3228119929452
163970.26580002054,0.48530398219696724,0.07364627018018857,0.5673185776072122,229.7344582866124
188437.695865931,0.48530398219696724,0.0641260712925639,0.5672769861101308,246.259799209023
216556.12406317543,0.48530398219696724,0.054332122269258834,0.5672449072564628,263.9784352032199
248870.34759027854,0.48530398219696724,0.04730441813064258,0.5672202213398307,282.97578493906724
286006.45757603913,0.48530398219696724,0.041181757510045505,0.5672012625663346,303.3434952079247
328683.96965420543,0.48530398219696724,0.034778381599973374,0.5671867279228054,325.17988035747067
377729.76464674546,0.48530398219696724,0.030272765295847846,0.5671756023254806,348.5903937640236
434094.10945776606,0.48530398219696724,0.026352523833231712,0.5671670978277782,373.6881338808482
498869.06858441175,0.48530398219696724,0.022936736461945124,0.5671606047175766,400.5943874790247
573309.6629695033,0.48530398219696724,0.019296284040839714,0.567155652499649,429.43921280898206
658858.1861506815,0.48530398219696724,0.016794775005137007,0.5671518789835999,460.36206555470994
757172.14883374,0.48530398219696724,0.01461664885716149,0.5671490059411602,493.51247062467655
870156.3933188907,0.48530398219696724,0.012723080265384547,0.5671468200365988,529.0507430223573
1000000.0,0.48530398219696724,0.011074175137874499,0.5671451579553033,567.1487612624463


==> tikz_Schaubilder/sr_calculations/_new_results/Dirichlet_MIP_DSA.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.012875738378237918,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02001363029233388,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630608590266,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765921299364836,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052057370458225,0.9624210879125586,2.719079864499731
0.028162060654953962,0.48530398219696724,0.04074089656506092,0.9617136982557941,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351512385374992,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999302006840465,0.9600225809350658,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538532565593321,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.0841216286088234,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192579465475884,0.9566550302343632,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159654263493133,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172470264443962,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482010172935437,0.9520556266461945,2.7179489564261097
0.09846652027941236,0.48530398219696724,0.17730635303041697,0.950202869967418,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977716395593298,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232237009095615,0.9459593420712491,2.7171977512401475
0.1494502494606524,0.48530398219696724,0.2517152469880757,0.943548356346199,2.7168888631926946
0.17175102154984984,0.48530398219696724,0.273059644808136,0.9409300109582268,2.716549237304449
0.19737948588157686,0.48530398219696724,0.29186747821750697,0.9380920180064933,2.716179612732778
0.22683219636960386,0.48530398219696724,0.311579955872984,0.9350205177251745,2.7157825556905086
0.2606798020576923,0.48530398219696724,0.32899749835572223,0.9316997907721352,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613763864747,0.9281121764624468,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.3585046849200394,0.924238307749203,2.714496133882478
0.39565388658322687,0.48530398219696724,0.3713042568317396,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.3813034498699225,0.9155502108558936,2.7137081882501763
0.5225415213602959,0.48530398219696724,0.393046116388273,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.4021122795360599,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.40451927866557186,0.899902073062192,2.7132588357890692
0.793101660333306,0.48530398219696724,0.4077945801473899,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.4136651803090422,0.8876529689778471,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742098832514807,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.42720903556046874,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249666113139,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007994609749,0.8598760783438429,2.723582967434452
1.8270270041765395,0.48530398219696724,0.46968022635671275,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.48135442034763054,0.8458641743544363,2.736575074082084
2.4129611832536098,0.48530398219696724,0.49552532559202245,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008509236969115,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089480667898186,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161120167909392,0.8261907007593456,2.8057293951940734
4.208826990208894,0.48530398219696724,0.5211679939507616,0.8251632311121591,2.8400117875222906
4.836862686437176,0.48530398219696724,0.5265584059159104,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296182785711177,0.8313447801831164,2.9462397885007396
6.388062072657212,0.48530398219696724,0.5310051723597775,0.8397705903584142,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312004970249485,0.8525900735657909,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295526588566678,0.870402391510401,3.266082739089749
9.695655615935925,0.48530398219696724,0.5255694690964986,0.893736821718991,3.4400247523653267
11.142428752325099,0.48530398219696724,0.5223670607459691,0.9230105333398452,3.6605117029060015
12.805087496773325,0.48530398219696724,0.5160716863764049,0.9584879681279178,3.936184050076676
14.715846019280558,0.48530398219696724,0.5081270907471204,1.000244315411653,4.275836516807871
16.91172544644807,0.48530398219696724,0.49714505386913277,1.0481332793500178,4.6880293107868605
19.435271149298263,0.48530398219696724,0.48149509194821494,1.101757022665839,5.180674298867272
22.335377063851233,0.48530398219696724,0.4615234135409499,1.1604350463520128,5.76057420343258
25.668233015746946,0.48530398219696724,0.4364788472530629,1.223169688493775,6.432861026861335
29.498413403416983,0.48530398219696724,0.4041583486304961,1.2886091700098992,7.2002720071901924
33.90012833314499,0.48530398219696724,0.36532168745876725,1.3550144178255472,8.062228102481813
38.9586614468756,0.48530398219696724,0.31964795512136834,1.4202425164100099,9.01374327793717
44.7720223008213,0.48530398219696724,0.26670281281721425,1.481766178039374,10.044289336713272
51.45284530985853,0.48530398219696724,0.2066383466774728,1.5367526383474708,11.136859469365156
59.13057204993993,0.48530398219696724,0.16238324705849613,1.582223224056389,12.267585744320906
67.95395920083764,0.48530398219696724,0.15552515210609585,1.6153024424263047,13.406317601554013
78.09396072084505,0.48530398219696724,0.1519457290861412,1.633540800759336,14.518487770264018
89.74704009584349,0.48530398219696724,0.139440150399026,1.6352625242958982,15.568324334180343
103.13897683787222,0.48530398219696724,0.12229511901754593,1.619860168482681,16.523036942212055
118.52924098447018,0.48530398219696724,0.10854313437760729,1.5879505427440814,17.35715830608057
136.2160203551273,0.48530398219696724,0.09466767869087654,1.5413331242869572,18.055991975511734
156.54199796841294,0.48530398219696724,0.08358761557633314,1.4827487635571985,18.61728438877267
179.90099155778333,0.48530398219696724,0.07243542887185977,1.4154988986707866,19.05077924203053
206.7455838273133,0.48530398219696724,0.06363980540168473,1.343023586571478,19.37597581248849
237.59589128427652,0.48530398219696724,0.05477365950415367,1.268534350771901,19.618882620205994
273.04964154553255,0.48530398219696724,0.04796453772364613,1.1947624699366572,19.80865651172267
313.79375436648274,0.48530398219696724,0.041957048015909104,1.123837283202516,19.974791561622478
360.61765077612336,0.48530398219696724,0.03584634565237162,1.057273402739351,20.145159846747163
414.4285481839423,0.48530398219696724,0.031327616158043144,0.9960295264849449,20.344891163384194
476.26903780279935,0.48530398219696724,0.02738253578553915,0.9406022715063521,20.595902373848432
547.337284952015,0.48530398219696724,0.023945676498881904,0.8911281795766715,20.916845952284863
629.0102436234466,0.48530398219696724,0.020303516026815016,0.8474784417921417,21.323289242728713
722.870335094958,0.48530398219696724,0.01776514612556422,0.8093398099776292,21.82800503613852
830.7361074919369,0.48530398219696724,0.01555810998039354,0.7762805052232293,22.441313805659618
954.6974703287535,0.48530398219696724,0.013638743636289662,0.7478023418463783,23.17145430014338
1097.1561867027283,0.48530398219696724,0.011996269069816407,0.7233809375373197,24.024973774917644
1260.872407680682,0.48530398219696724,0.009953267018772534,0.7024957858879225,25.007130401638744
1449.018150486201,0.48530398219696724,0.008735899229443404,0.6846517241426128,26.12229709116432
1665.2387566325353,0.48530398219696724,0.007687570119234116,0.6693931665971684,27.37435374395826
1913.7235207582582,0.48530398219696724,0.00678848665665702,0.6563124026281412,28.767055805873845
2199.2868586060326,0.48530398219696724,0.00602750611332603,0.645053210335674,30.3043703531301
2527.461586781732,0.48530398219696724,0.005393289207481021,0.6353109541633608,31.990775109534813
2904.6061215980462,0.48530398219696724,0.00488472825607977,0.6268301986606224,33.831519309437034
3338.027673990301,0.48530398219696724,0.0044887091331514304,0.6194006945448384,35.83284736403968
3836.123827417535,0.48530398219696724,0.00419142741557839,0.6128524056681797,38.00218682587607
4408.54524183412,0.48530398219696724,0.003963267895456825,0.6070500730345189,40.34830165313653
5066.382636136649,0.48530398219696724,0.0037826862039536994,0.6018876716200247,42.88141096727465
5822.38167188866,0.48530398219696724,0.003625225269968692,0.5972830129294883,45.61327307370233
6691.189901715636,0.48530398219696724,0.0034782069242213286,0.5931726771613454,48.55723498113161
7689.640567018716,0.48530398219696724,0.003328586520714684,0.5895074140763845,51.72824920861619
8837.078743614602,0.48530398219696724,0.0028505794187167963,0.5862481197135673,55.14286215621959
10155.736154404181,0.48530398219696724,0.0027036457324360924,0.5833624667573721,58.81918126151369
11671.161911100682,0.48530398219696724,0.002551989127658166,0.5808222330345528,62.776830897389274
13412.717530678983,0.48530398219696724,0.00239647968736479,0.5786013333620829,67.03690879044626
15414.145817536453,0.48530398219696724,0.0022385826820904447,0.5766745173611088,71.62195513906865
17714.224633510854,0.48530398219696724,0.002080029761005837,0.5750166554527459,76.55594540009979
20357.518222611085,0.48530398219696724,0.0019226533933303514,0.5736025034568731,81.86431509382068
23395.240647448256,0.48530398219696724,0.001768231340709842,0.5724068180137468,87.5740214687977
26886.24806652944,0.48530398219696724,0.001618312986277736,0.571404692543464,93.7136431563688
30898.1790778802,0.48530398219696724,0.001474311535587461,0.5705719954220204,100.3135156842676
35508.76522326117,0.48530398219696724,0.0013372741705350618,0.5698858146514765,107.40589838759117
40807.33704412155,0.48530398219696724,0.0012080707071365833,0.5693248413077412,115.0251670584598
46896.55486926553,0.48530398219696724,0.0010872065144757964,0.5688696523662283,123.20802656797649
53894.397868406064,0.48530398219696724,0.0009750207320969903,0.5685028781592144,131.9937384389851
61936.44990970618,0.48530398219696724,0.0008716516197732238,0.5682092584137093,141.4243596230589
71178.52651001325,0.48530398219696724,0.0007768631489336638,0.5679756028872707,151.5449902189157
81799.69377519484,0.48530398219696724,0.000690537538660695,0.5677906786468161,162.404029306383
94005.73782282983,0.48530398219696724,0.0006124281965667008,0.5676450473237576,174.05343929453906
108033.15190764665,0.48530398219696724,0.0005423091887054786,0.5675308737695585,186.5490201191343
124153.71850064106,0.48530398219696724,0.0004026826791877435,0.5674417238575409,199.95069526702264
142679.7751000857,0.48530398219696724,0.00035501488523132565,0.5673723648563936,214.32281199294619
163970.26580002054,0.48530398219696724,0.00031249777692370366,0.5673185776072028,229.73445828660866
188437.695865931,0.48530398219696724,0.0002746895315890542,0.5672769861101619,246.25979920903617
216556.12406317543,0.48530398219696724,0.0002411563375817316,0.5672449072564698,263.97843520322317
248870.34759027854,0.48530398219696724,0.00021148536883974637,0.5672202213398413,282.9757849390724
286006.45757603913,0.48530398219696724,0.00018528606893297505,0.5672012625663283,303.3434952079214
328683.96965420543,0.48530398219696724,0.00016219466609257018,0.5671867279228046,325.17988035747004
377729.76464674546,0.48530398219696724,0.00014187428993587406,0.5671756023254811,348.5903937640241
434094.10945776606,0.48530398219696724,0.0001240187397009096,0.567167097827789,373.6881338808554
498869.06858441175,0.48530398219696724,0.00010834659111162334,0.5671606047175806,400.5943874790274
573309.6629695033,0.48530398219696724,9.460778134735732e-05,0.5671556524996498,429.4392128089832
658858.1861506815,0.48530398219696724,8.257513703651567e-05,0.5671518789836009,460.36206555471085
757172.14883374,0.48530398219696724,7.204632395951817e-05,0.567149005941153,493.51247062467047
870156.3933188907,0.48530398219696724,6.283306583547244e-05,0.5671468200365958,529.0507430223544
1000000.0,0.48530398219696724,5.478517990655589e-05,0.5671451579553024,567.1487612624454


==> tikz_Schaubilder/sr_calculations/_new_results/None.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006059165690422307,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006958767302388398,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0007991152129456596,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009175671275233622,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.0010534419681548543,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012092590214303864,0.9671025724794795,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.001387888048338017,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.0015925937924737815,0.9669601786756507,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.001827083939675815,0.9668729506149789,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0023695126414138372,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027181484871320375,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.00311723404803413,0.9665271606932447,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035743630031299153,0.9663769283609137,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004096635715200844,0.9662050357023604,2.7194395321084652
0.007008701824056899,0.48530398219696724,0.0046933785297758055,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.005374642102885804,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008837186868340723,0.9655274880448244,2.7193772406899073
0.01063764854316313,0.48530398219696724,0.01010292541425059,0.965235016476919,2.7193500693355084
0.012224984640507832,0.48530398219696724,0.01155430564727491,0.9649017612439236,2.7193189006473935
0.014049180968354592,0.48530398219696724,0.013204487713063814,0.9645224847627365,2.719283156874979
0.016145581502618366,0.48530398219696724,0.020614981086131783,0.9640914069247906,2.719242180271153
0.018554804201388442,0.48530398219696724,0.023516657800840148,0.9636021855005285,2.719195223256994
0.021323527981697614,0.48530398219696724,0.026785458411078152,0.9630479065698292,2.7191414378488
0.024505397127942575,0.48530398219696724,0.03767858237257056,0.9624210879125593,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.04283805844034624,0.9617136982557944,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05662371525863611,0.9609171948563521,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.06403106872196092,0.9600225809350659,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.0811347660037606,0.9590204828026079,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.1001189239604574,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.12028370206697755,0.956655030234363,2.718476325785386
0.06487547294786292,0.48530398219696724,0.1436841092921491,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.16816208601463928,0.9537420708862915,2.7181467607216527
0.08568127214899486,0.48530398219696724,0.1945758691027873,0.9520556266461954,2.7179489564261106
0.09846652027941236,0.48530398219696724,0.2240103992207568,0.9502028699674179,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.2619079504595895,0.9481740725083392,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.30090091548009557,0.9459593420712483,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3466587077269061,0.943548356346198,2.716888863192694
0.17175102154984984,0.48530398219696724,0.386914490778421,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.4352056175323705,0.9380920180064923,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.4841006560723098,0.935020517725173,2.7157825556905086
0.2606798020576923,0.48530398219696724,0.5333004624913348,0.9316997907721336,2.715363179804415
0.2995781034986427,0.48530398219696724,0.5805080361853012,0.9281121764624443,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.6284785322366869,0.9242383077491799,2.7144961338824753
0.39565388658322687,0.48530398219696724,0.658609658040489,0.9200577633713041,2.7140802310482957
0.4546928455862411,0.48530398219696724,0.6862846120632308,0.9155502108532526,2.7137081882497585
0.5225415213602959,0.48530398219696724,0.7109550643027396,0.9106970743175832,2.713414668828589
0.6005144883981762,0.48530398219696724,0.7323886273052409,0.9054837153484201,2.713245190155254
0.6901224802908534,0.48530398219696724,0.7505320001993189,0.8999020727537138,2.7132588357159353
0.793101660333306,0.48530398219696724,0.7654174825489504,0.8939536786823049,2.713532041020392
0.9114472598521194,0.48530398219696724,0.777137395917693,0.8876529670557018,2.714164020744993
1.0474522360006342,0.48530398219696724,0.7858019101310239,0.8810308309390211,2.7152844988866565
1.2037516980200695,0.48530398219696724,0.7915165067110685,0.8741384760115264,2.717064420673244
1.3833739627296222,0.48530398219696724,0.794696398672026,0.8670517339519545,2.7197303053343402
1.5897992284504772,0.48530398219696724,0.7983238587442941,0.8598760710164741,2.723582963394224
1.8270270041765395,0.48530398219696724,0.8074101934435634,0.8527524649658649,2.729021607632122
2.099653600438444,0.48530398219696724,0.8180204634922127,0.8458640949174508,2.7365750250637038
2.4129611832536098,0.48530398219696724,0.8268289781767181,0.8394434556979642,2.746942366086733
2.7730201165910637,0.48530398219696724,0.8339220057579,0.8337791838124666,2.7610469441325516
3.1868065762459103,0.48530398219696724,0.840042717752878,0.8292216434347764,2.7801067579807186
3.662337713903373,0.48530398219696724,0.8458266281810253,0.8261861637077231,2.8057247339525286
4.208826990208894,0.48530398219696724,0.8516319928963916,0.8251527492107982,2.8399995204262396
4.836862686437176,0.48530398219696724,0.8576158115003222,0.826661771565122,2.885654511169872
5.558613053440597,0.48530398219696724,0.8638096836538093,0.8313140507082352,2.9461895227289627
6.388062072657212,0.48530398219696724,0.8702168973311019,0.8398495081262801,3.026169655378102
7.341280397070123,0.48530398219696724,0.8774378008161711,0.8536523784624117,3.1324013153043158
8.436736721624852,0.48530398219696724,0.8888425844850518,0.8765371552194168,3.278617612591157
9.695655615935925,0.48530398219696724,0.9064044492500398,0.9184931818887295,3.498382958249553
11.142428752325099,0.48530398219696724,0.9244451183829713,0.9998601107198283,3.868233556329701
12.805087496773325,0.48530398219696724,0.9399201059725489,1.1507285113985029,4.52821485459735
14.715846019280558,0.48530398219696724,0.9525414838292705,1.399194280848549,5.660572556171927
16.91172544644807,0.48530398219696724,0.9626392465984182,1.753114760435388,7.407337106680338
19.435271149298263,0.48530398219696724,0.9706324244766154,2.193249263267312,9.800339402255906
22.335377063851233,0.48530398219696724,0.9769149129493165,2.682811887668386,12.767590194832568
25.668233015746946,0.48530398219696724,0.9818279508646033,3.181825513947452,16.18222513269618
29.498413403416983,0.48530398219696724,0.9856560984494159,3.6572603421433527,19.90870418134054
33.90012833314499,0.48530398219696724,0.9886312447174417,4.0871996753011715,23.83185307015055
38.9586614468756,0.48530398219696724,0.9909394190496648,4.460620826913078,27.86943919046626
44.7720223008213,0.48530398219696724,0.9927281967551617,4.7749883441321055,31.973232558808142
51.45284530985853,0.48530398219696724,0.9941136927356616,5.033331982122192,36.12391348923764
59.13057204993993,0.48530398219696724,0.995186719813775,5.241713164357287,40.323898786511414
67.95395920083764,0.48530398219696724,0.9960179893542824,5.4073888326702235,44.59046941908117
78.09396072084505,0.48530398219696724,0.9966623841236324,5.537650601588626,48.95023299611492
89.74704009584349,0.48530398219696724,0.9971624029162324,5.639187722884742,53.435131487462336
103.13897683787222,0.48530398219696724,0.9975509004800608,5.717805357680099,58.07981089704277
118.52924098447018,0.48530398219696724,0.9978532462829008,5.778359325560094,62.92004154584137
136.2160203551273,0.48530398219696724,0.9980890140947062,5.824808667141904,67.99188285727347
156.54199796841294,0.48530398219696724,0.9982732982434023,5.8603225589563905,73.33134306870907
179.90099155778333,0.48530398219696724,0.9984177356387389,5.887404086428122,78.97434999050004
206.7455838273133,0.48530398219696724,0.9985312973130133,5.908010680810367,84.95690617522915
237.59589128427652,0.48530398219696724,0.9986209001716129,5.923661716175616,91.31534575957512
273.04964154553255,0.48530398219696724,0.9986918789889183,5.935529932777444,98.08664150059107
313.79375436648274,0.48530398219696724,0.9987483501375883,5.944516648658367,105.30873169801222
360.61765077612336,0.48530398219696724,0.9987934917066954,5.951312291166738,113.0208504866739
414.4285481839423,0.48530398219696724,0.9988297592027546,5.956444369615729,121.26385365967704
476.26903780279935,0.48530398219696724,0.9988590516811485,5.960315078794859,130.08053743825573
547.337284952015,0.48530398219696724,0.9988828397313992,5.9632305409748465,139.51595063809162
629.0102436234466,0.48530398219696724,0.9989022640784946,5.965423413801879,149.61770231621844
722.870335094958,0.48530398219696724,0.9989182115201312,5.967070293990237,160.43626776789736
830.7361074919369,0.48530398219696724,0.9989313733654818,5.968305071152322,172.02529603851437
954.6974703287535,0.48530398219696724,0.9989422903608018,5.969229148129931,184.4419221495984
1097.1561867027283,0.48530398219696724,0.9989513871874284,5.969919247021259,197.74708714905657
1260.872407680682,0.48530398219696724,0.9989589989263465,5.970433360938832,212.00586896352704
1449.018150486201,0.48530398219696724,0.9989653913475464,5.970815285199505,227.2878268982601
1665.2387566325353,0.48530398219696724,0.9989707764640264,5.971098062468061,243.6673625181297
1913.7235207582582,0.48530398219696724,0.9989753244625648,5.9713065990828635,261.22409956093816
2199.2868586060326,0.48530398219696724,0.9989791728667077,5.971459649863746,280.0432854837147
2527.461586781732,0.48530398219696724,0.9989824335870388,5.971571322409672,300.21621722375176
2904.6061215980462,0.48530398219696724,0.9989851983581941,5.971652216242699,321.84069376725654
3338.027673990301,0.48530398219696724,0.998987542942092,5.971710284770884,345.0214981580177
3836.123827417535,0.48530398219696724,0.9989895303849763,5.971751487052766,369.8709116444391
4408.54524183412,0.48530398219696724,0.9989912135461626,5.9717802802986935,396.50926275474035
5066.382636136649,0.48530398219696724,0.9989926370639253,5.971799991791267,425.0655142052658
5822.38167188866,0.48530398219696724,0.9989938388848506,5.971813099572823,455.6778906852041
6691.189901715636,0.48530398219696724,0.9989948514540242,5.971821444145081,488.49455072166876
7689.640567018716,0.48530398219696724,0.9989957026420483,5.971826388031597,523.6743060118564
8837.078743614602,0.48530398219696724,0.998996416468944,5.971828935955103,561.3873918132907
10155.736154404181,0.48530398219696724,0.9989970136729159,5.971829825279953,601.8162922097663
11671.161911100682,0.48530398219696724,0.9989975121623744,5.971829594014536,645.1566243190229
13412.717530678983,0.48530398219696724,0.99899792738173,5.971828631888749,691.6180857796948
15414.145817536453,0.48530398219696724,0.9989982726146874,5.971827218672346,741.4254701498568
17714.224633510854,0.48530398219696724,0.9989985592428671,5.971825552882085,794.8197551691235
20357.518222611085,0.48530398219696724,0.9989987969724494,5.971823773252105,852.0592691810405
23395.240647448256,0.48530398219696724,0.9989989940373019,5.971821974761934,913.420941384944
26886.24806652944,0.48530398219696724,0.9989991573836738,5.971820220573365,979.2016419868006
30898.1790778802,0.48530398219696724,0.9989992928391338,5.971818550896938,1049.7196187497511
35508.76522326117,0.48530398219696724,0.9989994052668516,5.971816989556181,1125.3160369080997
40807.33704412155,0.48530398219696724,0.9989994987054969,5.971815548828314,1206.3566299059278
46896.55486926553,0.48530398219696724,0.9989995764947417,5.971814232997235,1293.2334689556599
53894.397868406064,0.48530398219696724,0.9989996413864362,5.971813040946013,1386.3668599848834
61936.44990970618,0.48530398219696724,0.9989996956417829,5.971811968035024,1486.207377154759
71178.52651001325,0.48530398219696724,0.9989997411151721,5.971811007450321,1593.2380427928479
81799.69377519484,0.48530398219696724,0.9989997793256167,5.971810151160512,1707.9766642907057
94005.73782282983,0.48530398219696724,0.9989998115169413,5.971809390585247,1830.9783392750203
108033.15190764665,0.48530398219696724,0.9989998387079989,5.971808717053348,1962.8381411749872
124153.71850064106,0.48530398219696724,0.9989998617342085,5.971808122107122,2104.193998180313
142679.7751000857,0.48530398219696724,0.9989998812816745,5.971807597696371,2255.729779519926
163970.26580002054,0.48530398219696724,0.9989998979150486,5.971807136293071,2418.1786039937847
188437.695865931,0.48530398219696724,0.998999912100186,5.971806730950682,2592.3263867655446
216556.12406317543,0.48530398219696724,0.9989999242225067,5.971806375324806,2779.0156415759316
248870.34759027854,0.48530398219696724,0.9989999346018462,5.971806063667922,2979.1495567724764
286006.45757603913,0.48530398219696724,0.9989999435044535,5.971805790806719,3193.6963648755345
328683.96965420543,0.48530398219696724,0.9989999511526849,5.971805552109709,3423.6940268211756
377729.76464674546,0.48530398219696724,0.9989999577328386,5.9718053434480245,3670.2552535425552
434094.10945776606,0.48530398219696724,0.9989999634014973,5.971805161154425,3934.5728891850304
498869.06858441175,0.48530398219696724,0.9989999682906735,5.971805001981286,4217.925681998065
573309.6629695033,0.48530398219696724,0.9989999725119914,5.971804863059907,4521.684470823768
658858.1861506815,0.48530398219696724,0.9989999761600998,5.971804741861801,4847.318817111857
757172.14883374,0.48530398219696724,0.9989999793154625,5.971804636162058,5196.40411454595
870156.3933188907,0.48530398219696724,0.9989999820466492,5.971804544006265,5570.629210678086
1000000.0,0.48530398219696724,0.9989999844122255,5.971804463679632,5971.804577443292


==> tikz_Schaubilder/sr_calculations/_new_results/Robin_DSA.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.020730767728951778,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02363903429149356,0.9640914069247906,2.719242180271153
0.018554804201388442,0.48530398219696724,0.026891488913994094,0.9636021855005282,2.719195223256994
0.021323527981697614,0.48530398219696724,0.037460974834855894,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.04248078173918268,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.05562831897675214,0.9617136982557939,2.7190094206287
0.032364366763473595,0.48530398219696724,0.06282656714735887,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580840472169,0.9600225809350659,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.08862940519702296,0.9590204828026078,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820584589270009,0.9579012439863586,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.12929991378839426,0.9566550302343642,2.718476325785386
0.06487547294786292,0.48530398219696724,0.15202371667145562,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585805155849252,0.9537420708862914,2.7181467607216527
0.08568127214899486,0.48530398219696724,0.20144007555411442,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.23606673523291322,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.2627369192201365,0.9481740725083397,2.717476420004164
0.13004509005128978,0.48530398219696724,0.2969762313392964,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306793300344655,0.9435483563461988,2.7168888631926937
0.17175102154984984,0.48530398219696724,0.3634507795271353,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966701991706778,0.9380920180064968,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.4254322460751792,0.9350205177251766,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085688433859,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.48102347717534605,0.9281121764624504,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220776528233,0.924238307749204,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228539220792257,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414307244183582,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517241599173438,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.5622157421738797,0.905483715432244,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.5681651864703787,0.8999020730622005,2.7132588357890706
0.793101660333306,0.48530398219696724,0.5702191733820329,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716500573376324,0.8876529689778517,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.5793084459516837,0.8810308342741272,2.71528450008399
1.2037516980200695,0.48530398219696724,0.581938795885439,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947641085017152,0.8670517392019826,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945590074984989,0.8598760783438166,2.723582967434443
1.8270270041765395,0.48530398219696724,0.6139137696596105,0.8527524865038213,2.729021619869699
2.099653600438444,0.48530398219696724,0.6148866115245515,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143687709301513,0.8394437115269888,2.7469425441954534
2.7730201165910637,0.48530398219696724,0.6122189235932521,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929189259794961,0.8292235026205073,2.780108436331931
3.662337713903373,0.48530398219696724,0.5879480411549715,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5769001626659683,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.565400007705556,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.553761558053972,0.8313447801829476,2.9462397885005043
6.388062072657212,0.48530398219696724,0.5413859283953129,0.8397705903581945,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299458342988315,0.8525900735655921,3.1305491565441557
8.436736721624852,0.48530398219696724,0.51690956253141,0.8704023915100786,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051579790656382,0.8937368217187605,3.4400247523647756
11.142428752325099,0.48530398219696724,0.49020722176073384,0.9230105333395435,3.6605117029051932
12.805087496773325,0.48530398219696724,0.47525979464347873,0.9584879681276128,3.9361840500757572
14.715846019280558,0.48530398219696724,0.45856203403340745,1.0002443154113043,4.275836516806701
16.91172544644807,0.48530398219696724,0.4414529872079838,1.0481332793494462,4.688029310784749
19.435271149298263,0.48530398219696724,0.4256557457254586,1.101757022665612,5.180674298866354
22.335377063851233,0.48530398219696724,0.40983986748609047,1.1604350463518565,5.760574203431888
25.668233015746946,0.48530398219696724,0.39626299017173927,1.223169688493172,6.432861026858426
29.498413403416983,0.48530398219696724,0.49616046763562205,1.2886091700097149,7.2002720071892234
33.90012833314499,0.48530398219696724,0.6955210720361504,1.35501441771716,8.062228101878159
38.9586614468756,0.48530398219696724,0.9030038747525161,1.4202171049894527,9.013590473307117
44.7720223008213,0.48530398219696724,1.138181650758533,86.83580646737671,606.8046096339351
51.45284530985853,0.48530398219696724,1.4043899527154557,2730172.7155976053,20385177.428019073
59.13057204993993,0.48530398219696724,1.706024813406576,39834636079.38859,317858899174.16205
67.95395920083764,0.48530398219696724,2.045497121888197,297248525963445.3,2535237403818987.5
78.09396072084505,0.48530398219696724,2.4228022080324854,1.1866693713938202e+18,1.0820178155627469e+19
89.74704009584349,0.48530398219696724,2.833359770473862,2.485203656258706e+21,2.4229361423777463e+22
103.13897683787222,0.48530398219696724,3.2582819605635915,2.3044391726588455e+24,2.4021835501208427e+25
118.52924098447018,0.48530398219696724,3.7423178537680233,1.963018083477906e+27,2.1903775046617132e+28
136.2160203551273,0.48530398219696724,4.386519374197002,4.072112430119775e+30,4.86308792741687e+31
156.54199796841294,0.48530398219696724,5.038772290882817,3.322272209798254e+33,4.246363861627738e+34
179.90099155778333,0.48530398219696724,5.707247870960335,1.3668022852349924e+36,1.8702221089317997e+37
206.7455838273133,0.48530398219696724,6.384707246272965,3.079913513560227e+38,4.512541658746564e+39
237.59589128427652,0.48530398219696724,7.058433583505984,3.9039012163649215e+40,6.124862312138472e+41
273.04964154553255,0.48530398219696724,7.709746970650198,2.7381795411062597e+42,4.599622641327904e+43
313.79375436648274,0.48530398219696724,8.310726124800823,1.0019489653997858e+44,1.8018445676453212e+45
360.61765077612336,0.48530398219696724,8.827060101912314,1.7779910299027957e+45,3.422993846777436e+46
414.4285481839423,0.48530398219696724,9.225775066824609,1.4433612225575313e+46,2.9749788888954634e+47
476.26903780279935,0.48530398219696724,9.483034391712293,5.225342403853776e+46,1.1532063753455631e+48
547.337284952015,0.48530398219696724,9.592057315327242,8.683286661322245e+46,2.0522735626244616e+48
629.0102436234466,0.48530398219696724,9.565380806733344,7.223016751322784e+46,1.82854064284286e+48
722.870335094958,0.48530398219696724,9.418110144932225,3.225704710737679e+46,8.747246127080338e+47
830.7361074919369,0.48530398219696724,9.157950390215525,7.837514727636079e+45,2.2766212950793144e+47
954.6974703287535,0.48530398219696724,8.806232812880756,1.1072204984515128e+45,3.445477617410536e+46
1097.1561867027283,0.48530398219696724,8.409633319990691,1.1114353213792588e+44,3.7056728835598413e+45
1260.872407680682,0.48530398219696724,7.987274759874474,8.463000280515556e+42,3.023220443449272e+44
1449.018150486201,0.48530398219696724,7.519547005965751,4.17489535184593e+41,1.5978612090095506e+43
1665.2387566325353,0.48530398219696724,7.008930932053024,1.2759836060326104e+40,5.2323195099015255e+41
1913.7235207582582,0.48530398219696724,6.465435703737904,2.3935293631734616e+38,1.0515993500083143e+40
2199.2868586060326,0.48530398219696724,5.902813909474285,2.761951373274417e+36,1.3001797780559589e+38
2527.461586781732,0.48530398219696724,5.338209109433819,2.0321301927493976e+34,1.0250256365379299e+36
2904.6061215980462,0.48530398219696724,4.787766550361911,1.0082245866295898e+32,5.449517524085885e+33
3338.027673990301,0.48530398219696724,4.264315014066812,3.593266145879495e+29,2.081271507569972e+31
3836.123827417535,0.48530398219696724,3.777282532575466,9.863261550714985e+26,6.1223529808745735e+28
4408.54524183412,0.48530398219696724,3.333434835486517,2.2646415354490157e+24,1.5065211548401498e+26
5066.382636136649,0.48530398219696724,2.9365605591055983,4.754420670310027e+21,3.389770636589365e+23
5822.38167188866,0.48530398219696724,2.5853474137034738,9.629781406233985e+18,7.358708163136068e+20
6691.189901715636,0.48530398219696724,2.2742764691936044,1.8725477331372456e+16,1.533702902523719e+18
7689.640567018716,0.48530398219696724,1.9979495522748025,34191288623255.816,3001618577630659.0
8837.078743614602,0.48530398219696724,1.7525712751244873,58157973271.18294,5472538881676.76
10155.736154404181,0.48530398219696724,1.5352176996948639,92571062.26036897,9336879673.760525
11671.161911100682,0.48530398219696724,1.3432574746683268,139142.7061457588,15043212.954556024
13412.717530678983,0.48530398219696724,1.1741815067237447,199.3697437356772,23104.63297957885
15414.145817536453,0.48530398219696724,1.0255973563593306,0.6376467773629387,79.19785248218791
17714.224633510854,0.48530398219696724,0.8952590094917272,0.5750152896050555,76.5557638831846
20357.518222611085,0.48530398219696724,0.7810917683337257,0.57360250165863,81.86431483757632
23395.240647448256,0.48530398219696724,0.6812051209636598,0.5724068180114945,87.57402146845364
26886.24806652944,0.48530398219696724,0.5833010625708771,0.5714046925433734,93.71364315635391
30898.1790778802,0.48530398219696724,0.4930326718433175,0.5705719954219715,100.31351568425895
35508.76522326117,0.48530398219696724,0.4175742662498558,0.5698858146514412,107.40589838758453
40807.33704412155,0.48530398219696724,0.3543261257712231,0.569324841307742,115.02516705846001
46896.55486926553,0.48530398219696724,0.30076010403506315,0.5688696523662038,123.20802656797126
53894.397868406064,0.48530398219696724,0.25648584921786954,0.5685028781592003,131.9937384389818
61936.44990970618,0.48530398219696724,0.21775644234875985,0.568209258413703,141.42435962305728
71178.52651001325,0.48530398219696724,0.18692188759804623,0.5679756028872525,151.54499021891093
81799.69377519484,0.48530398219696724,0.16020261208053677,0.5677906786468266,162.40402930638604
94005.73782282983,0.48530398219696724,0.137044572460363,0.5676450473237458,174.0534392945355
108033.15190764665,0.48530398219696724,0.11700371959494807,0.567530873769571,186.54902011913842
124153.71850064106,0.48530398219696724,0.09968510209809377,0.5674417238575211,199.9506952670159
142679.7751000857,0.48530398219696724,0.08681702715854392,0.5673723648563909,214.32281199294522
163970.26580002054,0.48530398219696724,0.07377852516295713,0.5673185776072127,229.7344582866127
188437.695865931,0.48530398219696724,0.06424026955295972,0.5672769861101303,246.25979920902276
216556.12406317543,0.48530398219696724,0.05444496995023449,0.5672449072564621,263.97843520321976
248870.34759027854,0.48530398219696724,0.04740173496746287,0.5672202213398306,282.9757849390671
286006.45757603913,0.48530398219696724,0.04126351345243574,0.567201262566335,303.3434952079248
328683.96965420543,0.48530398219696724,0.03486121365714119,0.5671867279228051,325.17988035747067
377729.76464674546,0.48530398219696724,0.03034485311148846,0.5671756023254805,348.59039376402364
434094.10945776606,0.48530398219696724,0.026414765277272753,0.5671670978277783,373.6881338808482
498869.06858441175,0.48530398219696724,0.02299097195249112,0.567160604717577,400.59438747902476
573309.6629695033,0.48530398219696724,0.01934995032628283,0.567155652499649,429.43921280898195
658858.1861506815,0.48530398219696724,0.016841272883570436,0.5671518789835998,460.3620655547099
757172.14883374,0.48530398219696724,0.014657491024773617,0.5671490059411601,493.5124706246767
870156.3933188907,0.48530398219696724,0.012757960616134992,0.5671468200365986,529.0507430223572
1000000.0,0.48530398219696724,0.01110412591305256,0.5671451579553032,567.1487612624466


==> tikz_Schaubilder/sr_calculations/_new_results/Robin_MIP_DSA.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.02073076772403083,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.023639033828775875,0.9640914069247906,2.7192421802711535
0.018554804201388442,0.48530398219696724,0.026891488553006458,0.9636021855005283,2.719195223256994
0.021323527981697614,0.48530398219696724,0.03746096757652275,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.042480780372111566,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.055628321622140604,0.9617136982557939,2.7190094206287005
0.032364366763473595,0.48530398219696724,0.06282656812261012,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580418684475,0.9600225809350658,2.718836908649924
0.04274373643209657,0.48530398219696724,0.08862940626420783,0.9590204828026079,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820586208540273,0.9579012439863587,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.1292999044852672,0.9566550302343644,2.7184763257853866
0.06487547294786292,0.48530398219696724,0.15202372383712767,0.9552719350591976,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585800915541192,0.9537420708862914,2.718146760721653
0.08568127214899486,0.48530398219696724,0.20144005651819036,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.236066704123243,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.26273688750258595,0.9481740725083398,2.717476420004164
0.13004509005128978,0.48530398219696724,0.29697636496613566,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306794208231875,0.9435483563461989,2.716888863192694
0.17175102154984984,0.48530398219696724,0.3634507659462997,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966702107875239,0.9380920180064969,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.42543226434479703,0.9350205177251765,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085551496065,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.4810237053830645,0.9281121764624503,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220390560564,0.9242383077492041,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228537481600801,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414306885983378,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517240468253118,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.562216009321396,0.905483715432244,2.713245190172594
0.6901224802908534,0.48530398219696724,0.5681651072074985,0.8999020730622003,2.71325883578907
0.793101660333306,0.48530398219696724,0.5702190000889118,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716504282176084,0.8876529689778518,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.579308232062935,0.8810308342741271,2.71528450008399
1.2037516980200695,0.48530398219696724,0.5819383246911862,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947640450462548,0.8670517392019828,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945593037545299,0.8598760783438165,2.723582967434443
1.8270270041765395,0.48530398219696724,0.613913027161599,0.8527524865038214,2.7290216198696986
2.099653600438444,0.48530398219696724,0.6148854289111572,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143675314706353,0.8394437115269888,2.746942544195454
2.7730201165910637,0.48530398219696724,0.6122255841820964,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929206563296046,0.8292235026205071,2.7801084363319304
3.662337713903373,0.48530398219696724,0.5879486681356031,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5768985592097997,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.5653941615065714,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.5537539928385898,0.8313447801829476,2.946239788500504
6.388062072657212,0.48530398219696724,0.5413808386725493,0.8397705903581943,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299340551574415,0.852590073565592,3.1305491565441548
8.436736721624852,0.48530398219696724,0.5168882527284305,0.8704023915100785,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051205147406934,0.8937368217187605,3.440024752364775
11.142428752325099,0.48530398219696724,0.49014244572578536,0.9230105333395423,3.6605117029051897
12.805087496773325,0.48530398219696724,0.4751389018401354,0.9584879681276125,3.9361840500757546
14.715846019280558,0.48530398219696724,0.45834872101777857,1.0002443154113045,4.275836516806702
16.91172544644807,0.48530398219696724,0.44108381675133246,1.0481332793494484,4.68802931078476
19.435271149298263,0.48530398219696724,0.4250306033805411,1.1017570226656108,5.180674298866349
22.335377063851233,0.48530398219696724,0.4086329142595594,1.1604350463518474,5.760574203431845
25.668233015746946,0.48530398219696724,0.3938161653548161,1.2231696884931973,6.432861026858548
29.498413403416983,0.48530398219696724,0.3808872796422743,1.2886091700097457,7.200272007189386
33.90012833314499,0.48530398219696724,0.3681515597075464,1.3550144178251926,8.062228102479803
38.9586614468756,0.48530398219696724,0.3547159945487607,1.4202425164095298,9.013743277934244
44.7720223008213,0.48530398219696724,0.3413928159782233,1.4817661780395253,10.044289336714261
51.45284530985853,0.48530398219696724,0.32872348494491455,1.5367526383475212,11.136859469365511
59.13057204993993,0.48530398219696724,0.3161668500523264,1.582223224056349,12.267585744320604
67.95395920083764,0.48530398219696724,0.3007274372744879,1.6153024424261542,13.40631760155279
78.09396072084505,0.48530398219696724,0.2861640032701211,1.6335408007588785,14.518487770260014
89.74704009584349,0.48530398219696724,0.27325755858624956,1.6352625242967087,15.568324334187967
103.13897683787222,0.48530398219696724,0.263718975016995,1.619860168481313,16.523036942198253
118.52924098447018,0.48530398219696724,0.2534326269858052,1.5879505427434837,17.357158306074098
136.2160203551273,0.48530398219696724,0.24636870727994598,1.5413331242882276,18.05599197552649
156.54199796841294,0.48530398219696724,0.23987591824215249,1.4827487635571397,18.61728438877194
179.90099155778333,0.48530398219696724,0.2329599161160753,1.4154988986710182,19.05077924203362
206.7455838273133,0.48530398219696724,0.22828338283564098,1.343023586571148,19.375975812483766
237.59589128427652,0.48530398219696724,0.22377046273554943,1.2685343507714333,19.61888262019881
273.04964154553255,0.48530398219696724,0.21837509218515855,1.1947624699363553,19.808656511717707
313.79375436648274,0.48530398219696724,0.21443784246784137,1.1238372832019674,19.974791561612804
360.61765077612336,0.48530398219696724,0.21081520616900476,1.0572734027398338,20.145159846756304
414.4285481839423,0.48530398219696724,0.20693666661400026,0.9960295264852318,20.344891163390024
476.26903780279935,0.48530398219696724,0.2029663237374072,0.9406022715069388,20.595902373861183
547.337284952015,0.48530398219696724,0.1976202834822138,0.8911281795769072,20.91684595229036
629.0102436234466,0.48530398219696724,0.19345540921869395,0.8474784417919523,21.32328924272398
722.870335094958,0.48530398219696724,0.18885080657523326,0.8093398099774937,21.828005036134883
830.7361074919369,0.48530398219696724,0.18396969494345589,0.776280505222777,22.441313805646644
954.6974703287535,0.48530398219696724,0.17762099318554983,0.7478023418462182,23.17145430013843
1097.1561867027283,0.48530398219696724,0.17234498449935026,0.7233809375372835,24.02497377491646
1260.872407680682,0.48530398219696724,0.16669279364297637,0.702495785887887,25.007130401637493
1449.018150486201,0.48530398219696724,0.16083105961771185,0.6846517241425807,26.122297091163105
1665.2387566325353,0.48530398219696724,0.15347796469719668,0.6693931665972578,27.37435374396188
1913.7235207582582,0.48530398219696724,0.147223826327984,0.6563124026286218,28.767055805894802
2199.2868586060326,0.48530398219696724,0.14084600803578415,0.6450532103359328,30.30437035314217
2527.461586781732,0.48530398219696724,0.13267078436978616,0.6353109541633771,31.99077510953564
2904.6061215980462,0.48530398219696724,0.1260224389848703,0.6268301986606498,33.83151930943852
3338.027673990301,0.48530398219696724,0.11933415086690032,0.6194006945448562,35.83284736404072
3836.123827417535,0.48530398219696724,0.1123682879657875,0.6128524056683246,38.00218682588506
4408.54524183412,0.48530398219696724,0.103761568040673,0.6070500730345956,40.348301653141625
5066.382636136649,0.48530398219696724,0.09704500759091497,0.6018876716200506,42.88141096727648
5822.38167188866,0.48530398219696724,0.09026211472607673,0.59728301292939,45.613273073694835
6691.189901715636,0.48530398219696724,0.08154067402780503,0.5931726771613098,48.55723498112868
7689.640567018716,0.48530398219696724,0.07521600917949209,0.5895074140763574,51.72824920861377
8837.078743614602,0.48530398219696724,0.06902477823476916,0.5862481197136372,55.142862156226116
10155.736154404181,0.48530398219696724,0.060796958204573405,0.5833624667574108,58.81918126151757
11671.161911100682,0.48530398219696724,0.055296896834548366,0.5808222330345691,62.776830897391115
13412.717530678983,0.48530398219696724,0.05006931952695392,0.5786013333620043,67.03690879043715
15414.145817536453,0.48530398219696724,0.04522192220179719,0.5766745173610822,71.62195513906538
17714.224633510854,0.48530398219696724,0.03845508245641395,0.5750166554527256,76.55594540009709
20357.518222611085,0.48530398219696724,0.03441689209531415,0.573602503456654,81.86431509378944
23395.240647448256,0.48530398219696724,0.03070387536919524,0.5724068180136427,87.57402146878184
26886.24806652944,0.48530398219696724,0.027338321294378475,0.5714046925433903,93.71364315635665
30898.1790778802,0.48530398219696724,0.02234162296616443,0.570571995421974,100.3135156842594
35508.76522326117,0.48530398219696724,0.019749317644256685,0.5698858146514452,107.40589838758528
40807.33704412155,0.48530398219696724,0.017424443221869763,0.5693248413076973,115.02516705845099
46896.55486926553,0.48530398219696724,0.015354242587832325,0.5688696523662058,123.2080265679717
53894.397868406064,0.48530398219696724,0.013510643683354497,0.5685028781592035,131.99373843898252
61936.44990970618,0.48530398219696724,0.01045603267180267,0.568209258413703,141.4243596230573
71178.52651001325,0.48530398219696724,0.009157968318712881,0.5679756028872678,151.54499021891507
81799.69377519484,0.48530398219696724,0.008015066851559019,0.5677906786468132,162.40402930638223
94005.73782282983,0.48530398219696724,0.007009718620810061,0.5676450473237643,174.0534392945412
108033.15190764665,0.48530398219696724,0.006127412846809083,0.5675308737695616,186.54902011913532
124153.71850064106,0.48530398219696724,0.005353564316270959,0.5674417238575409,199.9506952670229
142679.7751000857,0.48530398219696724,0.004675095226986018,0.5673723648563934,214.3228119929463
163970.26580002054,0.48530398219696724,0.00408123079691566,0.5673185776072054,229.73445828660974
188437.695865931,0.48530398219696724,0.002902512859315508,0.5672769861101611,246.25979920903603
216556.12406317543,0.48530398219696724,0.0025292101289476135,0.5672449072564694,263.9784352032229
248870.34759027854,0.48530398219696724,0.002203574093724295,0.567220221339832,282.9757849390681
286006.45757603913,0.48530398219696724,0.00191956260805255,0.5672012625663205,303.3434952079173
328683.96965420543,0.48530398219696724,0.0016719445028978235,0.5671867279227998,325.17988035746754
377729.76464674546,0.48530398219696724,0.0014561017228970111,0.5671756023254789,348.59039376402245
434094.10945776606,0.48530398219696724,0.001268050167414486,0.5671670978277872,373.6881338808543
498869.06858441175,0.48530398219696724,0.0011040538431574913,0.5671606047175797,400.59438747902675
573309.6629695033,0.48530398219696724,0.0009613238189896688,0.5671556524996495,429.43921280898263
658858.1861506815,0.48530398219696724,0.0008368911634420907,0.5671518789836009,460.3620655547105
757172.14883374,0.48530398219696724,0.0007285346639478834,0.5671490059411527,493.5124706246702
870156.3933188907,0.48530398219696724,0.0006343629868782671,0.5671468200365958,529.0507430223545
1000000.0,0.48530398219696724,0.00041273557229208347,0.5671451579553018,567.1487612624453


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_0.8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0004851432320619316,0.9673201831387908,2.7195406123883443
0.0011492187010036998,0.48530398219696724,0.0005571595740118291,0.9672859860501886,2.7195376453432267
0.001320703622736631,0.48530398219696724,0.0006398015159554815,0.9672467243061468,2.719534236191959
0.0015177773017322714,0.48530398219696724,0.0007346163358500745,0.9672016543083729,2.719530319167387
0.0017442580591096614,0.48530398219696724,0.0008433700547866523,0.9671499253404101,2.7195258187541618
0.0020045339809052396,0.48530398219696724,0.0009680760797151697,0.9670905647878197,2.7195206482552443
0.0023036479376536945,0.48530398219696724,0.0011110269856672618,0.9670224615251466,2.7195147081514075
0.002647395290480231,0.48530398219696724,0.0012748299728426058,0.9669443473084114,2.7195078842249973
0.0030424361767690034,0.48530398219696724,0.0014624446115355726,0.9668547760203079,2.7195000454157876
0.003496424550953137,0.48530398219696724,0.0016772245225580747,0.9667521006336179,2.7194910413729088
0.004018156480603808,0.48530398219696724,0.002167351781331336,0.9666344477901182,2.7194806996627676
0.0046177405710691065,0.48530398219696724,0.0024839964967995594,0.9664996899415119,2.719468822588635
0.005306793820656121,0.48530398219696724,0.0028457798540507165,0.9663454150707473,2.7194551835733347
0.006098666701068888,0.48530398219696724,0.0032587417148739624,0.9661688941120913,2.71943952305242
0.007008701824056899,0.48530398219696724,0.0037302606386656963,0.9659670463227069,2.7194215438216043
0.008054531205964931,0.48530398219696724,0.00426697453435245,0.9657364030334683,2.7194009057795285
0.009256417889712782,0.48530398219696724,0.004877639622016888,0.965473070427674,2.7193772200061024
0.01063764854316313,0.48530398219696724,0.007883491855966207,0.9651726922666858,2.7193500421181334
0.012224984640507832,0.48530398219696724,0.008982924920156765,0.9648304138003168,2.719318864849762
0.014049180968354592,0.48530398219696724,0.010209225053224618,0.9644408484594071,2.7192831098170402
0.016145581502618366,0.48530398219696724,0.011598080725651645,0.9639980493095622,2.719242118446758
0.018554804201388442,0.48530398219696724,0.013153744602831682,0.9634954876139353,2.7191951420836373
0.021323527981697614,0.48530398219696724,0.02033017440482505,0.9629260411527955,2.7191413313429176
0.024505397127942575,0.48530398219696724,0.022953336939670527,0.9622819950947643,2.7190797248554315
0.028162060654953962,0.48530398219696724,0.025847975239744036,0.9615550580931511,2.7190092376709423
0.032364366763473595,0.48530398219696724,0.035912298351084525,0.9607363957431801,2.7189286497585834
0.03719373553072644,0.48530398219696724,0.040176619928685584,0.9598166824098369,2.718836595292417
0.04274373643209657,0.48530398219696724,0.05231385126126774,0.9587861705465477,2.7187315537648695
0.04912190125853853,0.48530398219696724,0.05808634885323468,0.9576347738348874,2.7186118444691267
0.05645180755516966,0.48530398219696724,0.06406835543277357,0.9563521567512212,2.718475626583138
0.06487547294786292,0.48530398219696724,0.07910141087872936,0.9549278186681235,2.7183209080315898
0.07455610674814368,0.48530398219696724,0.09474850190871778,0.9533511557870868,2.7181455675645307
0.08568127214899486,0.48530398219696724,0.1025145983520061,0.9516114799321147,2.7179473961363727
0.09846652027941236,0.48530398219696724,0.11850146058207309,0.9496979708067177,2.7177241657384137
0.11315956652786067,0.48530398219696724,0.12703493094461113,0.9475995393856336,2.717473736318498
0.13004509005128978,0.48530398219696724,0.14270367930575673,0.9453045864310119,2.717194214190379
0.1494502494606524,0.48530398219696724,0.1498137658565332,0.9428006530642878,2.716884178094565
0.17175102154984984,0.48530398219696724,0.1637448878063712,0.9400739802326235,2.7165429912772123
0.19737948588157686,0.48530398219696724,0.1694088060091794,0.9371090194372477,2.7161712187863087
0.22683219636960386,0.48530398219696724,0.18116516742153344,0.9338879647938095,2.715771167647102
0.2606798020576923,0.48530398219696724,0.18397053978332364,0.9303904009162829,2.715347562827539
0.2995781034986427,0.48530398219696724,0.1854789030112401,0.9265931754996632,2.714908363951809
0.3442807589518621,0.48530398219696724,0.18725268237833945,0.9224706029884613,2.7144657185334293
0.39565388658322687,0.48530398219696724,0.1962511785929226,0.917995080983337,2.7140370422439144
0.4546928455862411,0.48530398219696724,0.2009512135339711,0.9131381518762054,2.7136462243716335
0.5225415213602959,0.48530398219696724,0.2116891267737098,0.9078719714928698,2.713324988474072
0.6005144883981762,0.48530398219696724,0.22068722571632424,0.9021710638109872,2.713114502865886
0.6901224802908534,0.48530398219696724,0.2315376676394848,0.8960141629043951,2.7130674296940906
0.793101660333306,0.48530398219696724,0.23915822876021642,0.8893858929184217,2.713250699393415
0.9114472598521194,0.48530398219696724,0.2488711201858107,0.8822780384367673,2.7137493477763246
1.0474522360006342,0.48530398219696724,0.25516708189135473,0.8746902258138459,2.7146716910312705
1.2037516980200695,0.48530398219696724,0.2609233603094205,0.8666299554759583,2.7161558930859506
1.3833739627296222,0.48530398219696724,0.2686857050422022,0.8581120311410005,2.718377608212066
1.5897992284504772,0.48530398219696724,0.2737140828309566,0.8491574248739018,2.7215579310496207
1.8270270041765395,0.48530398219696724,0.2785414084800079,0.8397914353047484,2.725970451754529
2.099653600438444,0.48530398219696724,0.28528926780621905,0.830040714784556,2.7319458470792686
2.4129611832536098,0.48530398219696724,0.2896751443542696,0.8199286066584371,2.7398721242116095
2.7730201165910637,0.48530398219696724,0.2937638266288938,0.8094685790259333,2.7501884011464948
3.1868065762459103,0.48530398219696724,0.2974201313499403,0.7986566038702404,2.7633702724956875
3.662337713903373,0.48530398219696724,0.3004794350542887,0.7874650392095969,2.7799061809762766
4.208826990208894,0.48530398219696724,0.3029091546564441,0.7758423317642867,2.8002678424534984
4.836862686437176,0.48530398219696724,0.3047842687070055,0.7637234266156558,2.82488386017701
5.558613053440597,0.48530398219696724,0.30654713412083584,0.7510535718449389,2.8541319041617936
6.388062072657212,0.48530398219696724,0.3087089734420192,0.7378224889104147,2.8883657817652635
7.341280397070123,0.48530398219696724,0.31079010633029736,0.724098394918914,2.9279836770229153
8.436736721624852,0.48530398219696724,0.3113150871915033,0.7100468012039334,2.9735232715620854
9.695655615935925,0.48530398219696724,0.3089401381181849,0.6959222456492133,3.0257493282093364
11.142428752325099,0.48530398219696724,0.30175949073001024,0.6820323505216335,3.0856952469849364
12.805087496773325,0.48530398219696724,0.2904638593119463,0.6686864732956462,3.154638351575616
14.715846019280558,0.48530398219696724,0.27679708043061546,0.6561473633757787,3.234018419861649
16.91172544644807,0.48530398219696724,0.2575509487402873,0.6446003901869273,3.325331205219824
19.435271149298263,0.48530398219696724,0.23442399077288312,0.6341450706863923,3.430032261451802
22.335377063851233,0.48530398219696724,0.20521410584217784,0.624804601386839,3.549474422612402
25.668233015746946,0.48530398219696724,0.17725899413934104,0.6165449828663544,3.684885546362044
29.498413403416983,0.48530398219696724,0.19597950258432445,0.6092959427351643,3.8373804034665437
33.90012833314499,0.48530398219696724,0.22419865512828643,0.6029687912299119,4.0079948150693445
38.9586614468756,0.48530398219696724,0.24935569147563522,0.5974693296165605,4.197729932522462
44.7720223008213,0.48530398219696724,0.2691128687197804,0.5927059139783681,4.40759724665864
51.45284530985853,0.48530398219696724,0.2823496359920987,0.5885936853128696,4.63865837010616
59.13057204993993,0.48530398219696724,0.28775534032526995,0.5850561657905665,4.892056718371868
67.95395920083764,0.48530398219696724,0.28739839253261684,0.582025264609411,5.169040530675044
78.09396072084505,0.48530398219696724,0.28112491776687426,0.5794404761582879,5.470978201817196
89.74704009584349,0.48530398219696724,0.27273644431544425,0.5772478002740533,5.799367750540555
103.13897683787222,0.48530398219696724,0.2605846343651504,0.5753987052020277,6.1558425598123305
118.52924098447018,0.48530398219696724,0.2480615603857247,0.5738492936090176,6.542175426238299
136.2160203551273,0.48530398219696724,0.23271162274932355,0.5725597178081617,6.9602825905659635
156.54199796841294,0.48530398219696724,0.21614545502666166,0.5714938179003323,7.412228928148929
179.90099155778333,0.48530398219696724,0.20050756587834553,0.5706189199450108,7.900234978117143
206.7455838273133,0.48530398219696724,0.1827878776797499,0.5699057224647028,8.42668606885181
237.59589128427652,0.48530398219696724,0.16506268703406465,0.5693282090445771,8.99414349916237
273.04964154553255,0.48530398219696724,0.14772655624418313,0.5688635433443728,9.60535756607631
313.79375436648274,0.48530398219696724,0.13312681278460428,0.5684919231287964,10.263282171695971
360.61765077612336,0.48530398219696724,0.11749861843033262,0.5681963872024376,10.971090760799932
414.4285481839423,0.48530398219696724,0.10486922584140379,0.5679625812541872,11.732193404632786
476.26903780279935,0.48530398219696724,0.09152906376394482,0.5677784953131566,12.550254926726648
547.337284952015,0.48530398219696724,0.08111242422697472,0.5676341877366573,13.429214045011166
629.0102436234466,0.48530398219696724,0.07015695444635422,0.5675215097651961,14.373303570495127
722.870335094958,0.48530398219696724,0.061853481199935036,0.5674338420433142,15.387071752641125
830.7361074919369,0.48530398219696724,0.053096779643112685,0.5673658512104891,16.4754048959366
954.6974703287535,0.48530398219696724,0.04663956698793017,0.5673132714408482,17.643551393864882
1097.1561867027283,0.48530398219696724,0.040914748453277534,0.5672727130653092,18.897147339102
1260.872407680682,0.48530398219696724,0.03484171743460964,0.567241498308121,20.2422438756609
1449.018150486201,0.48530398219696724,0.03049533228279414,0.5672175227195655,21.685336462740253
1665.2387566325353,0.48530398219696724,0.02667010514278681,0.5671991399993943,23.2333962231381
1913.7235207582582,0.48530398219696724,0.02330885310384081,0.5671850674658553,24.893903552716342
2199.2868586060326,0.48530398219696724,0.01969975756993262,0.5671743093067597,26.674884172270595
2527.461586781732,0.48530398219696724,0.017195959991985085,0.5671660948470849,28.584947809780235
2904.6061215980462,0.48530398219696724,0.015004105360221988,0.5671598292928702,30.633329709466935
3338.027673990301,0.48530398219696724,0.013086901828990428,0.5671550547021319,32.829935174462264
3836.123827417535,0.48530398219696724,0.011411096394214266,0.5671514192447421,35.18538736209082
4408.54524183412,0.48530398219696724,0.00957450895927834,0.5671486531162173,37.71107856471255
5066.382636136649,0.48530398219696724,0.008343694177031182,0.5671465497500858,40.41922522472312
5822.38167188866,0.48530398219696724,0.007269684733422681,0.5671449512202558,43.32292694955701
6691.189901715636,0.48530398219696724,0.006332852262271543,0.5671437369373294,46.43622981140789
7689.640567018716,0.48530398219696724,0.0055159380725812645,0.5671428149211111,49.774194236825224
8837.078743614602,0.48530398219696724,0.004803792364881719,0.567142115079546,53.35296781346236
10155.736154404181,0.48530398219696724,0.004183122523841916,0.5671415840441018,57.189863364998075
11671.161911100682,0.48530398219696724,0.0036423015635684945,0.567141181208851,61.30344267081116
13412.717530678983,0.48530398219696724,0.0030293927513993916,0.567140875697772,65.71360623437589
15414.145817536453,0.48530398219696724,0.002637266573303489,0.5671406440461136,70.44168953371599
17714.224633510854,0.48530398219696724,0.002295758951581914,0.5671404684299352,75.51056621872601
20357.518222611085,0.48530398219696724,0.001998369255316306,0.567140335315702,80.94475875388646
23395.240647448256,0.48530398219696724,0.0017394236524464713,0.5671402344312414,86.77055704102091
26886.24806652944,0.48530398219696724,0.0015139718266788836,0.5671401579822798,93.01614559544689
30898.1790778802,0.48530398219696724,0.0013176958569481685,0.5671401000563207,99.71173989032833
35508.76522326117,0.48530398219696724,0.0011468316058476423,0.5671400561694009,106.88973252847326
40807.33704412155,0.48530398219696724,0.000998096874761237,0.567140022921645,114.58484994842225
46896.55486926553,0.48530398219696724,0.0008686321636092788,0.5671399977356318,122.83432042269321
53894.397868406064,0.48530398219696724,0.0007559462492545266,0.5671399786577456,131.6780541607227
61936.44990970618,0.48530398219696724,0.0006578677024173675,0.5671399642073995,141.15883638764515
71178.52651001325,0.48530398219696724,0.0005725021346992603,0.567139953262637,151.3225343328571
81799.69377519484,0.48530398219696724,0.0004982124140402897,0.5671399449733506,162.2183191296395
94005.73782282983,0.48530398219696724,0.0004080387680867878,0.5671399386954727,173.8989036992653
108033.15190764665,0.48530398219696724,0.0003550802361337798,0.5671399339410759,186.4207977703762
124153.71850064106,0.48530398219696724,0.0003089925169312133,0.5671399303405442,199.84458126732247
142679.7751000857,0.48530398219696724,0.0002688848213719443,0.5671399276139036,214.23519739003993
163970.26580002054,0.48530398219696724,0.00023398169750966366,0.5671399255490917,229.66226680331874
188437.695865931,0.48530398219696724,0.00020360813232367278,0.567139923985492,246.20042445544692
216556.12406317543,0.48530398219696724,0.00017717656651633704,0.5671399228014582,263.92968065570096
248870.34759027854,0.48530398219696724,0.00015417559797890532,0.5671399219048622,282.93580815752495
286006.45757603913,0.48530398219696724,0.0001341601167589416,0.5671399212259322,303.31075712005327
328683.96965420543,0.48530398219696724,0.00011674273815844809,0.5671399207118313,325.1530999555181
377729.76464674546,0.48530398219696724,0.00010158629198084696,0.5671399203225462,348.568508214652
434094.10945776606,0.48530398219696724,8.839736119324357e-05,0.5671399200277749,373.6702638172287
498869.06858441175,0.48530398219696724,7.692059615394879e-05,0.5671399198045728,400.57980710100924
573309.6629695033,0.48530398219696724,6.693375424228221e-05,0.567139919635564,429.42732434051146
658858.1861506815,0.48530398219696724,5.824343289963988e-05,0.5671399195075911,460.3523775779693
757172.14883374,0.48530398219696724,5.0681366190338284e-05,0.5671399194106906,493.50457981354765
870156.3933188907,0.48530398219696724,4.4101057965620405e-05,0.567139919337318,529.044318821322
1000000.0,0.48530398219696724,3.837508626989373e-05,0.5671399192817618,567.1435330927956


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_0.9.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0005457968532104144,0.9673232013415127,2.719540612505643
0.0011492187010036998,0.48530398219696724,0.0006268183871637473,0.9672894532002893,2.719537645498076
0.001320703622736631,0.48530398219696724,0.0007197947682332886,0.9672507069417637,2.7195342363963637
0.0015177773017322714,0.48530398219696724,0.0008264674668598622,0.9672062287529725,2.7195303194371876
0.0017442580591096614,0.48530398219696724,0.0009488230814328073,0.9671551791179538,2.7195258191102507
0.0020045339809052396,0.48530398219696724,0.0010891275237542083,0.9670965982351726,2.719520648725172
0.0023036479376536945,0.48530398219696724,0.0012499606997424465,0.9670293896269736,2.7195147087715035
0.002647395290480231,0.48530398219696724,0.0014342565991565274,0.9669523017823352,2.719507885043139
0.0030424361767690034,0.48530398219696724,0.0016453462159464513,0.9668639076827141,2.7195000464950647
0.003496424550953137,0.48530398219696724,0.0018870040572855494,0.9667625820790958,2.719491042796442
0.004018156480603808,0.48530398219696724,0.0024398236093084434,0.9666464764200432,2.7194807015400126
0.0046177405710691065,0.48530398219696724,0.002796536031958744,0.9665134913796092,2.7194688250636663
0.005306793820656121,0.48530398219696724,0.0032041606783670693,0.9663612470055417,2.719455186835714
0.006098666701068888,0.48530398219696724,0.0036701383499016787,0.966187050607858,2.7194395273514376
0.007008701824056899,0.48530398219696724,0.004201284813159685,0.9659878626418258,2.7194215494848937
0.008054531205964931,0.48530398219696724,0.004806566425538145,0.9657602610140105,2.71940091323743
0.009256417889712782,0.48530398219696724,0.005495491442449328,0.9655004044608714,2.7193772298234506
0.01063764854316313,0.48530398219696724,0.008907332075244002,0.9652039959201208,2.719350055035713
0.012224984640507832,0.48530398219696724,0.010142167491654284,0.9648662471353346,2.7193188818383223
0.014049180968354592,0.48530398219696724,0.011546973529911934,0.9644818460971819,2.719283132147517
0.016145581502618366,0.48530398219696724,0.013128316505888398,0.9640449293124693,2.7192421477815465
0.018554804201388442,0.48530398219696724,0.02035644179453565,0.9635490612720844,2.719195180595018
0.021323527981697614,0.48530398219696724,0.023061491502628553,0.9629872238068287,2.7191413818666716
0.024505397127942575,0.48530398219696724,0.026058607240651753,0.9623518181952818,2.719079791090041
0.028162060654953962,0.48530398219696724,0.036356023113839925,0.9616346828082963,2.719009324436039
0.032364366763473595,0.48530398219696724,0.04087720104745048,0.9608271285967461,2.7189287633307893
0.03719373553072644,0.48530398219696724,0.05352280550544799,0.9599199936844275,2.718836743843124
0.04274373643209657,0.48530398219696724,0.059718118185091,0.9589037165437435,2.7187317479335937
0.04912190125853853,0.48530398219696724,0.07443265906144185,0.9577684245689987,2.7186120981197996
0.05645180755516966,0.48530398219696724,0.08271484338294918,0.956504031278583,2.7184759578113127
0.06487547294786292,0.48530398219696724,0.09963840385997393,0.9551003310135305,2.7183213405223685
0.07455610674814368,0.48530398219696724,0.11769987480244107,0.9535470752819084,2.7181461324506335
0.08568127214899486,0.48530398219696724,0.12808712767240016,0.951834010632114,2.7179481345834593
0.09846652027941236,0.48530398219696724,0.1473592379779617,0.9499508553532862,2.7177251326068816
0.11315956652786067,0.48530398219696724,0.16622513457528804,0.9478871929846624,2.717475005442325
0.13004509005128978,0.48530398219696724,0.1854443236730944,0.9456322662713137,2.7171958861123158
0.1494502494606524,0.48530398219696724,0.19590495438533453,0.9431746672053107,2.7168863915593913
0.17175102154984984,0.48530398219696724,0.21299444054219263,0.9405019375700648,2.7165459404932175
0.19737948588157686,0.48530398219696724,0.22982942487490637,0.9376001188228218,2.7161751795342415
0.22683219636960386,0.48530398219696724,0.23671169580813076,0.9344533171029352,2.715776536899284
0.2606798020576923,0.48530398219696724,0.2493976815436476,0.9310433736712219,2.7153549188296595
0.2995781034986427,0.48530398219696724,0.25413843761889393,0.9273497470416593,2.714918556942767
0.3442807589518621,0.48530398219696724,0.26377983380237163,0.9233497143993323,2.7144800066935417
0.39565388658322687,0.48530398219696724,0.26609600315620974,0.9190189820808295,2.714057293403082
0.4546928455862411,0.48530398219696724,0.2677743407817774,0.9143327563935933,2.713675212057617
0.5225415213602959,0.48530398219696724,0.2743256190602764,0.9092672695502592,2.71336682231131
0.6005144883981762,0.48530398219696724,0.2794277265870586,0.9038016884704286,2.713175250970274
0.6901224802908534,0.48530398219696724,0.29071294144963233,0.8979202685486737,2.7131560201598743
0.793101660333306,0.48530398219696724,0.30079716805980733,0.8916145654966131,2.713380238854328
0.9114472598521194,0.48530398219696724,0.3130981070849424,0.8848855031710051,2.7139390814143893
1.0474522360006342,0.48530398219696724,0.3237207253984848,0.877745127195846,2.714949967831182
1.2037516980200695,0.48530398219696724,0.3316136339253493,0.8702179461767465,2.7165647112253555
1.3833739627296222,0.48530398219696724,0.34113816652619,0.8623418235986445,2.7189796144897973
1.5897992284504772,0.48530398219696724,0.34966381650274064,0.8541683372610052,2.722447141817234
1.8270270041765395,0.48530398219696724,0.35563619872583824,0.8457622784854544,2.7272884274335807
2.099653600438444,0.48530398219696724,0.36305266510531153,0.8371995269409148,2.7339054829164375
2.4129611832536098,0.48530398219696724,0.36823112414726733,0.8285620699910442,2.742791327525402
2.7730201165910637,0.48530398219696724,0.37305887671610855,0.8199287222228092,2.754535083833255
3.1868065762459103,0.48530398219696724,0.3784993054347302,0.8113604671402462,2.7698172031964052
3.662337713903373,0.48530398219696724,0.3823511524939967,0.8028805972570938,2.7893878916552755
4.208826990208894,0.48530398219696724,0.3853020374975778,0.7944521921827034,2.8140211051339232
4.836862686437176,0.48530398219696724,0.38681964704561433,0.78595884832561,2.844440015063853
5.558613053440597,0.48530398219696724,0.3871165489274506,0.777198066618098,2.8812206490205985
6.388062072657212,0.48530398219696724,0.3866115812392447,0.7678981825569747,2.9246987683615875
7.341280397070123,0.48530398219696724,0.38527612347499834,0.7577661354973504,2.9749242410567827
8.436736721624852,0.48530398219696724,0.3859747753194821,0.7465627033900961,3.031712003909227
9.695655615935925,0.48530398219696724,0.3859440437844245,0.7341863344362209,3.0948131236073353
11.142428752325099,0.48530398219696724,0.3838333492893308,0.720734617632635,3.164173600441612
12.805087496773325,0.48530398219696724,0.3775195297523942,0.7065141516722973,3.240190650126093
14.715846019280558,0.48530398219696724,0.36751125482328445,0.6919887442774681,3.3238589350105556
16.91172544644807,0.48530398219696724,0.3528787356612148,0.6776832842931065,3.416743303646047
19.435271149298263,0.48530398219696724,0.33266741228006685,0.6640793745957373,3.520795168036053
22.335377063851233,0.48530398219696724,0.3047420253991934,0.6515378513107762,3.638094943512803
25.668233015746946,0.48530398219696724,0.2708177352282724,0.6402659441360387,3.770617528637493
29.498413403416983,0.48530398219696724,0.2724683501301917,0.6303260532895202,3.920085666228183
33.90012833314499,0.48530398219696724,0.3266919257370852,0.6216702637154701,4.087927244534023
38.9586614468756,0.48530398219696724,0.3788231344447818,0.614182769574263,4.275315314653505
44.7720223008213,0.48530398219696724,0.42822807821396475,0.6077175532296489,4.483254610093933
51.45284530985853,0.48530398219696724,0.4728506327559183,0.6021255761227562,4.712681339413521
59.13057204993993,0.48530398219696724,0.506907783282599,0.5972709782522043,4.964554215253358
67.95395920083764,0.48530398219696724,0.52864658921004,0.5930384568454693,5.239926215542001
78.09396072084505,0.48530398219696724,0.5375096707547022,0.5893346886648335,5.539994785748727
89.74704009584349,0.48530398219696724,0.5341805777113464,0.586086314120045,5.866132679756454
103.13897683787222,0.48530398219696724,0.5234185189075277,0.5832363244872847,6.219903455314464
118.52924098447018,0.48530398219696724,0.5073365979576575,0.5807400502044899,6.603065999462819
136.2160203551273,0.48530398219696724,0.4860102743851081,0.5785614554664648,7.017572181011735
156.54199796841294,0.48530398219696724,0.461370922357605,0.5766701002275423,7.465561207486406
179.90099155778333,0.48530398219696724,0.432533524126985,0.5750388993250751,7.949353637598839
206.7455838273133,0.48530398219696724,0.40268648864861134,0.5736426573571991,8.471447305375364
237.59589128427652,0.48530398219696724,0.3710335274908849,0.5724572662268556,9.034516683330322
273.04964154553255,0.48530398219696724,0.33830883382467297,0.5714594067896249,9.641416507452428
313.79375436648274,0.48530398219696724,0.3074706852023976,0.5706265864336918,10.295189874105318
360.61765077612336,0.48530398219696724,0.2748878110621313,0.5699373603976328,10.999080553689963
414.4285481839423,0.48530398219696724,0.24573206216094315,0.5693716157630236,11.756548974375871
476.26903780279935,0.48530398219696724,0.21566777003975016,0.5689108338903943,12.571291205687238
547.337284952015,0.48530398219696724,0.19004675808076635,0.5685382822537389,13.447260285017645
629.0102436234466,0.48530398219696724,0.1665218758879198,0.5682391155821159,14.388689336368982
722.870335094958,0.48530398219696724,0.14515067113194402,0.5680003869770334,15.400116084854469
830.7361074919369,0.48530398219696724,0.12590885819917144,0.5678109823359807,16.486408535712023
954.6974703287535,0.48530398219696724,0.11095622562741692,0.5676614973111977,17.652791737107695
1097.1561867027283,0.48530398219696724,0.09560465424031968,0.5675440770487767,18.90487566859401
1260.872407680682,0.48530398219696724,0.08394959674423218,0.5674522369124768,20.248684387095896
1449.018150486201,0.48530398219696724,0.07192696913890236,0.5673806788533523,21.690686622585254
1665.2387566325353,0.48530398219696724,0.06299754517363144,0.5673251141224644,23.23782805147809
1913.7235207582582,0.48530398219696724,0.053703868743529275,0.5672820993279856,24.897565494102263
2199.2868586060326,0.48530398219696724,0.04695120391494985,0.567248889761237,26.67790328983382
2527.461586781732,0.48530398219696724,0.04102125484679744,0.5672233115659238,28.58743210474988
2904.6061215980462,0.48530398219696724,0.03477841785784447,0.5672036526711094,30.63537042577631
3338.027673990301,0.48530398219696724,0.03035180104995681,0.5671885713496444,32.83160899504185
3836.123827417535,0.48530398219696724,0.026478137684598384,0.5671770206650789,35.18675843986257
4408.54524183412,0.48530398219696724,0.023090990602867477,0.5671681868092493,37.71220035845958
5066.382636136649,0.48530398219696724,0.01946810265284402,0.5671614392976975,40.420142129307884
5822.38167188866,0.48530398219696724,0.0169674590578202,0.5671562910979696,43.32367572308637
6691.189901715636,0.48530398219696724,0.014784876895808511,0.5671523669506231,46.4368408102533
7689.640567018716,0.48530398219696724,0.012880686037035176,0.5671493783626369,49.77469247422567
8837.078743614602,0.48530398219696724,0.01121997876212257,0.5671471039779608,53.35337385973538
10155.736154404181,0.48530398219696724,0.009403112869379341,0.5671453742427721,57.19019410797143
11671.161911100682,0.48530398219696724,0.008188432878012622,0.5671440594756155,61.303711954580486
13412.717530678983,0.48530398219696724,0.007129951181889896,0.567143060619595,65.7138253933008
15414.145817536453,0.48530398219696724,0.006207755705131976,0.5671423020959199,70.44186783703068
17714.224633510854,0.48530398219696724,0.005404430595643717,0.567141726296026,75.51071123943233
20357.518222611085,0.48530398219696724,0.004704749714770806,0.5671412893466107,80.94487667392544
23395.240647448256,0.48530398219696724,0.004095419413956205,0.5671409578598434,86.77065290307885
26886.24806652944,0.48530398219696724,0.0035648369599449743,0.5671407064439802,93.0162235102719
30898.1790778802,0.48530398219696724,0.0029638610292519094,0.5671405157993589,99.71180320709493
35508.76522326117,0.48530398219696724,0.0025796483030347895,0.5671403712640278,106.88978397455175
40807.33704412155,0.48530398219696724,0.0022451711899756266,0.5671402617041118,114.58489174388612
46896.55486926553,0.48530398219696724,0.001954008482311702,0.5671401786680368,122.83435437401423
53894.397868406064,0.48530398219696724,0.0017005645098481167,0.5671401157424154,131.67808173735511
61936.44990970618,0.48530398219696724,0.001479962373957308,0.5671400680619192,141.1588587845691
71178.52651001325,0.48530398219696724,0.0012879545189596064,0.5671400319365142,151.3225525216112
81799.69377519484,0.48530398219696724,0.001120839505515298,0.567140004568156,162.21833389993486
94005.73782282983,0.48530398219696724,0.0009753945369124205,0.5671399838355707,173.89891569289767
108033.15190764665,0.48530398219696724,0.0008488134301235773,0.5671399681308237,186.42080750884787
124153.71850064106,0.48530398219696724,0.0007386516918006194,0.5671399562352686,199.84458917433045
142679.7751000857,0.48530398219696724,0.0006427804103557244,0.5671399472254135,214.2352038097778
163970.26580002054,0.48530398219696724,0.000559351242012178,0.5671399404015084,229.66227201536483
188437.695865931,0.48530398219696724,0.0004580909951474679,0.5671399352333896,246.20042868687412
216556.12406317543,0.48530398219696724,0.00039862660390052883,0.5671399313194111,263.9296840909225
248870.34759027854,0.48530398219696724,0.0003468794381085332,0.5671399283553139,282.935810946299
286006.45757603913,0.48530398219696724,0.00030184841762283515,0.5671399261106245,303.3107593839873
328683.96965420543,0.48530398219696724,0.00026266217683029795,0.5671399244107728,325.1531017933548
377729.76464674546,0.48530398219696724,0.00022856236687440764,0.5671399231235377,348.5685097065677
434094.10945776606,0.48530398219696724,0.00019888892887992674,0.5671399221487765,373.67026502831794
498869.06858441175,0.48530398219696724,0.00017306744978847318,0.5671399214106476,400.5798080841225
573309.6629695033,0.48530398219696724,0.0001505980045289379,0.5671399208517123,429.4273251385549
658858.1861506815,0.48530398219696724,0.00013104552687614608,0.5671399204284727,460.3523782257778
757172.14883374,0.48530398219696724,0.00011403138818599357,0.5671399201079885,493.50458033939844
870156.3933188907,0.48530398219696724,9.922611989686539e-05,0.5671399198653139,529.0443192481728
1000000.0,0.48530398219696724,8.634297894076647e-05,0.5671399196815592,567.1435334392845


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_0.99.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006003856086895268,0.9673259179702004,2.7195406126230224
0.0011492187010036998,0.48530398219696724,0.0006895117450300029,0.9672925739602236,2.719537645653032
0.001320703622736631,0.48530398219696724,0.0007917895501976817,0.9672542917422923,2.7195342366009125
0.0015177773017322714,0.48530398219696724,0.0009091341033196355,0.9672103463181689,2.7195303197071863
0.0017442580591096614,0.48530398219696724,0.001043731681810658,0.9671599082627577,2.7195258194666057
0.0020045339809052396,0.48530398219696724,0.001198074941665609,0.967102029319832,2.719520649195467
0.0023036479376536945,0.48530398219696724,0.001375002440902769,0.9670356262127288,2.719514709392095
0.002647395290480231,0.48530398219696724,0.0015777424812540362,0.9669594625136608,2.719507885861959
0.0030424361767690034,0.48530398219696724,0.0018099602583689714,0.966872128423848,2.7195000475752855
0.003496424550953137,0.48530398219696724,0.0023416996879941335,0.9667720183350673,2.719491044221278
0.004018156480603808,0.48530398219696724,0.002685145731835188,0.9666573060747911,2.7194807034190616
0.0046177405710691065,0.48530398219696724,0.0030779473181691648,0.9665259177860777,2.7194688275412076
0.005306793820656121,0.48530398219696724,0.0035273971209451513,0.9663755024647349,2.719455190101609
0.006098666701068888,0.48530398219696724,0.004040307280507262,0.9662034002756006,2.7194395316553943
0.007008701824056899,0.48530398219696724,0.004625559588317555,0.9660066089035336,2.719421555155152
0.008054531205964931,0.48530398219696724,0.005292668436685944,0.9657817483689564,2.7194009207051995
0.009256417889712782,0.48530398219696724,0.008610061880836661,0.9655250249586846,2.719377239654825
0.01063764854316313,0.48530398219696724,0.009818309730939832,0.9652321951938596,2.719350067973307
0.012224984640507832,0.48530398219696724,0.011196969175938062,0.9648985310785331,2.719318898855524
0.014049180968354592,0.48530398219696724,0.012754769917069968,0.9645187882383084,2.719283154519115
0.016145581502618366,0.48530398219696724,0.019824460349664137,0.9640871789520549,2.7192421771755115
0.018554804201388442,0.48530398219696724,0.02251707714918612,0.9635973524695622,2.7191952191917412
0.021323527981697614,0.48530398219696724,0.02553254364563292,0.9630423853422425,2.7191414325137173
0.024505397127942575,0.48530398219696724,0.035705396878391506,0.9624147846946333,2.719079857502984
0.028162060654953962,0.48530398219696724,0.040298333078265816,0.9617065073229817,2.7190094114592793
0.032364366763473595,0.48530398219696724,0.05298547640997611,0.960908997083795,2.7189288772767983
0.03719373553072644,0.48530398219696724,0.059396986785774916,0.9600132420654356,2.7188368929350704
0.04274373643209657,0.48530398219696724,0.07436263058858039,0.9590098513493072,2.718731942885662
0.04912190125853853,0.48530398219696724,0.08325294804452828,0.9578891486245301,2.7186123529034187
0.05645180755516966,0.48530398219696724,0.10087716395828113,0.9566412764724518,2.7184762906766355
0.06487547294786292,0.48530398219696724,0.12027455277376566,0.9552563009097438,2.7183217753768263
0.07455610674814368,0.48530398219696724,0.1318808310133976,0.953724301168446,2.718146700747126
0.08568127214899486,0.48530398219696724,0.15310227920627784,0.9520354254608566,2.7179488779504255
0.09846652027941236,0.48530398219696724,0.17521598505534267,0.950179890800682,2.7177261065779557
0.11315956652786067,0.48530398219696724,0.19734066091775987,0.9481479053577871,2.7174762848408407
0.13004509005128978,0.48530398219696724,0.21949575266568752,0.9459294969739046,2.7171975729556577
0.1494502494606524,0.48530398219696724,0.24129061027524998,0.9435142427378288,2.716888626831038
0.17175102154984984,0.48530398219696724,0.26905785800557513,0.9408909124235542,2.716548921875868
0.19737948588157686,0.48530398219696724,0.2887643144826029,0.9380470621823744,2.716179188335397
0.22683219636960386,0.48530398219696724,0.30708245937978185,0.9349686413560998,2.715781979109982
0.2606798020576923,0.48530398219696724,0.3238144504416197,0.9316397001076956,2.7153623877777515
0.2995781034986427,0.48530398219696724,0.33729220118988684,0.9280423031900183,2.7149289286421996
0.3442807589518621,0.48530398219696724,0.3505480586514634,0.9241567602567113,2.714494584151064
0.39565388658322687,0.48530398219696724,0.3639763339117774,0.9199622720219941,2.714078023392807
0.4546928455862411,0.48530398219696724,0.368254021527167,0.9154380636988592,2.713705008185535
0.5225415213602959,0.48530398219696724,0.37909178292812784,0.9105650357480253,2.713410043510484
0.6005144883981762,0.48530398219696724,0.38761867636265945,0.9053279140043848,2.713238408928969
0.6901224802908534,0.48530398219696724,0.39019608009843504,0.8997178361387371,2.7132488305393334
0.793101660333306,0.48530398219696724,0.392041592914693,0.893735280038679,2.7135172038146873
0.9114472598521194,0.48530398219696724,0.3970755396636803,0.8873932351109136,2.714141918445255
1.0474522360006342,0.48530398219696724,0.40414609611752805,0.8807205545168272,2.715251418276429
1.2037516980200695,0.48530398219696724,0.4162701345532674,0.8737655105901505,2.7170146254443868
1.3833739627296222,0.48530398219696724,0.42917785191250857,0.8665996793340254,2.7196548025776566
1.5897992284504772,0.48530398219696724,0.4430693708629771,0.859322326719842,2.72346743020568
1.8270270041765395,0.48530398219696724,0.45424466841245825,0.8520653655950694,2.7288428750066216
2.099653600438444,0.48530398219696724,0.4630468902299093,0.8449986583034763,2.736295074644247
2.4129611832536098,0.48530398219696724,0.472510053197174,0.8383350177280461,2.7464980283761764
2.7730201165910637,0.48530398219696724,0.48081902614934735,0.8323338250679491,2.760332175185658
3.1868065762459103,0.48530398219696724,0.48824923483843297,0.8273018105400047,2.778942178509455
3.662337713903373,0.48530398219696724,0.49391197767992867,0.8235892199296182,2.8038055424461494
4.208826990208894,0.48530398219696724,0.4995209408036962,0.8215792712302231,2.8368072013220984
4.836862686437176,0.48530398219696724,0.5034488392977517,0.8216685236333174,2.8803082542034724
5.558613053440597,0.48530398219696724,0.5047448542294776,0.8242357299159004,2.937187362644669
6.388062072657212,0.48530398219696724,0.5055630703390193,0.8295972982133378,3.0108222297605787
7.341280397070123,0.48530398219696724,0.503295148381715,0.8379491099639992,3.104969490579876
8.436736721624852,0.48530398219696724,0.5009151333045728,0.8492974354423937,3.2235004772460196
9.695655615935925,0.48530398219696724,0.4958659338701881,0.863385952151889,3.369965389263417
11.142428752325099,0.48530398219696724,0.4914657362860435,0.8796308047886646,3.5469946504462593
12.805087496773325,0.48530398219696724,0.487531675373232,0.89708029377226,3.7556012822949554
14.715846019280558,0.48530398219696724,0.47948753634722663,0.9144189237512594,3.99450995239998
16.91172544644807,0.48530398219696724,0.46861269244976356,0.9300354160415365,4.259689198283096
19.435271149298263,0.48530398219696724,0.4523503173579024,0.9421681382847699,4.544284632874872
22.335377063851233,0.48530398219696724,0.4314422716911705,0.94912603993762,4.839122520870697
25.668233015746946,0.48530398219696724,0.40509393187578724,0.949557766161182,5.133852105586109
29.498413403416983,0.48530398219696724,0.4543088259395457,0.9427121156607643,5.4186121732833525
33.90012833314499,0.48530398219696724,0.6325800271139851,0.9286141460068276,5.68588186314245
38.9586614468756,0.48530398219696724,0.7995838451782373,0.9080904096451308,5.932012323642296
44.7720223008213,0.48530398219696724,0.9778837139863253,0.8827994083828526,6.160064945071935
51.45284530985853,0.48530398219696724,1.1647178171397234,220.89522767180014,1664.1449555029885
59.13057204993993,0.48530398219696724,1.3565806454252503,377226.16069737106,3039873.351260813
67.95395920083764,0.48530398219696724,1.5481959655484003,237015474.71970576,2044389136.7156088
78.09396072084505,0.48530398219696724,1.7369212058009007,65404356624.29278,604726510438.2356
89.74704009584349,0.48530398219696724,1.9317113597379718,11609983884237.012,114973221902097.92
103.13897683787222,0.48530398219696724,2.1279589424759897,1250626081028343.5,1.324105087016199e+16
118.52924098447018,0.48530398219696724,2.306480732414817,6.088779327584452e+16,6.88971813302699e+17
136.2160203551273,0.48530398219696724,2.4521302839609658,1.1567577086399076e+18,1.398572202421115e+19
156.54199796841294,0.48530398219696724,2.5540970799715024,8.134389954602999e+18,1.0508145489980059e+20
179.90099155778333,0.48530398219696724,2.607246437933618,2.156831568005426e+19,2.977673920759526e+20
206.7455838273133,0.48530398219696724,2.6147688828825473,2.418938814276725e+19,3.57106266198188e+20
237.59589128427652,0.48530398219696724,2.5877253673436615,1.4137233026409257e+19,2.2331360307460584e+20
273.04964154553255,0.48530398219696724,2.532165104485463,4.752820925897311e+18,8.033194176497456e+19
313.79375436648274,0.48530398219696724,2.449486685458095,9.144105887058332e+17,1.6537299306091653e+19
360.61765077612336,0.48530398219696724,2.3466417029706426,1.0964566207851938e+17,2.122200761724656e+18
414.4285481839423,0.48530398219696724,2.2336852012928543,9523689365505110.0,1.9731774031726794e+17
476.26903780279935,0.48530398219696724,2.1112777567961984,588314382756271.8,1.3046179089382714e+16
547.337284952015,0.48530398219696724,1.9752506847438684,22383448949777.22,531228917547533.7
629.0102436234466,0.48530398219696724,1.8296910812866094,530054342348.8652,13465522094034.465
722.870335094958,0.48530398219696724,1.6812667824420255,8532261093.119105,232055706049.99487
830.7361074919369,0.48530398219696724,1.5336649978889987,96467039.44668253,2809069923.3714986
954.6974703287535,0.48530398219696724,1.3886799531396024,758653.0136848815,23653839.52083554
1097.1561867027283,0.48530398219696724,1.2485781299205274,4222.406821114567,140970.9662741543
1260.872407680682,0.48530398219696724,1.1158044943176724,17.43792991755507,623.4815095766797
1449.018150486201,0.48530398219696724,0.9922207768515807,0.5798498292662343,22.156646487255376
1665.2387566325353,0.48530398219696724,0.8788649655887342,0.5756160348279409,23.56780809855338
1913.7235207582582,0.48530398219696724,0.7760462230024866,0.5741272987382274,25.189852992563793
2199.2868586060326,0.48530398219696724,0.683555648072867,0.5728595619634225,26.93490838982949
2527.461586781732,0.48530398219696724,0.5917277859442472,0.5717903386100474,28.811835886487323
2904.6061215980462,0.48530398219696724,0.5045403077838903,0.5708966450671619,30.830002684991847
3338.027673990301,0.48530398219696724,0.43053004087709595,0.5701561666999525,32.99935565231533
3836.123827417535,0.48530398219696724,0.3676878969833982,0.5695477448141144,35.330478919449696
4408.54524183412,0.48530398219696724,0.31391190815517434,0.5690517670155568,37.83465869611198
5066.382636136649,0.48530398219696724,0.2689764426819707,0.5686504369774958,40.52395360096289
5822.38167188866,0.48530398219696724,0.22943483880887036,0.5683279203116121,43.411269085651206
6691.189901715636,0.48530398219696724,0.19465323849091468,0.568070378696243,46.51043498634136
7689.640567018716,0.48530398219696724,0.16708891152559913,0.567865913280036,49.836285713157274
8837.078743614602,0.48530398219696724,0.1431311371987342,0.5677044417085062,53.404743018001476
10155.736154404181,0.48530398219696724,0.1223372175467608,0.5675775324425408,57.23290162734472
11671.161911100682,0.48530398219696724,0.10665671937038826,0.567478216900821,61.3391182770019
13412.717530678983,0.48530398219696724,0.09092102213400641,0.5674007956798744,65.74310484782964
15414.145817536453,0.48530398219696724,0.07731049649922121,0.5673406506316774,70.4660263903998
17714.224633510854,0.48530398219696724,0.06735657729341733,0.5672940705254945,75.53060486504818
20357.518222611085,0.48530398219696724,0.05710135469966917,0.5672580946707788,80.96122942885097
23395.240647448256,0.48530398219696724,0.04973431592692224,0.5672303763321983,86.78407409051364
26886.24806652944,0.48530398219696724,0.04331278852464412,0.5672090659720002,93.02722353908285
30898.1790778802,0.48530398219696724,0.036591854216503385,0.5671927131952681,99.72080794097944
35508.76522326117,0.48530398219696724,0.0318607320519883,0.5671801856109013,106.89714749681075
40807.33704412155,0.48530398219696724,0.027738993651841303,0.5671706025204704,114.59090755697649
46896.55486926553,0.48530398219696724,0.02414883274823421,0.5671632812945888,122.83926511427359
53894.397868406064,0.48530398219696724,0.02032051453059349,0.5671576943971132,131.68208752170187
61936.44990970618,0.48530398219696724,0.017688545987115424,0.5671534352073129,141.16212432449234
71178.52651001325,0.48530398219696724,0.015396751172295338,0.5671501910176024,151.32521314538096
81799.69377519484,0.48530398219696724,0.013401390635198168,0.567147721821309,162.2205006211432
94005.73782282983,0.48530398219696724,0.011664298461165186,0.5671458437305661,173.900679455339
108033.15190764665,0.48530398219696724,0.009766169553154751,0.5671444160681731,186.42224272651677
124153.71850064106,0.48530398219696724,0.008499709656447755,0.5671433313563201,199.8457566728759
142679.7751000857,0.48530398219696724,0.0073973125214493,0.5671425075765103,214.23615326296184
163970.26580002054,0.48530398219696724,0.0064377442083518805,0.5671418822018502,229.6630439577821
188437.695865931,0.48530398219696724,0.00560255549942661,0.5671414076068066,246.20105617275598
216556.12406317543,0.48530398219696724,0.0048755900147813705,0.5671410475436914,263.9301940584883
248870.34759027854,0.48530398219696724,0.004242955187376912,0.5671407744429164,282.9362253379865
286006.45757603913,0.48530398219696724,0.003692461667860741,0.5671405673475554,303.31109606484074
328683.96965420543,0.48530398219696724,0.003068962392736178,0.5671404103353511,325.1533753029579
377729.76464674546,0.48530398219696724,0.0026706556981717267,0.5671402913145362,348.56873187399054
434094.10945776606,0.48530398219696724,0.002324021946545576,0.5671402011058447,373.6704454745427
498869.06858441175,0.48530398219696724,0.0020223653990172207,0.5671401327433279,400.57995463218
573309.6629695033,0.48530398219696724,0.0017598543923559643,0.5671400809422044,429.4274441480767
658858.1861506815,0.48530398219696724,0.0015314084139452387,0.5671400416941643,460.352474865728
757172.14883374,0.48530398219696724,0.0013326078813479948,0.5671400119597113,493.5046588102701
870156.3933188907,0.48530398219696724,0.0011596107089838722,0.5671399894344493,529.0443829629334
1000000.0,0.48530398219696724,0.0010090646068910687,0.5671399723715882,567.1435851706622


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_0.999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.01287573834015847,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.020013630119039498,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630547393562,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765920666849525,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052059895315514,0.9624210879125586,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.04074089756287219,0.9617136982557942,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351511052983951,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999301301156111,0.9600225809350657,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538533411076838,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.08412162686982004,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192580083117875,0.9566550302343633,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159653825121698,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172472938003175,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482009830475857,0.9520556266461946,2.71794895642611
0.09846652027941236,0.48530398219696724,0.17730635351591487,0.9502028699674181,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977715512300637,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232236361549437,0.9459593420712489,2.717197751240147
0.1494502494606524,0.48530398219696724,0.2517152448778924,0.943548356346199,2.716888863192694
0.17175102154984984,0.48530398219696724,0.2730596323007925,0.9409300109582268,2.7165492373044495
0.19737948588157686,0.48530398219696724,0.2918674725822251,0.9380920180064932,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.3115798928942442,0.9350205177251745,2.715782555690509
0.2606798020576923,0.48530398219696724,0.32899755207099074,0.931699790772135,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613646749153,0.9281121764624467,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.35850463193657306,0.9242383077492029,2.714496133882478
0.39565388658322687,0.48530398219696724,0.37130420427539884,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.381303455765615,0.9155502108558937,2.713708188250176
0.5225415213602959,0.48530398219696724,0.39304607774043354,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.40211221590157337,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.4045191809445313,0.899902073062192,2.713258835789069
0.793101660333306,0.48530398219696724,0.4077945465989237,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.41366502999467936,0.8876529689778472,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742082413453013,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.4272090532827889,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249257879162,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007014066575,0.859876078343843,2.723582967434452
1.8270270041765395,0.48530398219696724,0.4696803192492078,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.4813543907116168,0.8458641743544363,2.7365750740820833
2.4129611832536098,0.48530398219696724,0.49552424355220326,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008516829757999,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089478692259717,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161110387333594,0.8261907007593456,2.805729395194073
4.208826990208894,0.48530398219696724,0.5211676277909962,0.825163231112159,2.8400117875222897
4.836862686437176,0.48530398219696724,0.5265591962693511,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296184535466997,0.8313447801831163,2.94623978850074
6.388062072657212,0.48530398219696724,0.5310062483008359,0.8397705903584138,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312045755089337,0.8525900735657906,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295594221120041,0.870402391510401,3.2660827390897484
9.695655615935925,0.48530398219696724,0.525581935112165,0.8937368217189906,3.440024752365326
11.142428752325099,0.48530398219696724,0.5223883900272475,0.9230105333398444,3.6605117029059993
12.805087496773325,0.48530398219696724,0.5161089729256917,0.9584879681279174,3.936184050076674
14.715846019280558,0.48530398219696724,0.5081803642872748,1.0002443154116525,4.275836516807869
16.91172544644807,0.48530398219696724,0.497240762843464,1.0481332793500167,4.688029310786857
19.435271149298263,0.48530398219696724,0.48166780153811745,1.1017570226658384,5.180674298867269
22.335377063851233,0.48530398219696724,0.4618150388662224,1.1604350463520143,5.7605742034325855
25.668233015746946,0.48530398219696724,0.43697748331520586,1.2231696884937735,6.432861026861332
29.498413403416983,0.48530398219696724,0.49078774358008076,1.2886091700096938,7.2002720071891115
33.90012833314499,0.48530398219696724,0.6930687141168338,1.355014417727839,8.062228101938093
38.9586614468756,0.48530398219696724,0.9035658016367788,1.4202176181337878,9.013593596391527
44.7720223008213,0.48530398219696724,1.1421765544934235,86.8511184339688,606.9309181978573
51.45284530985853,0.48530398219696724,1.408469908566882,2741816.387852132,20472295.357734796
59.13057204993993,0.48530398219696724,1.7090827787104514,40148814128.67633,320365045786.663
67.95395920083764,0.48530398219696724,2.0475928828219274,300953172189627.5,2566823549078602.5
78.09396072084505,0.48530398219696724,2.4242546810954795,1.211037454295889e+18,1.1042466843756388e+19
89.74704009584349,0.48530398219696724,2.8349551671251274,2.586840968390646e+21,2.522181714547532e+22
103.13897683787222,0.48530398219696724,3.264521752082414,2.614881669690829e+24,2.726702829549528e+25
118.52924098447018,0.48530398219696724,3.7503913926461814,2.265300820272418e+27,2.528102035250534e+28
136.2160203551273,0.48530398219696724,4.38399330731994,4.085282848329053e+30,4.878697527072541e+31
156.54199796841294,0.48530398219696724,5.035743091974,3.336969642873265e+33,4.265325905322819e+34
179.90099155778333,0.48530398219696724,5.705689409033102,1.399217369427483e+36,1.9147975936871258e+37
206.7455838273133,0.48530398219696724,6.386324919482397,3.2358769844017775e+38,4.741639612054375e+39
237.59589128427652,0.48530398219696724,7.06312006278208,4.169208568996748e+40,6.5414197305522345e+41
273.04964154553255,0.48530398219696724,7.714463491124446,2.9044829345953135e+42,4.87888266626924e+43
313.79375436648274,0.48530398219696724,8.312557733704175,1.0404869553223468e+44,1.8711018819082708e+45
360.61765077612336,0.48530398219696724,8.826118441064049,1.81413028818315e+45,3.4925655861472554e+46
414.4285481839423,0.48530398219696724,9.223868130568377,1.4620405343090303e+46,3.0135253245966975e+47
476.26903780279935,0.48530398219696724,9.481363273140106,5.287748637280435e+46,1.1669968608539759e+48
547.337284952015,0.48530398219696724,9.590593520642019,8.780120951644122e+46,2.0751720806992287e+48
629.0102436234466,0.48530398219696724,9.563666978730158,7.280917431761288e+46,1.84319706899961e+48
722.870335094958,0.48530398219696724,9.416514566559137,3.244968468669396e+46,8.799503751247744e+47
830.7361074919369,0.48530398219696724,9.157482569257446,7.905761769212745e+45,2.2964658025769475e+47
954.6974703287535,0.48530398219696724,8.807800854930958,1.1256320124679194e+45,3.502831894727836e+46
1097.1561867027283,0.48530398219696724,8.41570346686899,1.1545765566553095e+44,3.849648079684767e+45
1260.872407680682,0.48530398219696724,8.000086756515314,9.138312376902393e+42,3.2645812947511093e+44
1449.018150486201,0.48530398219696724,7.534338506409433,4.595727364309427e+41,1.7589497067908392e+43
1665.2387566325353,0.48530398219696724,7.020711430837063,1.3888378256288077e+40,5.6950746698244814e+41
1913.7235207582582,0.48530398219696724,6.475049517289421,2.5851700716037784e+38,1.1358045951482616e+40
2199.2868586060326,0.48530398219696724,5.914407015469385,3.0710789901949535e+36,1.4457494924399143e+38
2527.461586781732,0.48530398219696724,5.355615269409788,2.43292876222033e+34,1.2272722644091528e+36
2904.6061215980462,0.48530398219696724,4.8127158972754085,1.3420770941341754e+32,7.254665709479536e+33
3338.027673990301,0.48530398219696724,4.296087265799988,5.370010678016925e+29,3.110711607603707e+31
3836.123827417535,0.48530398219696724,3.8131094849060574,1.6286428488579234e+27,1.0110444298754718e+29
4408.54524183412,0.48530398219696724,3.3687203151733804,3.931783293505086e+24,2.6158215834530404e+26
5066.382636136649,0.48530398219696724,2.9657122402913907,7.968132209202414e+21,5.681495219460803e+23
5822.38167188866,0.48530398219696724,2.6049159311847236,1.4335887534654884e+19,1.0955465703206696e+21
6691.189901715636,0.48530398219696724,2.285150787995526,2.4121929280531252e+16,1.9757448596485222e+18
7689.640567018716,0.48530398219696724,2.0032949410546546,39277977854777.48,3448203981437596.5
8837.078743614602,0.48530398219696724,1.7551576383163032,62442207231.38311,5875685249674.105
10155.736154404181,0.48530398219696724,1.5366464423307165,96357869.0929033,9718817270.440153
11671.161911100682,0.48530398219696724,1.3442683277422265,143453.55555530256,15509262.356550861
13412.717530678983,0.48530398219696724,1.1750652089275966,205.7452511814047,23843.474489524044
15414.145817536453,0.48530398219696724,1.0264471300465032,0.6421027507734252,79.75150118846476
17714.224633510854,0.48530398219696724,0.8960913434658326,0.5750152228279829,76.555755010033
20357.518222611085,0.48530398219696724,0.7818982149896854,0.5736025015662026,81.86431482440571
23395.240647448256,0.48530398219696724,0.6819718762965757,0.5724068180113864,87.57402146843712
26886.24806652944,0.48530398219696724,0.5838229099853163,0.5714046925433726,93.71364315635377
30898.1790778802,0.48530398219696724,0.49339212917126024,0.5705719954219721,100.31351568425919
35508.76522326117,0.48530398219696724,0.417808904353253,0.5698858146514348,107.40589838758335
40807.33704412155,0.48530398219696724,0.3544468625104602,0.569324841307738,115.02516705845922
46896.55486926553,0.48530398219696724,0.30079306727587335,0.568869652366203,123.20802656797109
53894.397868406064,0.48530398219696724,0.25644337182294974,0.5685028781592005,131.99373843898186
61936.44990970618,0.48530398219696724,0.21764949002162182,0.5682092584136984,141.42435962305612
71178.52651001325,0.48530398219696724,0.18679690785074837,0.5679756028872511,151.5449902189106
81799.69377519484,0.48530398219696724,0.1600604122616408,0.5677906786468259,162.40402930638575
94005.73782282983,0.48530398219696724,0.13689349639420878,0.5676450473237472,174.05343929453582
108033.15190764665,0.48530398219696724,0.11685232407488122,0.5675308737695703,186.5490201191383
124153.71850064106,0.48530398219696724,0.09953032099144922,0.5674417238575199,199.95069526701528
142679.7751000857,0.48530398219696724,0.08667950382351021,0.5673723648563908,214.3228119929452
163970.26580002054,0.48530398219696724,0.07364627018018857,0.5673185776072122,229.7344582866124
188437.695865931,0.48530398219696724,0.0641260712925639,0.5672769861101308,246.259799209023
216556.12406317543,0.48530398219696724,0.054332122269258834,0.5672449072564628,263.9784352032199
248870.34759027854,0.48530398219696724,0.04730441813064258,0.5672202213398307,282.97578493906724
286006.45757603913,0.48530398219696724,0.041181757510045505,0.5672012625663346,303.3434952079247
328683.96965420543,0.48530398219696724,0.034778381599973374,0.5671867279228054,325.17988035747067
377729.76464674546,0.48530398219696724,0.030272765295847846,0.5671756023254806,348.5903937640236
434094.10945776606,0.48530398219696724,0.026352523833231712,0.5671670978277782,373.6881338808482
498869.06858441175,0.48530398219696724,0.022936736461945124,0.5671606047175766,400.5943874790247
573309.6629695033,0.48530398219696724,0.019296284040839714,0.567155652499649,429.43921280898206
658858.1861506815,0.48530398219696724,0.016794775005137007,0.5671518789835999,460.36206555470994
757172.14883374,0.48530398219696724,0.01461664885716149,0.5671490059411602,493.51247062467655
870156.3933188907,0.48530398219696724,0.012723080265384547,0.5671468200365988,529.0507430223573
1000000.0,0.48530398219696724,0.011074175137874499,0.5671451579553033,567.1487612624463


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_0.9999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006063903230167826,0.9673262168135995,2.7195406126366164
0.0011492187010036998,0.48530398219696724,0.0006964079868916151,0.967292917262607,2.7195376456709783
0.001320703622736631,0.48530398219696724,0.0007997089176714641,0.9672546860951354,2.7195342366246056
0.0015177773017322714,0.48530398219696724,0.0009182275170807575,0.9672107992830277,2.7195303197384577
0.0017442580591096614,0.48530398219696724,0.0010541716361488805,0.9671604285117844,2.719525819507881
0.0020045339809052396,0.48530398219696724,0.001210059215771627,0.9671026267959564,2.7195206492499406
0.0023036479376536945,0.48530398219696724,0.0013887571331787556,0.967036312312031,2.719514709463976
0.002647395290480231,0.48530398219696724,0.0015935260409475477,0.966960250292739,2.719507885956804
0.0030424361767690034,0.48530398219696724,0.0018280679609583288,0.9668730328352632,2.719500047700407
0.003496424550953137,0.48530398219696724,0.0023652283825186917,0.9667730564942073,2.719491044386322
0.004018156480603808,0.48530398219696724,0.00271214098143886,0.9666584975617817,2.7194807036367235
0.0046177405710691065,0.48530398219696724,0.003108908681046664,0.966527284986627,2.719468827828206
0.005306793820656121,0.48530398219696724,0.0035629242463622464,0.9663770709540357,2.7194551904799433
0.006098666701068888,0.48530398219696724,0.004081040043375611,0.9662051992496379,2.719439532153999
0.007008701824056899,0.48530398219696724,0.00467224931608086,0.9660086716623176,2.719421555812068
0.008054531205964931,0.48530398219696724,0.005346167074838389,0.9657841128563727,2.719400921570404
0.009256417889712782,0.48530398219696724,0.00869881651858941,0.9655277343638086,2.7193772407939365
0.01063764854316313,0.48530398219696724,0.00991973144240212,0.9652352986187904,2.719350069472413
0.012224984640507832,0.48530398219696724,0.01131316418066975,0.964902084278186,2.719318900827485
0.014049180968354592,0.48530398219696724,0.012887840084737387,0.9645228544383018,2.719283157111753
0.016145581502618366,0.48530398219696724,0.020032578019876693,0.9640918297521801,2.7192421805822815
0.018554804201388442,0.48530398219696724,0.022755301955059853,0.9636026688427792,2.7191952236655754
0.021323527981697614,0.48530398219696724,0.02579063945939082,0.9630484587433892,2.719141438385015
0.024505397127942575,0.48530398219696724,0.036086667511229784,0.9624217183001209,2.719079865202967
0.028162060654953962,0.48530398219696724,0.040780655662155524,0.9617144174340205,2.7190094215503198
0.032364366763473595,0.48530398219696724,0.05356807813420969,0.9609180147430382,2.7189288904919215
0.03719373553072644,0.48530398219696724,0.06005262646209643,0.9600235149626227,2.7188369102294834
0.04274373643209657,0.48530398219696724,0.07546169109742698,0.9590215461280649,2.7187319655043654
0.04912190125853853,0.48530398219696724,0.08420853839037316,0.9579024537526785,2.7186123824705346
0.05645180755516966,0.48530398219696724,0.1020305831835339,0.956656405903796,2.7184763293145404
0.06487547294786292,0.48530398219696724,0.1217289370783913,0.9552734988468969,2.718321825867013
0.07455610674814368,0.48530398219696724,0.14188110512967952,0.9537438483309929,2.7181467667506762
0.08568127214899486,0.48530398219696724,0.15499179098262283,0.952057647364028,2.717948964315245
0.09846652027941236,0.48530398219696724,0.1775161439329677,0.9502051686434819,2.7177262197747742
0.11315956652786067,0.48530398219696724,0.2000218886378664,0.9481766901869356,2.717476433593114
0.13004509005128978,0.48530398219696724,0.2300219363767315,0.9459623278073895,2.7171977691651623
0.1494502494606524,0.48530398219696724,0.2520656813657491,0.9435517692761619,2.716888886958046
0.17175102154984984,0.48530398219696724,0.272243778024799,0.9409339228342852,2.7165492690214768
0.19737948588157686,0.48530398219696724,0.29226019050909696,0.9380965162210976,2.7161796554096242
0.22683219636960386,0.48530398219696724,0.31209286354898735,0.9350257088267792,2.7157826136751586
0.2606798020576923,0.48530398219696724,0.3284934084480512,0.9317058044565285,2.715363259463166
0.2995781034986427,0.48530398219696724,0.34390153714789196,0.9281191700241144,2.714930140474197
0.3442807589518621,0.48530398219696724,0.3592674857579595,0.9242464710184666,2.714496289788456
0.39565388658322687,0.48530398219696724,0.37079068223862677,0.9200673242763583,2.7140804531827283
0.4546928455862411,0.48530398219696724,0.38201589548257914,0.9155614419753252,2.713708508300314
0.5225415213602959,0.48530398219696724,0.3921339990667254,0.9107103012104579,2.713415134466103
0.6005144883981762,0.48530398219696724,0.3976111796953143,0.9054993280285167,2.713245873079685
0.6901224802908534,0.48530398219696724,0.4053883923053732,0.8999205426739648,2.7132598437934448
0.793101660333306,0.48530398219696724,0.4115692477630572,0.8939755846722077,2.713533536855256
0.9114472598521194,0.48530398219696724,0.4142806246311304,0.8876790351611653,2.7141662506660404
1.0474522360006342,0.48530398219696724,0.4180732753750185,0.8810619950449575,2.7152878392386777
1.2037516980200695,0.48530398219696724,0.42774698370378317,0.874175969043388,2.717069453476423
1.3833739627296222,0.48530398219696724,0.445371322407696,0.8670972241264736,2.7197379444889744
1.5897992284504772,0.48530398219696724,0.48875286254770034,0.8599318657561249,2.7235946687948323
1.8270270041765395,0.48530398219696724,0.5035044803819818,0.8528218188873066,2.7290397535832516
2.099653600438444,0.48530398219696724,0.5166464802946223,0.8459516793041875,2.7366035409059157
2.4129611832536098,0.48530398219696724,0.5368059371107088,0.8395560814084593,2.746987859508056
2.7730201165910637,0.48530398219696724,0.5461874315313078,0.8339269339536471,2.761120690401452
3.1868065762459103,0.48530398219696724,0.5537982125584465,0.8294196836830399,2.780228263669556
3.662337713903373,0.48530398219696724,0.5517538171151088,0.8264576589003984,2.805928171240689
4.208826990208894,0.48530398219696724,0.5560075217836308,0.8255334474504371,2.8403452551889723
4.836862686437176,0.48530398219696724,0.5584214692203605,0.8272061409862513,2.8862484422254604
5.558613053440597,0.48530398219696724,0.5356838835842802,0.8320932050877121,2.947201115800773
6.388062072657212,0.48530398219696724,0.535489604560356,0.8408559189955017,3.0277103561776557
7.341280397070123,0.48530398219696724,0.5354832449951544,0.8541780304349248,3.1333529460016556
8.436736721624852,0.48530398219696724,0.5339445254715957,0.8727386057871279,3.270851772838941
9.695655615935925,0.48530398219696724,0.5333720288229975,0.897181767504748,3.448080006010865
11.142428752325099,0.48530398219696724,0.5314907140135642,0.9280874327770677,3.6739860457319424
12.805087496773325,0.48530398219696724,0.5264498120347062,0.965947508547942,3.9584580446043343
14.715846019280558,0.48530398219696724,0.518861613461294,1.0111508271815919,4.312172389905615
16.91172544644807,0.48530398219696724,0.5080588612595585,1.0639776970138353,4.746480583755048
19.435271149298263,0.48530398219696724,0.49242585827409363,1.1246021756422724,5.273374173408505
22.335377063851233,0.48530398219696724,0.4722818925240244,1.1930980558468276,5.9055332425824965
25.668233015746946,0.48530398219696724,0.4478096348663898,1.2694436931100206,6.65642719818311
29.498413403416983,0.48530398219696724,0.4940423675117149,1.3535212173564153,7.5404122801677085
33.90012833314499,0.48530398219696724,0.7000807947320629,1.4451069565582457,8.572762659925184
38.9586614468756,0.48530398219696724,0.9161693162092663,1.5438028017701098,9.769281995094298
44.7720223008213,0.48530398219696724,1.163223794156196,215.03211114616659,1500.0661015244934
51.45284530985853,0.48530398219696724,1.4410761603532705,8789417.053722912,65499288.50575678
59.13057204993993,0.48530398219696724,1.7589926544537962,178080898209.1207,1417843959390.046
67.95395920083764,0.48530398219696724,2.12352312642282,2006310050733678.8,1.7069349053850272e+16
78.09396072084505,0.48530398219696724,2.538588089858838,1.3427228071824835e+19,1.2209269303788478e+20
89.74704009584349,0.48530398219696724,3.004622377803539,5.379420060730994e+22,5.228522028573547e+23
103.13897683787222,0.48530398219696724,3.5122503299315904,1.19614053720844e+26,1.2424103011407215e+27
118.52924098447018,0.48530398219696724,4.144177263110339,3.818065318002404e+29,4.2424474489424956e+30
136.2160203551273,0.48530398219696724,4.9520747457332535,2.1659300044022383e+33,2.576045580628887e+34
156.54199796841294,0.48530398219696724,5.852198464592207,7.395767289630298e+36,9.412273609537314e+37
179.90099155778333,0.48530398219696724,6.8643823562225545,1.7417885746485972e+40,2.3722976479593798e+41
206.7455838273133,0.48530398219696724,8.003685243376037,3.038414508303108e+43,4.429537779487368e+44
237.59589128427652,0.48530398219696724,9.281445633583669,4.031191177518244e+46,6.291524435159926e+47
273.04964154553255,0.48530398219696724,10.705596849021843,4.0862796241092e+49,6.8285875480865734e+50
313.79375436648274,0.48530398219696724,12.279663056447033,3.1365321414533915e+52,5.613031346187451e+53
360.61765077612336,0.48530398219696724,14.001227905591886,1.78992233079255e+55,3.430731792945377e+56
414.4285481839423,0.48530398219696724,15.860286601309745,7.407398277188602e+57,1.520818457411054e+59
476.26903780279935,0.48530398219696724,17.837727681383704,2.1585736209679724e+60,4.747697528427963e+61
547.337284952015,0.48530398219696724,19.903639042062125,4.281043096249145e+62,1.0087924111836467e+64
629.0102436234466,0.48530398219696724,22.014456567266144,5.539727695105017e+64,1.3985967030518476e+66
722.870335094958,0.48530398219696724,24.109691780266115,4.435243155561847e+66,1.1997230231045581e+68
830.7361074919369,0.48530398219696724,26.1133891901507,2.0733847614215539e+68,6.009157689703537e+69
954.6974703287535,0.48530398219696724,27.94284132522523,5.3778808425743e+69,1.6700584742333967e+71
1097.1561867027283,0.48530398219696724,29.514791797154018,7.407779058083097e+70,2.4649701082695244e+72
1260.872407680682,0.48530398219696724,30.743234689372223,5.16681541771666e+71,1.8423074677612205e+73
1449.018150486201,0.48530398219696724,31.550201246841233,1.748844807796505e+72,6.682208579730219e+73
1665.2387566325353,0.48530398219696724,31.8982027375329,2.8642164932584718e+72,1.1728036652128525e+74
1913.7235207582582,0.48530398219696724,31.80645176945503,2.3850359550882617e+72,1.0466159671069945e+74
2199.2868586060326,0.48530398219696724,31.31282716768632,1.061201322746347e+72,4.9908363920175654e+73
2527.461586781732,0.48530398219696724,30.44730855983314,2.5722716139156556e+71,1.2965225938369871e+73
2904.6061215980462,0.48530398219696724,29.287044666563247,3.6694827107024405e+70,1.9823089853942084e+72
3338.027673990301,0.48530398219696724,28.00626627690394,3.8920212981330686e+69,2.2535700961316723e+71
3836.123827417535,0.48530398219696724,26.650271417199484,3.203948990245171e+68,1.988396474782568e+70
4408.54524183412,0.48530398219696724,25.126352273479107,1.66903969677884e+67,1.1101926774098954e+69
5066.382636136649,0.48530398219696724,23.449734365167753,5.304715763412481e+65,3.781917967692413e+67
5822.38167188866,0.48530398219696724,21.662867011051176,1.0403648381618882e+64,7.949831473529998e+65
6691.189901715636,0.48530398219696724,19.813676563050212,1.277158144439748e+62,1.0460314527202444e+64
7689.640567018716,0.48530398219696724,17.95833207741968,1.0208326919097701e+60,8.961686544268051e+61
8837.078743614602,0.48530398219696724,16.148523964605513,5.605126161724009e+57,5.274279007722632e+59
10155.736154404181,0.48530398219696724,14.423487553727695,2.2298299412458995e+55,2.2490476745374672e+57
11671.161911100682,0.48530398219696724,12.80952507389662,6.750304117421916e+52,7.298025853143615e+54
13412.717530678983,0.48530398219696724,11.322107266345416,1.6265019685611626e+50,1.8849382549469057e+52
15414.145817536453,0.48530398219696724,9.968086525019302,3.2477889054307698e+47,4.034555023569494e+49
17714.224633510854,0.48530398219696724,8.747721888377521,5.565341812858685e+44,7.410872940075377e+46
20357.518222611085,0.48530398219696724,7.656560763083289,8.426074554284145e+41,1.202752855441493e+44
23395.240647448256,0.48530398219696724,6.687099419465899,1.1542082519342233e+39,1.7660878546927442e+41
26886.24806652944,0.48530398219696724,5.830143447181204,1.4582726541201576e+36,2.3919215155004654e+38
30898.1790778802,0.48530398219696724,5.075868822572144,1.7279066169743e+33,3.0381636718543737e+35
35508.76522326117,0.48530398219696724,4.414649428962802,1.9534804173475845e+30,3.6820097961957945e+32
40807.33704412155,0.48530398219696724,3.837692505050299,2.156495816387671e+27,4.3572394280739884e+29
46896.55486926553,0.48530398219696724,3.3372311583346512,2.4061966805254402e+24,5.211738072073024e+26
53894.397868406064,0.48530398219696724,2.9055601125501505,2.824502908932844e+21,6.558187281477748e+23
61936.44990970618,0.48530398219696724,2.5334875405480224,3.5525694889350323e+18,8.842526437947971e+20
71178.52651001325,0.48530398219696724,2.211142226184784,4697781493884984.0,1.2534876041867192e+18
81799.69377519484,0.48530398219696724,1.9302904182623108,6322968672551.425,1808601281568919.5
94005.73782282983,0.48530398219696724,1.68484890453696,8471865479.683456,2597743822041.8022
108033.15190764665,0.48530398219696724,1.4701655378778336,11188779.620442152,3677868532.566779
124153.71850064106,0.48530398219696724,1.2824127937292185,14524.519369861615,5118139.389437367
142679.7751000857,0.48530398219696724,1.1182938534766418,18.54272904023326,7004.569026960061
163970.26580002054,0.48530398219696724,0.9749144647333396,0.5762933554468327,233.367795613474
188437.695865931,0.48530398219696724,0.8497196030491289,0.5743684583641134,249.3374284055002
216556.12406317543,0.48530398219696724,0.7404531628373677,0.5730520354942604,266.6801878483111
248870.34759027854,0.48530398219696724,0.6457582406305412,0.5719435398213143,285.33156837995796
286006.45757603913,0.48530398219696724,0.5447791119935723,0.5710182812118904,305.38436874177773
328683.96965420543,0.48530398219696724,0.4603212716068301,0.5702524788366459,326.9371244608412
377729.76464674546,0.48530398219696724,0.38986417554257347,0.5696237861954578,350.0947214215318
434094.10945776606,0.48530398219696724,0.33237885282271235,0.5691116259557137,374.969034999365
498869.06858441175,0.48530398219696724,0.2809510248741291,0.5686974160173593,401.67962474139296
573309.6629695033,0.48530398219696724,0.23893609064813798,0.5683646811906883,430.35447045527883
658858.1861506815,0.48530398219696724,0.20579798394769913,0.568099060467235,461.1307399472294
757172.14883374,0.48530398219696724,0.1732133179258613,0.5678882291172427,494.15558335828825
870156.3933188907,0.48530398219696724,0.14807502419574617,0.5677217585768024,529.5869533288823
1000000.0,0.48530398219696724,0.12987164218852568,0.567590936778243,567.5944536988959


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_DSA_1.0.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006064507971831789,0.9673262198322343,2.719540612636755
0.0011492187010036998,0.48530398219696724,0.0006964776673860644,0.9672929207303268,2.7195376456711613
0.001320703622736631,0.48530398219696724,0.0007997889763767716,0.9672546900785225,2.719534236624844
0.0015177773017322714,0.48530398219696724,0.0009183193097980821,0.9672108038584637,2.7195303197387775
0.0017442580591096614,0.48530398219696724,0.0010542771022652238,0.9671604337668681,2.719525819508299
0.0020045339809052396,0.48530398219696724,0.0012101802660979724,0.9671026328311263,2.7195206492504913
0.0023036479376536945,0.48530398219696724,0.00138889606266581,0.9670363192424017,2.7195147094647054
0.002647395290480231,0.48530398219696724,0.0015936854620468917,0.9669602582502026,2.719507885957766
0.0030424361767690034,0.48530398219696724,0.0018282508359821262,0.9668730419708628,2.7195000477016773
0.003496424550953137,0.48530398219696724,0.002365463578210751,0.9667730669808365,2.7194910443879983
0.004018156480603808,0.48530398219696724,0.002712416436949638,0.9666585095972315,2.719480703638933
0.0046177405710691065,0.48530398219696724,0.003109218993718095,0.966527298797033,2.71946882783112
0.005306793820656121,0.48530398219696724,0.0035632826994573237,0.9663770867977549,2.7194551904837834
0.006098666701068888,0.48530398219696724,0.004081451471017074,0.9662052174216095,2.7194395321590625
0.007008701824056899,0.48530398219696724,0.004672721671785751,0.9660086924989425,2.719421555818737
0.008054531205964931,0.48530398219696724,0.00534670683774014,0.9657841367409727,2.719400921579189
0.009256417889712782,0.48530398219696724,0.008699701431333078,0.9655277617327006,2.7193772408055006
0.01063764854316313,0.48530398219696724,0.00992074997009426,0.965235329968039,2.7193500694876342
0.012224984640507832,0.48530398219696724,0.011314339496977455,0.9649021201710807,2.719318900847505
0.014049180968354592,0.48530398219696724,0.012889185295413493,0.9645228955136238,2.719283157138073
0.016145581502618366,0.48530398219696724,0.02003465569086455,0.9640918767333391,2.7192421806168694
0.018554804201388442,0.48530398219696724,0.022757692762195563,0.9636027225479133,2.719195223710997
0.021323527981697614,0.48530398219696724,0.025793397402814187,0.9630485200965773,2.719141438444625
0.024505397127942575,0.48530398219696724,0.03609053714995053,0.962421788343922,2.7190798652811425
0.028162060654953962,0.48530398219696724,0.04078510791428531,0.9617144973436648,2.7190094216527747
0.032364366763473595,0.48530398219696724,0.05357415168091395,0.9609181058427877,2.7189288906260973
0.03719373553072644,0.48530398219696724,0.06005929585176105,0.9600236187450405,2.7188369104050816
0.04274373643209657,0.48530398219696724,0.07546999475468415,0.9590216642773607,2.718731965734027
0.04912190125853853,0.48530398219696724,0.08421816514571734,0.957902588173742,2.7186123827707553
0.05645180755516966,0.48530398219696724,0.10204231550277805,0.9566565587592479,2.7184763297068724
0.06487547294786292,0.48530398219696724,0.12174378036254038,0.9552736726052706,2.7183218263797113
0.07455610674814368,0.48530398219696724,0.14189879104517605,0.9537440458301578,2.7181467674209223
0.08568127214899486,0.48530398219696724,0.1550107846198514,0.95205787189496,2.7179489651922837
0.09846652027941236,0.48530398219696724,0.17753945424010112,0.9502054240604596,2.717726220924332
0.11315956652786067,0.48530398219696724,0.20004913253410203,0.9481769810509315,2.717476435103812
0.13004509005128978,0.48530398219696724,0.23005533602186645,0.9459626595696209,2.717197771157916
0.1494502494606524,0.48530398219696724,0.25210534209885843,0.9435521485082233,2.7168888896000944
0.17175102154984984,0.48530398219696724,0.2722836021286935,0.9409343575098934,2.716549272547547
0.19737948588157686,0.48530398219696724,0.29230394967255313,0.9380970160522822,2.716179660154159
0.22683219636960386,0.48530398219696724,0.31214935955523443,0.9350262856547613,2.7157826201215682
0.2606798020576923,0.48530398219696724,0.3285497183841916,0.9317064726955544,2.715363268319263
0.2995781034986427,0.48530398219696724,0.345021132139971,0.9281199471565592,2.714930152787529
0.3442807589518621,0.48530398219696724,0.35935292776533057,0.9242473781441127,2.714496307121828
0.39565388658322687,0.48530398219696724,0.37086497626085896,0.9200683867313768,2.714080477879717
0.4546928455862411,0.48530398219696724,0.3820923223238801,0.9155626900618709,2.7137085438844224
0.5225415213602959,0.48530398219696724,0.39221414872066684,0.9107117711221062,2.71341518623816
0.6005144883981762,0.48530398219696724,0.39771261132269187,0.9055010631264705,2.713245949012084
0.6901224802908534,0.48530398219696724,0.4054754563639291,0.8999225953697771,2.7132599558781654
0.793101660333306,0.48530398219696724,0.4116043042482641,0.8939780193078531,2.713533703166364
0.9114472598521194,0.48530398219696724,0.4143141070336042,0.8876819324492015,2.7141664985830687
1.0474522360006342,0.48530398219696724,0.4181106427333567,0.8810654588500293,2.7152882106055416
1.2037516980200695,0.48530398219696724,0.42779022368119163,0.8741801365865401,2.7170700130427954
1.3833739627296222,0.48530398219696724,0.4459626565765981,0.8671022811582793,2.719738793971743
1.5897992284504772,0.48530398219696724,0.4903607442844201,0.8599380690216611,2.723595970619594
1.8270270041765395,0.48530398219696724,0.5053541824278251,0.8528295295173032,2.7290417713856177
2.099653600438444,0.48530398219696724,0.5187911650429824,0.8459614129145924,2.7366067092084014
2.4129611832536098,0.48530398219696724,0.5393026254527244,0.8395685840821111,2.746992904436643
2.7730201165910637,0.48530398219696724,0.5490617482095697,0.833943298470494,2.761128839961766
3.1868065762459103,0.48530398219696724,0.5571040449982227,0.8294415281178164,2.780241615147497
3.662337713903373,0.48530398219696724,0.5555369053031325,0.8264874010031448,2.8059503330866975
4.208826990208894,0.48530398219696724,0.5603368637564428,0.8255747242486818,2.840382464144076
4.836862686437176,0.48530398219696724,0.5633732165202808,0.8272644451050648,2.886311491996571
5.558613053440597,0.48530398219696724,0.549955537826546,0.8321768387432866,2.947308645908844
6.388062072657212,0.48530398219696724,0.5363800227966855,0.8409774050197021,3.027894368210791
7.341280397070123,0.48530398219696724,0.5357676744198583,0.8543561692438999,3.133667871721347
8.436736721624852,0.48530398219696724,0.534514059133193,0.8730014317844121,3.271389050847639
9.695655615935925,0.48530398219696724,0.534444103552643,0.8975707446899016,3.448990985874513
11.142428752325099,0.48530398219696724,0.5329686041983277,0.9286633473262561,3.6755172397662923
12.805087496773325,0.48530398219696724,0.5284140038491831,0.9667986782122114,3.9610045000670997
14.715846019280558,0.48530398219696724,0.5212088037251223,1.0124044657782658,4.31635759825768
16.91172544644807,0.48530398219696724,0.5108484392840138,1.065815556495219,4.75327531571883
19.435271149298263,0.48530398219696724,0.4956032450226684,1.1272819428422018,5.284272398041167
22.335377063851233,0.48530398219696724,0.47637378331501884,1.1969824041155406,5.922811334815629
25.668233015746946,0.48530398219696724,0.45175058533235557,1.2750393679076306,6.683523492111585
29.498413403416983,0.48530398219696724,0.4963427052662834,1.3615310376374223,7.582478285794637
33.90012833314499,0.48530398219696724,0.7008756175606808,1.4564980804208718,8.637455511795826
38.9586614468756,0.48530398219696724,0.9175945718545951,1.559891335362428,9.867868487361832
44.7720223008213,0.48530398219696724,1.1656031954689245,238.70801932925264,1664.790452079721
51.45284530985853,0.48530398219696724,1.4448025630371568,10062392.483685084,74962284.49370928
59.13057204993993,0.48530398219696724,1.7647896606975308,212042744536.02725,1687622004611.568
67.95395920083764,0.48530398219696724,2.132499122360151,2511517695086464.0,2.1358372687559236e+16
78.09396072084505,0.48530398219696724,2.5523470411171574,1.7904309942329868e+19,1.6272088183640385e+20
89.74704009584349,0.48530398219696724,3.02533043750514,7.752550293332101e+22,7.530734363852432e+23
103.13897683787222,0.48530398219696724,3.5428255250450427,1.9016716322494305e+26,1.973935113163977e+27
118.52924098447018,0.48530398219696724,4.201380869460896,7.729768033007456e+29,8.583458112224436e+30
136.2160203551273,0.48530398219696724,5.037123177973079,5.241077224140876e+33,6.228149216150798e+34
156.54199796841294,0.48530398219696724,5.980137157576379,2.2635334647013827e+37,2.8779119526852072e+38
179.90099155778333,0.48530398219696724,7.057552509975397,7.269974380210501e+40,9.89097286814921e+41
206.7455838273133,0.48530398219696724,8.294688980398657,1.89396039444634e+44,2.7578277881162782e+45
237.59589128427652,0.48530398219696724,9.717855463672443,4.198910877102375e+47,6.544780571121501e+48
273.04964154553255,0.48530398219696724,11.356252454087116,8.17275976942892e+50,1.363818492050876e+52
313.79375436648274,0.48530398219696724,13.243007284032526,1.4283102509478123e+54,2.5521233998523766e+55
360.61765077612336,0.48530398219696724,15.415998551171517,2.280245510732342e+57,4.3632337003465214e+58
414.4285481839423,0.48530398219696724,17.91866611691563,3.371425271165648e+60,6.909384907443148e+61
476.26903780279935,0.48530398219696724,20.800878903606577,4.6687126054228486e+63,1.0248686701122484e+65
547.337284952015,0.48530398219696724,24.11989617135441,6.112061589597343e+66,1.437293896631328e+68
629.0102436234466,0.48530398219696724,27.941446781070816,7.624208312026512e+69,1.9207754473106962e+71
722.870335094958,0.48530398219696724,32.34094893977936,9.122376055696085e+72,2.4623341132257893e+74
830.7361074919369,0.48530398219696724,37.40489554598566,1.0529093727420505e+76,3.045206078408003e+77
954.6974703287535,0.48530398219696724,43.23243624822875,1.1780216781785017e+79,3.650832000615568e+80
1097.1561867027283,0.48530398219696724,49.937196104691765,1.2829419039881192e+82,4.2607063042758115e+83
1260.872407680682,0.48530398219696724,57.64938117764534,1.364937452286008e+85,4.8578473712915324e+86
1449.018150486201,0.48530398219696724,66.51823136338464,1.4230403231053438e+88,5.427787898337155e+89
1665.2387566325353,0.48530398219696724,76.71488739058519,1.4577536102969512e+91,5.959093664230991e+92
1913.7235207582582,0.48530398219696724,88.43574010453146,1.470687666808139e+94,6.443486366274243e+95
2199.2868586060326,0.48530398219696724,101.90632649116779,1.4641928229040709e+97,6.875675351724391e+98
2527.461586781732,0.48530398219696724,117.38583257954333,1.4410315460741412e+100,7.253004397798367e+101
2904.6061215980462,0.48530398219696724,135.17226454822975,1.4041117867762888e+103,7.575004722950048e+104
3338.027673990301,0.48530398219696724,155.6083605835932,1.3562874989386327e+106,7.842923603411567e+107
3836.123827417535,0.48530398219696724,179.0883374712489,1.3002222209888913e+109,8.059275694329835e+110
4408.54524183412,0.48530398219696724,206.06559376257596,1.2383062348281262e+112,8.227444921968663e+113
5066.382636136649,0.48530398219696724,237.06152086711376,1.1726158722084377e+115,8.351349989374113e+116
5822.38167188866,0.48530398219696724,272.6756017287586,1.104903758754093e+118,8.435176187991488e+119
6691.189901715636,0.48530398219696724,313.59700380892065,1.0366101750757825e+121,8.483169680958788e+122
7689.640567018716,0.48530398219696724,360.61790081939324,9.688875782449689e+123,8.499486867050894e+125
8837.078743614602,0.48530398219696724,414.6487883771521,9.02632227469221e+126,8.488089956667947e+128
10155.736154404181,0.48530398219696724,476.7360945429111,8.38518563155374e+129,8.452679776635935e+131
11671.161911100682,0.48530398219696724,548.0824284111418,7.770333985422254e+132,8.396657506740272e+134
13412.717530678983,0.48530398219696724,630.0698595695909,7.18508078145948e+135,8.323108116025292e+137
15414.145817536453,0.48530398219696724,724.2866791669296,6.631475683970649e+138,8.234799483497598e+140
17714.224633510854,0.48530398219696724,832.5581604256411,6.110560159075652e+141,8.13419236639567e+143
20357.518222611085,0.48530398219696724,956.9819139162038,5.622586894101357e+144,8.02345743758821e+146
23395.240647448256,0.48530398219696724,1099.9685219053245,5.16720461641919e+147,7.904496543542242e+149
26886.24806652944,0.48530398219696724,inf,4.743611219804032e+150,7.778966064324636e+152
30898.1790778802,0.48530398219696724,nan,4.3506787791633895e+153,inf
35508.76522326117,0.48530398219696724,nan,inf,inf
40807.33704412155,0.48530398219696724,nan,inf,inf
46896.55486926553,0.48530398219696724,nan,inf,inf
53894.397868406064,0.48530398219696724,nan,inf,inf
61936.44990970618,0.48530398219696724,nan,inf,inf
71178.52651001325,0.48530398219696724,nan,inf,inf
81799.69377519484,0.48530398219696724,nan,inf,inf
94005.73782282983,0.48530398219696724,nan,inf,inf
108033.15190764665,0.48530398219696724,nan,inf,inf
124153.71850064106,0.48530398219696724,nan,inf,inf
142679.7751000857,0.48530398219696724,nan,inf,inf
163970.26580002054,0.48530398219696724,nan,inf,inf
188437.695865931,0.48530398219696724,nan,inf,inf
216556.12406317543,0.48530398219696724,nan,inf,inf
248870.34759027854,0.48530398219696724,nan,inf,inf
286006.45757603913,0.48530398219696724,nan,inf,inf
328683.96965420543,0.48530398219696724,nan,inf,inf
377729.76464674546,0.48530398219696724,nan,inf,inf
434094.10945776606,0.48530398219696724,nan,inf,inf
498869.06858441175,0.48530398219696724,nan,inf,inf
573309.6629695033,0.48530398219696724,nan,inf,inf
658858.1861506815,0.48530398219696724,nan,inf,inf
757172.14883374,0.48530398219696724,nan,inf,inf
870156.3933188907,0.48530398219696724,nan,inf,inf
1000000.0,0.48530398219696724,nan,inf,inf


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_0.8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0004851432320619316,0.9673201831387908,2.7195406123883443
0.0011492187010036998,0.48530398219696724,0.0005571595740118291,0.9672859860501886,2.7195376453432267
0.001320703622736631,0.48530398219696724,0.0006398015159554815,0.9672467243061468,2.719534236191959
0.0015177773017322714,0.48530398219696724,0.0007346163358500745,0.9672016543083729,2.719530319167387
0.0017442580591096614,0.48530398219696724,0.0008433700547866523,0.9671499253404101,2.7195258187541618
0.0020045339809052396,0.48530398219696724,0.0009680760797151697,0.9670905647878197,2.7195206482552443
0.0023036479376536945,0.48530398219696724,0.0011110269856672618,0.9670224615251466,2.7195147081514075
0.002647395290480231,0.48530398219696724,0.0012748299728426058,0.9669443473084114,2.7195078842249973
0.0030424361767690034,0.48530398219696724,0.0014624446115355726,0.9668547760203079,2.7195000454157876
0.003496424550953137,0.48530398219696724,0.0016772245225580747,0.9667521006336179,2.7194910413729088
0.004018156480603808,0.48530398219696724,0.002167351781331336,0.9666344477901182,2.7194806996627676
0.0046177405710691065,0.48530398219696724,0.0024839964967995594,0.9664996899415119,2.719468822588635
0.005306793820656121,0.48530398219696724,0.0028457798540507165,0.9663454150707473,2.7194551835733347
0.006098666701068888,0.48530398219696724,0.0032587417148739624,0.9661688941120913,2.71943952305242
0.007008701824056899,0.48530398219696724,0.0037302606386656963,0.9659670463227069,2.7194215438216043
0.008054531205964931,0.48530398219696724,0.00426697453435245,0.9657364030334683,2.7194009057795285
0.009256417889712782,0.48530398219696724,0.004877639622016888,0.965473070427674,2.7193772200061024
0.01063764854316313,0.48530398219696724,0.007883491855966207,0.9651726922666858,2.7193500421181334
0.012224984640507832,0.48530398219696724,0.008982924923126532,0.9648304138003168,2.719318864849762
0.014049180968354592,0.48530398219696724,0.010209225053224618,0.9644408484594071,2.7192831098170402
0.016145581502618366,0.48530398219696724,0.011598080744218548,0.9639980493095622,2.719242118446758
0.018554804201388442,0.48530398219696724,0.013153744667185278,0.9634954876139353,2.7191951420836373
0.021323527981697614,0.48530398219696724,0.02033017270256423,0.9629260411527955,2.7191413313429176
0.024505397127942575,0.48530398219696724,0.022953337409614284,0.9622819950947642,2.7190797248554315
0.028162060654953962,0.48530398219696724,0.025847976354981744,0.9615550580931511,2.7190092376709423
0.032364366763473595,0.48530398219696724,0.035912304702384004,0.9607363957431801,2.7189286497585834
0.03719373553072644,0.48530398219696724,0.040176619039013595,0.9598166824098369,2.7188365952924167
0.04274373643209657,0.48530398219696724,0.052313847980684405,0.9587861705465478,2.7187315537648695
0.04912190125853853,0.48530398219696724,0.05808634549700113,0.9576347738348874,2.7186118444691267
0.05645180755516966,0.48530398219696724,0.06406836036150503,0.9563521567512211,2.718475626583138
0.06487547294786292,0.48530398219696724,0.07910141134124517,0.9549278186681234,2.7183209080315898
0.07455610674814368,0.48530398219696724,0.09474850518727193,0.9533511557870868,2.7181455675645307
0.08568127214899486,0.48530398219696724,0.10251459485025328,0.9516114799321146,2.7179473961363727
0.09846652027941236,0.48530398219696724,0.11850146128604692,0.9496979708067177,2.7177241657384137
0.11315956652786067,0.48530398219696724,0.127034919822772,0.9475995393856337,2.7174737363184986
0.13004509005128978,0.48530398219696724,0.14270368694432423,0.9453045864310119,2.717194214190379
0.1494502494606524,0.48530398219696724,0.14981376794762755,0.9428006530642877,2.716884178094565
0.17175102154984984,0.48530398219696724,0.16374488731640613,0.9400739802326233,2.7165429912772128
0.19737948588157686,0.48530398219696724,0.1694088150222536,0.9371090194372476,2.7161712187863087
0.22683219636960386,0.48530398219696724,0.18116516539109084,0.9338879647938095,2.715771167647102
0.2606798020576923,0.48530398219696724,0.18397055298838738,0.9303904009162829,2.715347562827539
0.2995781034986427,0.48530398219696724,0.1854789075371867,0.9265931754996635,2.714908363951809
0.3442807589518621,0.48530398219696724,0.18725268507434553,0.9224706029884613,2.7144657185334298
0.39565388658322687,0.48530398219696724,0.19625118442607278,0.917995080983337,2.7140370422439144
0.4546928455862411,0.48530398219696724,0.20095122691101938,0.9131381518762053,2.713646224371633
0.5225415213602959,0.48530398219696724,0.21168913793723643,0.9078719714928698,2.713324988474072
0.6005144883981762,0.48530398219696724,0.22068722082293812,0.9021710638109873,2.7131145028658854
0.6901224802908534,0.48530398219696724,0.2315376817133904,0.896014162904395,2.7130674296940906
0.793101660333306,0.48530398219696724,0.23915821772984416,0.8893858929184217,2.713250699393415
0.9114472598521194,0.48530398219696724,0.2488711249924994,0.8822780384367673,2.713749347776324
1.0474522360006342,0.48530398219696724,0.2551670714366253,0.8746902258138459,2.7146716910312705
1.2037516980200695,0.48530398219696724,0.26092335223516033,0.8666299554759582,2.7161558930859506
1.3833739627296222,0.48530398219696724,0.268685700564845,0.8581120311410005,2.718377608212066
1.5897992284504772,0.48530398219696724,0.2737140658807892,0.8491574248739017,2.7215579310496207
1.8270270041765395,0.48530398219696724,0.2785413608126914,0.8397914353047484,2.725970451754529
2.099653600438444,0.48530398219696724,0.2852891843306817,0.8300407147845559,2.7319458470792695
2.4129611832536098,0.48530398219696724,0.2896752653809857,0.8199286066584373,2.7398721242116095
2.7730201165910637,0.48530398219696724,0.29376415760798136,0.8094685790259334,2.7501884011464948
3.1868065762459103,0.48530398219696724,0.2974208768360977,0.7986566038702405,2.7633702724956875
3.662337713903373,0.48530398219696724,0.30048059554708106,0.787465039209597,2.779906180976277
4.208826990208894,0.48530398219696724,0.3029107236114254,0.7758423317642867,2.8002678424534984
4.836862686437176,0.48530398219696724,0.3047854906049839,0.7637234266156558,2.8248838601770103
5.558613053440597,0.48530398219696724,0.30654618886405194,0.751053571844939,2.8541319041617936
6.388062072657212,0.48530398219696724,0.3087046322492656,0.7378224889104146,2.8883657817652635
7.341280397070123,0.48530398219696724,0.31078287426023554,0.7240983949189139,2.9279836770229153
8.436736721624852,0.48530398219696724,0.3113142069244362,0.7100468012039334,2.973523271562085
9.695655615935925,0.48530398219696724,0.3089712390615307,0.6959222456492133,3.025749328209336
11.142428752325099,0.48530398219696724,0.3018709569814437,0.6820323505216335,3.0856952469849364
12.805087496773325,0.48530398219696724,0.29071166754223127,0.6686864732956462,3.1546383515756156
14.715846019280558,0.48530398219696724,0.27724716723686366,0.6561473633757786,3.2340184198616484
16.91172544644807,0.48530398219696724,0.2583267484744727,0.6446003901869273,3.3253312052198236
19.435271149298263,0.48530398219696724,0.23567307528349588,0.6341450706863921,3.430032261451802
22.335377063851233,0.48530398219696724,0.20729140252419684,0.6248046013868381,3.5494744226124006
25.668233015746946,0.48530398219696724,0.17834271298612256,0.6165449828663951,3.684885546362166
29.498413403416983,0.48530398219696724,0.14700640788652977,0.6092959427350771,3.8373804034662515
33.90012833314499,0.48530398219696724,0.1104181969202103,0.6029687912300522,4.00799481506985
38.9586614468756,0.48530398219696724,0.07687151686375117,0.5974693296166151,4.197729932522675
44.7720223008213,0.48530398219696724,0.05186203940137054,0.5927059139784825,4.407597246659128
51.45284530985853,0.48530398219696724,0.0420770864506357,0.5885936853127615,4.638658370105641
59.13057204993993,0.48530398219696724,0.03664937750545392,0.5850561657904844,4.892056718371449
67.95395920083764,0.48530398219696724,0.03133886959085827,0.5820252646092996,5.169040530674409
78.09396072084505,0.48530398219696724,0.026135818870250262,0.579440476158128,5.470978201816173
89.74704009584349,0.48530398219696724,0.021496432592228946,0.5772478002741803,5.79936775054141
103.13897683787222,0.48530398219696724,0.016346358556904732,0.5753987052020828,6.155842559812739
118.52924098447018,0.48530398219696724,0.013299950062474957,0.5738492936089888,6.542175426238076
136.2160203551273,0.48530398219696724,0.010773425229007896,0.5725597178082661,6.960282590566874
156.54199796841294,0.48530398219696724,0.00791462066561347,0.5714938179003598,7.412228928149183
179.90099155778333,0.48530398219696724,0.006354506754031184,0.5706189199448944,7.900234978115943
206.7455838273133,0.48530398219696724,0.005086416840611967,0.5699057224647099,8.426686068851895
237.59589128427652,0.48530398219696724,0.0040611371471060125,0.569328209044531,8.99414349916182
273.04964154553255,0.48530398219696724,0.003236160645186787,0.5688635433444247,9.605357566076979
313.79375436648274,0.48530398219696724,0.00228548958334695,0.5684919231288077,10.263282171696126
360.61765077612336,0.48530398219696724,0.001818946330032856,0.5681963872024893,10.971090760800696
414.4285481839423,0.48530398219696724,0.001448038887446527,0.5679625812542511,11.732193404633819
476.26903780279935,0.48530398219696724,0.0011537358204915288,0.5677784953131746,12.550254926726947
547.337284952015,0.48530398219696724,0.0009205136863029947,0.5676341877366344,13.429214045010763
629.0102436234466,0.48530398219696724,0.0007358047935875218,0.567521509765191,14.37330357049503
722.870335094958,0.48530398219696724,0.0005895146398553892,0.5674338420433385,15.38707175264166
830.7361074919369,0.48530398219696724,0.00047358905241778323,0.5673658512104958,16.475404895936762
954.6974703287535,0.48530398219696724,0.0003236394841520438,0.5673132714408499,17.64355139386493
1097.1561867027283,0.48530398219696724,0.00026260719514994925,0.5672727130652975,18.897147339101693
1260.872407680682,0.48530398219696724,0.00021410866021331616,0.5672414983080922,20.242243875660094
1449.018150486201,0.48530398219696724,0.000175623200531627,0.5672175227195526,21.68533646273986
1665.2387566325353,0.48530398219696724,0.00014511225541913262,0.5671991399994001,23.2333962231383
1913.7235207582582,0.48530398219696724,0.00012090548888388099,0.5671850674658563,24.8939035527164
2199.2868586060326,0.48530398219696724,0.0001016302850173546,0.5671743093067598,26.67488417227058
2527.461586781732,0.48530398219696724,8.617072396325458e-05,0.5671660948470848,28.584947809780243
2904.6061215980462,0.48530398219696724,7.363944749568122e-05,0.5671598292928609,30.633329709466526
3338.027673990301,0.48530398219696724,6.33501308128744e-05,0.5671550547021281,32.8299351744621
3836.123827417535,0.48530398219696724,5.478602607344036e-05,0.567151419244741,35.185387362090744
4408.54524183412,0.48530398219696724,4.7565808456843086e-05,0.5671486531162168,37.71107856471252
5066.382636136649,0.48530398219696724,4.141111701964908e-05,0.5671465497500855,40.41922522472311
5822.38167188866,0.48530398219696724,3.611839078106966e-05,0.5671449512202653,43.32292694955757
6691.189901715636,0.48530398219696724,3.15370070263814e-05,0.5671437369373337,46.4362298114082
7689.640567018716,0.48530398219696724,2.7553035112728265e-05,0.567142814921113,49.774194236825366
8837.078743614602,0.48530398219696724,2.4078014422395528e-05,0.5671421150795468,53.352967813462406
10155.736154404181,0.48530398219696724,2.104115792155012e-05,0.5671415840441024,57.18986336499813
11671.161911100682,0.48530398219696724,1.838451147082177e-05,0.5671411812088516,61.30344267081114
13412.717530678983,0.48530398219696724,1.6059303723961532e-05,0.5671408756977718,65.7136062343759
15414.145817536453,0.48530398219696724,1.4024091125134978e-05,0.5671406440461138,70.441689533716
17714.224633510854,0.48530398219696724,1.2242964558985336e-05,0.5671404684299352,75.51056621872603
20357.518222611085,0.48530398219696724,1.0684713372934084e-05,0.5671403353156991,80.94475875388616
23395.240647448256,0.48530398219696724,nan,0.5671402344312402,86.77055704102067
26886.24806652944,0.48530398219696724,nan,0.5671401579822792,93.01614559544682
30898.1790778802,0.48530398219696724,nan,0.5671401000563205,99.71173989032832
35508.76522326117,0.48530398219696724,nan,0.5671400561694007,106.88973252847326
40807.33704412155,0.48530398219696724,nan,0.5671400229216449,114.5848499484221
46896.55486926553,0.48530398219696724,nan,0.567139997735632,122.83432042269322
53894.397868406064,0.48530398219696724,nan,0.5671399786577463,131.67805416072278
61936.44990970618,0.48530398219696724,nan,0.5671399642073998,141.15883638764532
71178.52651001325,0.48530398219696724,nan,0.5671399532626372,151.3225343328572
81799.69377519484,0.48530398219696724,nan,0.5671399449733509,162.21831912963964
94005.73782282983,0.48530398219696724,nan,0.5671399386954727,173.8989036992653
108033.15190764665,0.48530398219696724,nan,0.5671399339410762,186.42079777037625
124153.71850064106,0.48530398219696724,nan,0.5671399303405439,199.84458126732247
142679.7751000857,0.48530398219696724,nan,0.5671399276139036,214.23519739003973
163970.26580002054,0.48530398219696724,nan,0.5671399255490915,229.66226680331886
188437.695865931,0.48530398219696724,nan,0.5671399239854918,246.20042445544692
216556.12406317543,0.48530398219696724,nan,0.5671399228014582,263.9296806557011
248870.34759027854,0.48530398219696724,nan,0.5671399219048621,282.93580815752483
286006.45757603913,0.48530398219696724,nan,0.5671399212259325,303.3107571200535
328683.96965420543,0.48530398219696724,nan,0.5671399207118314,325.15309995551814
377729.76464674546,0.48530398219696724,nan,0.5671399203225459,348.56850821465207
434094.10945776606,0.48530398219696724,nan,0.5671399200277752,373.67026381722866
498869.06858441175,0.48530398219696724,nan,0.5671399198045727,400.57980710100935
573309.6629695033,0.48530398219696724,nan,0.567139919635564,429.42732434051146
658858.1861506815,0.48530398219696724,nan,0.5671399195075909,460.3523775779694
757172.14883374,0.48530398219696724,nan,0.5671399194106904,493.5045798135477
870156.3933188907,0.48530398219696724,nan,0.567139919337318,529.0443188213217
1000000.0,0.48530398219696724,nan,0.5671399192817618,567.1435330927957


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_0.9.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0005457968532104144,0.9673232013415127,2.719540612505643
0.0011492187010036998,0.48530398219696724,0.0006268183871637473,0.9672894532002893,2.719537645498076
0.001320703622736631,0.48530398219696724,0.0007197947682332886,0.9672507069417637,2.7195342363963637
0.0015177773017322714,0.48530398219696724,0.0008264674668598622,0.9672062287529725,2.7195303194371876
0.0017442580591096614,0.48530398219696724,0.0009488230814328073,0.9671551791179538,2.7195258191102507
0.0020045339809052396,0.48530398219696724,0.0010891275237542083,0.9670965982351726,2.719520648725172
0.0023036479376536945,0.48530398219696724,0.0012499606997424465,0.9670293896269736,2.7195147087715035
0.002647395290480231,0.48530398219696724,0.0014342565991565274,0.9669523017823352,2.719507885043139
0.0030424361767690034,0.48530398219696724,0.0016453462159464513,0.9668639076827141,2.7195000464950647
0.003496424550953137,0.48530398219696724,0.0018870040572855494,0.9667625820790958,2.719491042796442
0.004018156480603808,0.48530398219696724,0.0024398236093084434,0.9666464764200432,2.7194807015400126
0.0046177405710691065,0.48530398219696724,0.002796536031958744,0.9665134913796092,2.7194688250636663
0.005306793820656121,0.48530398219696724,0.0032041606783670693,0.9663612470055417,2.719455186835714
0.006098666701068888,0.48530398219696724,0.0036701383499016787,0.966187050607858,2.7194395273514376
0.007008701824056899,0.48530398219696724,0.004201284813159685,0.9659878626418258,2.7194215494848937
0.008054531205964931,0.48530398219696724,0.004806566425538145,0.9657602610140105,2.71940091323743
0.009256417889712782,0.48530398219696724,0.005495491442537854,0.9655004044608714,2.7193772298234506
0.01063764854316313,0.48530398219696724,0.008907332075244002,0.9652039959201208,2.719350055035713
0.012224984640507832,0.48530398219696724,0.010142167502513474,0.9648662471353346,2.7193188818383223
0.014049180968354592,0.48530398219696724,0.011546973607797452,0.9644818460971819,2.719283132147517
0.016145581502618366,0.48530398219696724,0.013128316491102174,0.9640449293124693,2.7192421477815465
0.018554804201388442,0.48530398219696724,0.020356440095580564,0.9635490612720844,2.719195180595018
0.021323527981697614,0.48530398219696724,0.02306149212088464,0.9629872238068287,2.7191413818666716
0.024505397127942575,0.48530398219696724,0.02605860700863797,0.9623518181952818,2.719079791090041
0.028162060654953962,0.48530398219696724,0.036356026727252515,0.9616346828082963,2.719009324436039
0.032364366763473595,0.48530398219696724,0.040877200912389625,0.9608271285967462,2.7189287633307893
0.03719373553072644,0.48530398219696724,0.05352279934560962,0.9599199936844275,2.718836743843124
0.04274373643209657,0.48530398219696724,0.05971811619799454,0.9589037165437435,2.7187317479335937
0.04912190125853853,0.48530398219696724,0.07443263976885274,0.9577684245689988,2.7186120981197996
0.05645180755516966,0.48530398219696724,0.08271484785469281,0.956504031278583,2.7184759578113127
0.06487547294786292,0.48530398219696724,0.09963840042049105,0.9551003310135305,2.7183213405223685
0.07455610674814368,0.48530398219696724,0.11769988358335252,0.9535470752819085,2.7181461324506335
0.08568127214899486,0.48530398219696724,0.12808712736287287,0.9518340106321141,2.7179481345834593
0.09846652027941236,0.48530398219696724,0.1473592157619709,0.9499508553532862,2.7177251326068816
0.11315956652786067,0.48530398219696724,0.16622511544448304,0.9478871929846625,2.7174750054423256
0.13004509005128978,0.48530398219696724,0.18544436367475575,0.9456322662713136,2.7171958861123158
0.1494502494606524,0.48530398219696724,0.19590496803624527,0.943174667205311,2.716886391559391
0.17175102154984984,0.48530398219696724,0.21299443176407626,0.940501937570065,2.716545940493217
0.19737948588157686,0.48530398219696724,0.22982946241348534,0.9376001188228218,2.7161751795342415
0.22683219636960386,0.48530398219696724,0.23671171578517408,0.9344533171029351,2.7157765368992837
0.2606798020576923,0.48530398219696724,0.2493976813858889,0.9310433736712219,2.71535491882966
0.2995781034986427,0.48530398219696724,0.25413844913212563,0.9273497470416592,2.7149185569427665
0.3442807589518621,0.48530398219696724,0.2637798585881129,0.9233497143993323,2.7144800066935417
0.39565388658322687,0.48530398219696724,0.26609603087733286,0.9190189820808294,2.714057293403082
0.4546928455862411,0.48530398219696724,0.267774334521816,0.9143327563935935,2.713675212057617
0.5225415213602959,0.48530398219696724,0.2743256142003524,0.9092672695502592,2.71336682231131
0.6005144883981762,0.48530398219696724,0.2794277271907164,0.9038016884704285,2.713175250970274
0.6901224802908534,0.48530398219696724,0.29071290162157976,0.8979202685486736,2.7131560201598743
0.793101660333306,0.48530398219696724,0.3007971829850006,0.891614565496613,2.713380238854328
0.9114472598521194,0.48530398219696724,0.3130980943093204,0.884885503171005,2.7139390814143893
1.0474522360006342,0.48530398219696724,0.3237207332606142,0.8777451271958459,2.714949967831182
1.2037516980200695,0.48530398219696724,0.33161364517472214,0.8702179461767466,2.7165647112253555
1.3833739627296222,0.48530398219696724,0.34113815187732355,0.8623418235986446,2.7189796144897973
1.5897992284504772,0.48530398219696724,0.34966378370921825,0.8541683372610052,2.722447141817234
1.8270270041765395,0.48530398219696724,0.35563617311569956,0.8457622784854545,2.7272884274335802
2.099653600438444,0.48530398219696724,0.36305255890639293,0.8371995269409148,2.733905482916437
2.4129611832536098,0.48530398219696724,0.36823108541055183,0.8285620699910442,2.742791327525402
2.7730201165910637,0.48530398219696724,0.37305892174457633,0.8199287222228091,2.7545350838332547
3.1868065762459103,0.48530398219696724,0.37849964401573355,0.8113604671402462,2.7698172031964057
3.662337713903373,0.48530398219696724,0.3823518986910275,0.8028805972570938,2.7893878916552755
4.208826990208894,0.48530398219696724,0.38530337015996874,0.7944521921827035,2.8140211051339237
4.836862686437176,0.48530398219696724,0.3868215801675985,0.7859588483256101,2.8444400150638534
5.558613053440597,0.48530398219696724,0.38711866723756455,0.7771980666180982,2.8812206490205985
6.388062072657212,0.48530398219696724,0.386612118808541,0.767898182556975,2.924698768361588
7.341280397070123,0.48530398219696724,0.3852737173561548,0.7577661354973507,2.9749242410567827
8.436736721624852,0.48530398219696724,0.38596617264665695,0.7465627033900963,3.031712003909227
9.695655615935925,0.48530398219696724,0.3859277417277571,0.7341863344362209,3.0948131236073353
11.142428752325099,0.48530398219696724,0.3838101014665175,0.7207346176326354,3.1641736004416123
12.805087496773325,0.48530398219696724,0.37750492682139575,0.7065141516722971,3.2401906501260935
14.715846019280558,0.48530398219696724,0.3675667118776573,0.6919887442774678,3.3238589350105556
16.91172544644807,0.48530398219696724,0.3531696919515001,0.6776832842931065,3.416743303646047
19.435271149298263,0.48530398219696724,0.33348453765920555,0.6640793745957373,3.520795168036052
22.335377063851233,0.48530398219696724,0.30654820243934494,0.6515378513107761,3.6380949435128023
25.668233015746946,0.48530398219696724,0.27416862283909066,0.6402659441360431,3.7706175286375085
29.498413403416983,0.48530398219696724,0.2395240061653253,0.6303260532894454,3.920085666227884
33.90012833314499,0.48530398219696724,0.19868705277025345,0.6216702637155465,4.087927244534346
38.9586614468756,0.48530398219696724,0.15436090673324449,0.6141827695741394,4.275315314652921
44.7720223008213,0.48530398219696724,0.10805582048930513,0.6077175532295643,4.483254610093495
51.45284530985853,0.48530398219696724,0.07540675097168467,0.6021255761227841,4.71268133941369
59.13057204993993,0.48530398219696724,0.06272815037236373,0.597270978252288,4.964554215253864
67.95395920083764,0.48530398219696724,0.055476832299909795,0.5930384568453545,5.239926215541218
78.09396072084505,0.48530398219696724,0.04904707129582513,0.5893346886647493,5.539994785748114
89.74704009584349,0.48530398219696724,0.04110614634791074,0.5860863141200605,5.866132679756597
103.13897683787222,0.48530398219696724,0.03248129297742453,0.5832363244873422,6.2199034553149515
118.52924098447018,0.48530398219696724,0.026827550659741087,0.5807400502044444,6.60306599946238
136.2160203551273,0.48530398219696724,0.02206700515291937,0.578561455466481,7.017572181011902
156.54199796841294,0.48530398219696724,0.01694965312339936,0.5766701002274852,7.465561207485796
179.90099155778333,0.48530398219696724,0.013811113001315161,0.5750388993251004,7.949353637599138
206.7455838273133,0.48530398219696724,0.011209100910665432,0.5736426573571897,8.471447305375243
237.59589128427652,0.48530398219696724,0.008376304303820192,0.5724572662269046,9.034516683330999
273.04964154553255,0.48530398219696724,0.006753595029112999,0.5714594067896644,9.641416507452995
313.79375436648274,0.48530398219696724,0.0054341289921431635,0.57062658643369,10.295189874105288
360.61765077612336,0.48530398219696724,0.004364917440594155,0.5699373603976058,10.999080553689522
414.4285481839423,0.48530398219696724,0.0035036110396195366,0.569371615762997,11.756548974375391
476.26903780279935,0.48530398219696724,0.0025693691238986792,0.568910833890405,12.571291205687457
547.337284952015,0.48530398219696724,0.0020644878324515064,0.5685382822537745,13.44726028501838
629.0102436234466,0.48530398219696724,0.001660598718628234,0.5682391155821392,14.388689336369511
722.870335094958,0.48530398219696724,0.001337723731707053,0.5680003869770837,15.40011608485567
830.7361074919369,0.48530398219696724,0.001079616692894399,0.5678109823359488,16.486408535711195
954.6974703287535,0.48530398219696724,0.0008732727706681261,0.567661497311193,17.652791737107552
1097.1561867027283,0.48530398219696724,0.0007082157316700575,0.5675440770487917,18.904875668594453
1260.872407680682,0.48530398219696724,0.0005761662389149433,0.5674522369124444,20.24868438709486
1449.018150486201,0.48530398219696724,0.0004184819177198684,0.5673806788533445,21.69068662258499
1665.2387566325353,0.48530398219696724,0.00034329321737193945,0.5673251141224916,23.2378280514791
1913.7235207582582,0.48530398219696724,0.00028361118805611627,0.5672820993279926,24.897565494102537
2199.2868586060326,0.48530398219696724,0.00023623524368551608,0.5672488897612054,26.677903289832475
2527.461586781732,0.48530398219696724,0.00019850621258848977,0.5672233115658969,28.58743210474865
2904.6061215980462,0.48530398219696724,0.00016824947826240793,0.5672036526710983,30.635370425775807
3338.027673990301,0.48530398219696724,0.00014373151362798568,0.5671885713496401,32.83160899504163
3836.123827417535,0.48530398219696724,0.00012361012543773994,0.5671770206650878,35.18675843986307
4408.54524183412,0.48530398219696724,0.00010687355454783561,0.5671681868092519,37.71220035845975
5066.382636136649,0.48530398219696724,9.277398346735543e-05,0.5671614392976984,40.42014212930794
5822.38167188866,0.48530398219696724,8.07641183751634e-05,0.5671562910979702,43.32367572308642
6691.189901715636,0.48530398219696724,7.044301783299374e-05,0.5671523669506148,46.43684081025272
7689.640567018716,0.48530398219696724,6.151355288855809e-05,0.5671493783626333,49.7746924742254
8837.078743614602,0.48530398219696724,5.375101023360335e-05,0.5671471039779592,53.353373859735335
10155.736154404181,0.48530398219696724,4.698115200499451e-05,0.5671453742427717,57.1901941079714
11671.161911100682,0.48530398219696724,4.1064932518422546e-05,0.5671440594756155,61.30371195458049
13412.717530678983,0.48530398219696724,3.588874830669452e-05,0.5671430606196036,65.71382539330169
15414.145817536453,0.48530398219696724,3.135749809964747e-05,0.567142302095924,70.44186783703117
17714.224633510854,0.48530398219696724,2.7390243419845906e-05,0.5671417262960274,75.51071123943254
20357.518222611085,0.48530398219696724,2.3917181161397104e-05,0.5671412893466118,80.94487667392548
23395.240647448256,0.48530398219696724,2.0877797188155786e-05,0.5671409578598438,86.7706529030789
26886.24806652944,0.48530398219696724,1.821893163325145e-05,0.5671407064439805,93.01622351027193
30898.1790778802,0.48530398219696724,1.589376567987963e-05,0.5671405157993588,99.71180320709499
35508.76522326117,0.48530398219696724,1.38615717120762e-05,0.5671403712640279,106.88978397455175
40807.33704412155,0.48530398219696724,1.2085910655027386e-05,0.5671402617041118,114.58489174388612
46896.55486926553,0.48530398219696724,1.0535631980102214e-05,0.567140178668034,122.83435437401377
53894.397868406064,0.48530398219696724,nan,0.5671401157424141,131.67808173735494
61936.44990970618,0.48530398219696724,nan,0.5671400680619191,141.15885878456896
71178.52651001325,0.48530398219696724,nan,0.5671400319365139,151.32255252161116
81799.69377519484,0.48530398219696724,nan,0.5671400045681558,162.21833389993478
94005.73782282983,0.48530398219696724,nan,0.5671399838355705,173.89891569289765
108033.15190764665,0.48530398219696724,nan,0.5671399681308235,186.42080750884782
124153.71850064106,0.48530398219696724,nan,0.5671399562352696,199.84458917433074
142679.7751000857,0.48530398219696724,nan,0.5671399472254136,214.23520380977806
163970.26580002054,0.48530398219696724,nan,0.5671399404015085,229.66227201536492
188437.695865931,0.48530398219696724,nan,0.5671399352333899,246.2004286868742
216556.12406317543,0.48530398219696724,nan,0.5671399313194113,263.92968409092265
248870.34759027854,0.48530398219696724,nan,0.5671399283553139,282.93581094629934
286006.45757603913,0.48530398219696724,nan,0.5671399261106247,303.3107593839874
328683.96965420543,0.48530398219696724,nan,0.567139924410773,325.153101793355
377729.76464674546,0.48530398219696724,nan,0.567139923123538,348.5685097065678
434094.10945776606,0.48530398219696724,nan,0.5671399221487768,373.67026502831794
498869.06858441175,0.48530398219696724,nan,0.5671399214106477,400.5798080841223
573309.6629695033,0.48530398219696724,nan,0.5671399208517122,429.42732513855503
658858.1861506815,0.48530398219696724,nan,0.5671399204284725,460.35237822577756
757172.14883374,0.48530398219696724,nan,0.5671399201079882,493.50458033939844
870156.3933188907,0.48530398219696724,nan,0.5671399198653139,529.0443192481727
1000000.0,0.48530398219696724,nan,0.5671399196815589,567.1435334392843


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_0.99.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006003856086895268,0.9673259179702004,2.7195406126230224
0.0011492187010036998,0.48530398219696724,0.0006895117450300029,0.9672925739602236,2.719537645653032
0.001320703622736631,0.48530398219696724,0.0007917895501976817,0.9672542917422923,2.7195342366009125
0.0015177773017322714,0.48530398219696724,0.0009091341033196355,0.9672103463181689,2.7195303197071863
0.0017442580591096614,0.48530398219696724,0.001043731681810658,0.9671599082627577,2.7195258194666057
0.0020045339809052396,0.48530398219696724,0.001198074941665609,0.967102029319832,2.719520649195467
0.0023036479376536945,0.48530398219696724,0.001375002440902769,0.9670356262127288,2.719514709392095
0.002647395290480231,0.48530398219696724,0.0015777424812540362,0.9669594625136608,2.719507885861959
0.0030424361767690034,0.48530398219696724,0.0018099602583689714,0.966872128423848,2.7195000475752855
0.003496424550953137,0.48530398219696724,0.0023416996879941335,0.9667720183350673,2.719491044221278
0.004018156480603808,0.48530398219696724,0.002685145731835188,0.9666573060747911,2.7194807034190616
0.0046177405710691065,0.48530398219696724,0.0030779473181691648,0.9665259177860777,2.7194688275412076
0.005306793820656121,0.48530398219696724,0.0035273971209451513,0.9663755024647349,2.719455190101609
0.006098666701068888,0.48530398219696724,0.004040307280507262,0.9662034002756006,2.7194395316553943
0.007008701824056899,0.48530398219696724,0.004625559588317555,0.9660066089035336,2.719421555155152
0.008054531205964931,0.48530398219696724,0.005292668436685944,0.9657817483689564,2.7194009207051995
0.009256417889712782,0.48530398219696724,0.008610061880836654,0.9655250249586846,2.719377239654825
0.01063764854316313,0.48530398219696724,0.009818309730939832,0.9652321951938596,2.719350067973307
0.012224984640507832,0.48530398219696724,0.011196969175938052,0.9648985310785331,2.719318898855524
0.014049180968354592,0.48530398219696724,0.012754770301353685,0.9645187882383084,2.719283154519115
0.016145581502618366,0.48530398219696724,0.019824460814853208,0.9640871789520549,2.7192421771755115
0.018554804201388442,0.48530398219696724,0.022517078184165533,0.9635973524695622,2.719195219191741
0.021323527981697614,0.48530398219696724,0.025532544049958996,0.9630423853422424,2.7191414325137173
0.024505397127942575,0.48530398219696724,0.03570539310972999,0.9624147846946333,2.719079857502984
0.028162060654953962,0.48530398219696724,0.040298334457068805,0.9617065073229817,2.7190094114592793
0.032364366763473595,0.48530398219696724,0.052985480473932596,0.960908997083795,2.7189288772767983
0.03719373553072644,0.48530398219696724,0.05939700013071507,0.9600132420654356,2.718836892935071
0.04274373643209657,0.48530398219696724,0.07436262513090662,0.9590098513493072,2.718731942885662
0.04912190125853853,0.48530398219696724,0.08325295703714101,0.9578891486245301,2.7186123529034187
0.05645180755516966,0.48530398219696724,0.10087715777781149,0.9566412764724518,2.7184762906766355
0.06487547294786292,0.48530398219696724,0.12027452354694679,0.9552563009097438,2.7183217753768263
0.07455610674814368,0.48530398219696724,0.13188082804232226,0.953724301168446,2.718146700747126
0.08568127214899486,0.48530398219696724,0.15310227932631598,0.9520354254608566,2.7179488779504255
0.09846652027941236,0.48530398219696724,0.1752159940532105,0.950179890800682,2.717726106577955
0.11315956652786067,0.48530398219696724,0.19734066233098235,0.9481479053577873,2.7174762848408403
0.13004509005128978,0.48530398219696724,0.21949571861568734,0.9459294969739047,2.717197572955658
0.1494502494606524,0.48530398219696724,0.24129059050263663,0.9435142427378289,2.716888626831038
0.17175102154984984,0.48530398219696724,0.2690579061206078,0.9408909124235542,2.716548921875868
0.19737948588157686,0.48530398219696724,0.28876431761154503,0.9380470621823744,2.7161791883353965
0.22683219636960386,0.48530398219696724,0.30708244084844727,0.9349686413560998,2.715781979109982
0.2606798020576923,0.48530398219696724,0.32381451163614755,0.9316397001076955,2.7153623877777515
0.2995781034986427,0.48530398219696724,0.33729222786845314,0.9280423031900182,2.7149289286422
0.3442807589518621,0.48530398219696724,0.3505481441476727,0.9241567602567113,2.714494584151064
0.39565388658322687,0.48530398219696724,0.3639764219745058,0.9199622720219941,2.714078023392807
0.4546928455862411,0.48530398219696724,0.3682540402960055,0.9154380636988593,2.713705008185535
0.5225415213602959,0.48530398219696724,0.37909190629571177,0.9105650357480253,2.7134100435104846
0.6005144883981762,0.48530398219696724,0.3876187224500707,0.9053279140043848,2.7132384089289685
0.6901224802908534,0.48530398219696724,0.3901961090329884,0.8997178361387369,2.7132488305393334
0.793101660333306,0.48530398219696724,0.39204156166159937,0.893735280038679,2.713517203814687
0.9114472598521194,0.48530398219696724,0.39707540732910535,0.8873932351109136,2.714141918445255
1.0474522360006342,0.48530398219696724,0.4041461035607438,0.8807205545168272,2.7152514182764294
1.2037516980200695,0.48530398219696724,0.41627011196534364,0.8737655105901505,2.7170146254443868
1.3833739627296222,0.48530398219696724,0.4291778284498328,0.8665996793340254,2.7196548025776566
1.5897992284504772,0.48530398219696724,0.4430694982510867,0.8593223267198421,2.72346743020568
1.8270270041765395,0.48530398219696724,0.45424471557086094,0.8520653655950695,2.7288428750066216
2.099653600438444,0.48530398219696724,0.46304688267041594,0.8449986583034764,2.7362950746442474
2.4129611832536098,0.48530398219696724,0.4725099033487795,0.8383350177280461,2.7464980283761764
2.7730201165910637,0.48530398219696724,0.4808190684126471,0.832333825067949,2.7603321751856584
3.1868065762459103,0.48530398219696724,0.48824939484384355,0.8273018105400046,2.778942178509455
3.662337713903373,0.48530398219696724,0.49391203531482875,0.823589219929618,2.8038055424461494
4.208826990208894,0.48530398219696724,0.4995210662186811,0.8215792712302231,2.8368072013220984
4.836862686437176,0.48530398219696724,0.5034487733077343,0.8216685236333173,2.8803082542034724
5.558613053440597,0.48530398219696724,0.5047449489185393,0.8242357299159006,2.937187362644669
6.388062072657212,0.48530398219696724,0.5055627102345027,0.8295972982133378,3.0108222297605787
7.341280397070123,0.48530398219696724,0.5032929947732594,0.8379491099639992,3.104969490579876
8.436736721624852,0.48530398219696724,0.5009108871462811,0.8492974354423941,3.2235004772460205
9.695655615935925,0.48530398219696724,0.49585655464012873,0.8633859521518896,3.3699653892634185
11.142428752325099,0.48530398219696724,0.4925412106173079,0.8796308047886658,3.546994650446262
12.805087496773325,0.48530398219696724,0.487503281597009,0.8970802937722605,3.7556012822949567
14.715846019280558,0.48530398219696724,0.4794331164067154,0.9144189237512609,3.994509952399984
16.91172544644807,0.48530398219696724,0.46851421360048817,0.9300354160415366,4.259689198283095
19.435271149298263,0.48530398219696724,0.4521834732783716,0.9421681382847713,4.544284632874878
22.335377063851233,0.48530398219696724,0.43119404281593643,0.9491260399376196,4.839122520870695
25.668233015746946,0.48530398219696724,0.4047983020210019,0.9495577661611858,5.1338521055861275
29.498413403416983,0.48530398219696724,0.3724909059920095,0.9427121156609947,5.4186121732845205
33.90012833314499,0.48530398219696724,0.33185450424464014,0.9286141460079429,5.685881863148408
38.9586614468756,0.48530398219696724,0.2842615775567568,0.9080904647788688,5.93201263985784
44.7720223008213,0.48530398219696724,0.22959416863140034,0.8826207584336953,6.157960999006421
51.45284530985853,0.48530398219696724,0.17230713108570994,0.8540544405179841,6.368991098413018
59.13057204993993,0.48530398219696724,0.13820324395216044,0.8242794562105984,6.573488649547369
67.95395920083764,0.48530398219696724,0.1300131601706035,0.7949388774768974,6.781327038825462
78.09396072084505,0.48530398219696724,0.12094184016295347,0.7672589809009043,7.002306671222433
89.74704009584349,0.48530398219696724,0.11109255656562204,0.7420022460258254,7.2450458033244365
103.13897683787222,0.48530398219696724,0.0947385214254849,0.7195172607437148,7.516453414119931
118.52924098447018,0.48530398219696724,0.08203076746388493,0.6998397217245363,7.821700551453232
136.2160203551273,0.48530398219696724,0.0692829094200722,0.6828030483276034,8.164501876116582
156.54199796841294,0.48530398219696724,0.05965789925635005,0.6681327332637664,8.547520046664534
179.90099155778333,0.48530398219696724,0.049861843435738566,0.6555145979650309,8.972763984940595
206.7455838273133,0.48530398219696724,0.04264556793196222,0.6446378726466738,9.441918991526004
237.59589128427652,0.48530398219696724,0.03528744324136541,0.6352187996431401,9.956595143147092
273.04964154553255,0.48530398219696724,0.030022288567803666,0.6270111464488353,10.51850516540245
313.79375436648274,0.48530398219696724,0.025487999205534465,0.6198088057196048,11.129590222820752
360.61765077612336,0.48530398219696724,0.020743543002237123,0.6134440311559958,11.792110156571015
414.4285481839423,0.48530398219696724,0.017528817850283214,0.6077834918221459,12.508709748837154
476.26903780279935,0.48530398219696724,0.014790957379228305,0.6027233923552401,13.282467823499676
547.337284952015,0.48530398219696724,0.012481117520135723,0.5981843439168714,14.116932589703348
629.0102436234466,0.48530398219696724,0.009923529970245877,0.5941063636927113,15.016144741115367
722.870335094958,0.48530398219696724,0.008343536013280075,0.5904442254547512,15.984649180314433
830.7361074919369,0.48530398219696724,0.007017972680209522,0.5871633071744679,17.02749648243847
954.6974703287535,0.48530398219696724,0.0059070413624577114,0.5842360384934373,18.150235974098504
1097.1561867027283,0.48530398219696724,0.004979071991350101,0.5816390158319619,19.35890323029339
1260.872407680682,0.48530398219696724,0.004205339728368431,0.579350814812465,20.660005570343387
1449.018150486201,0.48530398219696724,0.003559449756306088,0.5773504866233736,22.06050952206645
1665.2387566325353,0.48530398219696724,0.0028050721995251855,0.5756166810022664,23.567834094404144
1913.7235207582582,0.48530398219696724,0.0023945419762436038,0.5741273002098981,25.189853056102113
2199.2868586060326,0.48530398219696724,0.002056105153783472,0.5728595619662505,26.934908389960437
2527.461586781732,0.48530398219696724,0.0017779788604057522,0.5717903386102116,28.81183588649548
2904.6061215980462,0.48530398219696724,0.0015494656470745592,0.570896645067261,30.830002684997154
3338.027673990301,0.48530398219696724,0.0013607938249046666,0.5701561666999927,32.999355652317604
3836.123827417535,0.48530398219696724,0.0012032350135231316,0.5695477448141543,35.33047891945215
4408.54524183412,0.48530398219696724,0.0010694708280209143,0.5690517670155614,37.83465869611229
5066.382636136649,0.48530398219696724,0.0009537510254428845,0.5686504369775214,40.52395360096465
5822.38167188866,0.48530398219696724,0.0008519298469246536,0.568327920311636,43.41126908565296
6691.189901715636,0.48530398219696724,0.0007611516540251755,0.5680703786962376,46.51043498634092
7689.640567018716,0.48530398219696724,0.0006795156551782508,0.5678659132800133,49.83628571315531
8837.078743614602,0.48530398219696724,0.0006057882455981246,0.5677044417085274,53.40474301800346
10155.736154404181,0.48530398219696724,0.0005391023344701639,0.5675775324425179,57.232901627342464
11671.161911100682,0.48530398219696724,0.0004788357304915275,0.5674782169008562,61.339118277005696
13412.717530678983,0.48530398219696724,0.00036229304928496226,0.5674007956798819,65.74310484783048
15414.145817536453,0.48530398219696724,0.000319856724866224,0.5673406506316616,70.4660263903978
17714.224633510854,0.48530398219696724,0.0002819787022502678,0.5672940705254909,75.53060486504774
20357.518222611085,0.48530398219696724,0.00024824366744426385,0.5672580946707915,80.96122942885268
23395.240647448256,0.48530398219696724,0.00021826491594324301,0.5672303763322075,86.78407409051505
26886.24806652944,0.48530398219696724,0.00019168154786526227,0.5672090659719863,93.02722353908052
30898.1790778802,0.48530398219696724,0.00016815655653591494,0.5671927131952654,99.72080794097891
35508.76522326117,0.48530398219696724,0.00014737746212524516,0.5671801856109017,106.89714749681082
40807.33704412155,0.48530398219696724,0.00012905510807038594,0.5671706025204865,114.59090755697967
46896.55486926553,0.48530398219696724,0.00011292401531000435,0.5671632812945948,122.83926511427465
53894.397868406064,0.48530398219696724,9.874189684300883e-05,0.5671576943971148,131.68208752170236
61936.44990970618,0.48530398219696724,8.628905686833625e-05,0.5671534352073135,141.16212432449248
71178.52651001325,0.48530398219696724,7.536642115500586e-05,0.5671501910175917,151.32521314537814
81799.69377519484,0.48530398219696724,6.57956951200624e-05,0.567147721821305,162.22050062114198
94005.73782282983,0.48530398219696724,5.741682555543198e-05,0.5671458437305642,173.90067945533846
108033.15190764665,0.48530398219696724,5.008682474150333e-05,0.5671444160681729,186.42224272651652
124153.71850064106,0.48530398219696724,4.367852894605651e-05,0.56714333135632,199.8457566728758
142679.7751000857,0.48530398219696724,3.807965658522118e-05,0.5671425075765103,214.23615326296184
163970.26580002054,0.48530398219696724,3.3190493485365655e-05,0.567141882201855,229.66304395778414
188437.695865931,0.48530398219696724,2.8922749131739994e-05,0.5671414076068085,246.20105617275695
216556.12406317543,0.48530398219696724,2.5198528615731227e-05,0.5671410475436925,263.93019405848895
248870.34759027854,0.48530398219696724,2.1951123668139203e-05,0.5671407744429166,282.93622533798646
286006.45757603913,0.48530398219696724,1.9119670053583674e-05,0.5671405673475556,303.3110960648409
328683.96965420543,0.48530398219696724,1.6650970001368773e-05,0.5671404103353512,325.15337530295795
377729.76464674546,0.48530398219696724,1.4499395484735333e-05,0.567140291314536,348.5687318739904
434094.10945776606,0.48530398219696724,1.2624936044571233e-05,0.5671402011058447,373.6704454745428
498869.06858441175,0.48530398219696724,1.0990707037345405e-05,0.567140132743325,400.57995463217793
573309.6629695033,0.48530398219696724,nan,0.5671400809422028,429.42744414807555
658858.1861506815,0.48530398219696724,nan,0.5671400416941633,460.3524748657273
757172.14883374,0.48530398219696724,nan,0.567140011959711,493.50465881027003
870156.3933188907,0.48530398219696724,nan,0.5671399894344491,529.0443829629329
1000000.0,0.48530398219696724,nan,0.5671399723715882,567.1435851706619


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_0.999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.012875738378237918,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02001363029233388,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630608590266,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765921299364836,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052057370458225,0.9624210879125586,2.719079864499731
0.028162060654953962,0.48530398219696724,0.04074089656506092,0.9617136982557941,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351512385374992,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999302006840465,0.9600225809350658,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538532565593321,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.0841216286088234,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192579465475884,0.9566550302343632,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159654263493133,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172470264443962,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482010172935437,0.9520556266461945,2.7179489564261097
0.09846652027941236,0.48530398219696724,0.17730635303041697,0.950202869967418,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977716395593298,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232237009095615,0.9459593420712491,2.7171977512401475
0.1494502494606524,0.48530398219696724,0.2517152469880757,0.943548356346199,2.7168888631926946
0.17175102154984984,0.48530398219696724,0.273059644808136,0.9409300109582268,2.716549237304449
0.19737948588157686,0.48530398219696724,0.29186747821750697,0.9380920180064933,2.716179612732778
0.22683219636960386,0.48530398219696724,0.311579955872984,0.9350205177251745,2.7157825556905086
0.2606798020576923,0.48530398219696724,0.32899749835572223,0.9316997907721352,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613763864747,0.9281121764624468,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.3585046849200394,0.924238307749203,2.714496133882478
0.39565388658322687,0.48530398219696724,0.3713042568317396,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.3813034498699225,0.9155502108558936,2.7137081882501763
0.5225415213602959,0.48530398219696724,0.393046116388273,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.4021122795360599,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.40451927866557186,0.899902073062192,2.7132588357890692
0.793101660333306,0.48530398219696724,0.4077945801473899,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.4136651803090422,0.8876529689778471,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742098832514807,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.42720903556046874,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249666113139,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007994609749,0.8598760783438429,2.723582967434452
1.8270270041765395,0.48530398219696724,0.46968022635671275,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.48135442034763054,0.8458641743544363,2.736575074082084
2.4129611832536098,0.48530398219696724,0.49552532559202245,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008509236969115,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089480667898186,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161120167909392,0.8261907007593456,2.8057293951940734
4.208826990208894,0.48530398219696724,0.5211679939507616,0.8251632311121591,2.8400117875222906
4.836862686437176,0.48530398219696724,0.5265584059159104,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296182785711177,0.8313447801831164,2.9462397885007396
6.388062072657212,0.48530398219696724,0.5310051723597775,0.8397705903584142,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312004970249485,0.8525900735657909,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295526588566678,0.870402391510401,3.266082739089749
9.695655615935925,0.48530398219696724,0.5255694690964986,0.893736821718991,3.4400247523653267
11.142428752325099,0.48530398219696724,0.5223670607459691,0.9230105333398452,3.6605117029060015
12.805087496773325,0.48530398219696724,0.5160716863764049,0.9584879681279178,3.936184050076676
14.715846019280558,0.48530398219696724,0.5081270907471204,1.000244315411653,4.275836516807871
16.91172544644807,0.48530398219696724,0.49714505386913277,1.0481332793500178,4.6880293107868605
19.435271149298263,0.48530398219696724,0.48149509194821494,1.101757022665839,5.180674298867272
22.335377063851233,0.48530398219696724,0.4615234135409499,1.1604350463520128,5.76057420343258
25.668233015746946,0.48530398219696724,0.4364788472530629,1.223169688493775,6.432861026861335
29.498413403416983,0.48530398219696724,0.4041583486304961,1.2886091700098992,7.2002720071901924
33.90012833314499,0.48530398219696724,0.36532168745876725,1.3550144178255472,8.062228102481813
38.9586614468756,0.48530398219696724,0.31964795512136834,1.4202425164100099,9.01374327793717
44.7720223008213,0.48530398219696724,0.26670281281721425,1.481766178039374,10.044289336713272
51.45284530985853,0.48530398219696724,0.2066383466774728,1.5367526383474708,11.136859469365156
59.13057204993993,0.48530398219696724,0.16238324705849613,1.582223224056389,12.267585744320906
67.95395920083764,0.48530398219696724,0.15552515210609585,1.6153024424263047,13.406317601554013
78.09396072084505,0.48530398219696724,0.1519457290861412,1.633540800759336,14.518487770264018
89.74704009584349,0.48530398219696724,0.139440150399026,1.6352625242958982,15.568324334180343
103.13897683787222,0.48530398219696724,0.12229511901754593,1.619860168482681,16.523036942212055
118.52924098447018,0.48530398219696724,0.10854313437760729,1.5879505427440814,17.35715830608057
136.2160203551273,0.48530398219696724,0.09466767869087654,1.5413331242869572,18.055991975511734
156.54199796841294,0.48530398219696724,0.08358761557633314,1.4827487635571985,18.61728438877267
179.90099155778333,0.48530398219696724,0.07243542887185977,1.4154988986707866,19.05077924203053
206.7455838273133,0.48530398219696724,0.06363980540168473,1.343023586571478,19.37597581248849
237.59589128427652,0.48530398219696724,0.05477365950415367,1.268534350771901,19.618882620205994
273.04964154553255,0.48530398219696724,0.04796453772364613,1.1947624699366572,19.80865651172267
313.79375436648274,0.48530398219696724,0.041957048015909104,1.123837283202516,19.974791561622478
360.61765077612336,0.48530398219696724,0.03584634565237162,1.057273402739351,20.145159846747163
414.4285481839423,0.48530398219696724,0.031327616158043144,0.9960295264849449,20.344891163384194
476.26903780279935,0.48530398219696724,0.02738253578553915,0.9406022715063521,20.595902373848432
547.337284952015,0.48530398219696724,0.023945676498881904,0.8911281795766715,20.916845952284863
629.0102436234466,0.48530398219696724,0.020303516026815016,0.8474784417921417,21.323289242728713
722.870335094958,0.48530398219696724,0.01776514612556422,0.8093398099776292,21.82800503613852
830.7361074919369,0.48530398219696724,0.01555810998039354,0.7762805052232293,22.441313805659618
954.6974703287535,0.48530398219696724,0.013638743636289662,0.7478023418463783,23.17145430014338
1097.1561867027283,0.48530398219696724,0.011996269069816407,0.7233809375373197,24.024973774917644
1260.872407680682,0.48530398219696724,0.009953267018772534,0.7024957858879225,25.007130401638744
1449.018150486201,0.48530398219696724,0.008735899229443404,0.6846517241426128,26.12229709116432
1665.2387566325353,0.48530398219696724,0.007687570119234116,0.6693931665971684,27.37435374395826
1913.7235207582582,0.48530398219696724,0.00678848665665702,0.6563124026281412,28.767055805873845
2199.2868586060326,0.48530398219696724,0.00602750611332603,0.645053210335674,30.3043703531301
2527.461586781732,0.48530398219696724,0.005393289207481021,0.6353109541633608,31.990775109534813
2904.6061215980462,0.48530398219696724,0.00488472825607977,0.6268301986606224,33.831519309437034
3338.027673990301,0.48530398219696724,0.0044887091331514304,0.6194006945448384,35.83284736403968
3836.123827417535,0.48530398219696724,0.00419142741557839,0.6128524056681797,38.00218682587607
4408.54524183412,0.48530398219696724,0.003963267895456825,0.6070500730345189,40.34830165313653
5066.382636136649,0.48530398219696724,0.0037826862039536994,0.6018876716200247,42.88141096727465
5822.38167188866,0.48530398219696724,0.003625225269968692,0.5972830129294883,45.61327307370233
6691.189901715636,0.48530398219696724,0.0034782069242213286,0.5931726771613454,48.55723498113161
7689.640567018716,0.48530398219696724,0.003328586520714684,0.5895074140763845,51.72824920861619
8837.078743614602,0.48530398219696724,0.0028505794187167963,0.5862481197135673,55.14286215621959
10155.736154404181,0.48530398219696724,0.0027036457324360924,0.5833624667573721,58.81918126151369
11671.161911100682,0.48530398219696724,0.002551989127658166,0.5808222330345528,62.776830897389274
13412.717530678983,0.48530398219696724,0.00239647968736479,0.5786013333620829,67.03690879044626
15414.145817536453,0.48530398219696724,0.0022385826820904447,0.5766745173611088,71.62195513906865
17714.224633510854,0.48530398219696724,0.002080029761005837,0.5750166554527459,76.55594540009979
20357.518222611085,0.48530398219696724,0.0019226533933303514,0.5736025034568731,81.86431509382068
23395.240647448256,0.48530398219696724,0.001768231340709842,0.5724068180137468,87.5740214687977
26886.24806652944,0.48530398219696724,0.001618312986277736,0.571404692543464,93.7136431563688
30898.1790778802,0.48530398219696724,0.001474311535587461,0.5705719954220204,100.3135156842676
35508.76522326117,0.48530398219696724,0.0013372741705350618,0.5698858146514765,107.40589838759117
40807.33704412155,0.48530398219696724,0.0012080707071365833,0.5693248413077412,115.0251670584598
46896.55486926553,0.48530398219696724,0.0010872065144757964,0.5688696523662283,123.20802656797649
53894.397868406064,0.48530398219696724,0.0009750207320969903,0.5685028781592144,131.9937384389851
61936.44990970618,0.48530398219696724,0.0008716516197732238,0.5682092584137093,141.4243596230589
71178.52651001325,0.48530398219696724,0.0007768631489336638,0.5679756028872707,151.5449902189157
81799.69377519484,0.48530398219696724,0.000690537538660695,0.5677906786468161,162.404029306383
94005.73782282983,0.48530398219696724,0.0006124281965667008,0.5676450473237576,174.05343929453906
108033.15190764665,0.48530398219696724,0.0005423091887054786,0.5675308737695585,186.5490201191343
124153.71850064106,0.48530398219696724,0.0004026826791877435,0.5674417238575409,199.95069526702264
142679.7751000857,0.48530398219696724,0.00035501488523132565,0.5673723648563936,214.32281199294619
163970.26580002054,0.48530398219696724,0.00031249777692370366,0.5673185776072028,229.73445828660866
188437.695865931,0.48530398219696724,0.0002746895315890542,0.5672769861101619,246.25979920903617
216556.12406317543,0.48530398219696724,0.0002411563375817316,0.5672449072564698,263.97843520322317
248870.34759027854,0.48530398219696724,0.00021148536883974637,0.5672202213398413,282.9757849390724
286006.45757603913,0.48530398219696724,0.00018528606893297505,0.5672012625663283,303.3434952079214
328683.96965420543,0.48530398219696724,0.00016219466609257018,0.5671867279228046,325.17988035747004
377729.76464674546,0.48530398219696724,0.00014187428993587406,0.5671756023254811,348.5903937640241
434094.10945776606,0.48530398219696724,0.0001240187397009096,0.567167097827789,373.6881338808554
498869.06858441175,0.48530398219696724,0.00010834659111162334,0.5671606047175806,400.5943874790274
573309.6629695033,0.48530398219696724,9.460778134735732e-05,0.5671556524996498,429.4392128089832
658858.1861506815,0.48530398219696724,8.257513703651567e-05,0.5671518789836009,460.36206555471085
757172.14883374,0.48530398219696724,7.204632395951817e-05,0.567149005941153,493.51247062467047
870156.3933188907,0.48530398219696724,6.283306583547244e-05,0.5671468200365958,529.0507430223544
1000000.0,0.48530398219696724,5.478517990655589e-05,0.5671451579553024,567.1487612624454


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_0.9999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006063903230167826,0.9673262168135995,2.7195406126366164
0.0011492187010036998,0.48530398219696724,0.0006964079868916151,0.967292917262607,2.7195376456709783
0.001320703622736631,0.48530398219696724,0.0007997089176714641,0.9672546860951354,2.7195342366246056
0.0015177773017322714,0.48530398219696724,0.0009182275170807575,0.9672107992830277,2.7195303197384577
0.0017442580591096614,0.48530398219696724,0.0010541716361488805,0.9671604285117844,2.719525819507881
0.0020045339809052396,0.48530398219696724,0.001210059215771627,0.9671026267959564,2.7195206492499406
0.0023036479376536945,0.48530398219696724,0.0013887571331787556,0.967036312312031,2.719514709463976
0.002647395290480231,0.48530398219696724,0.0015935260409475477,0.966960250292739,2.719507885956804
0.0030424361767690034,0.48530398219696724,0.0018280679609583288,0.9668730328352632,2.719500047700407
0.003496424550953137,0.48530398219696724,0.0023652283825186917,0.9667730564942073,2.719491044386322
0.004018156480603808,0.48530398219696724,0.00271214098143886,0.9666584975617817,2.7194807036367235
0.0046177405710691065,0.48530398219696724,0.003108908681046664,0.966527284986627,2.719468827828206
0.005306793820656121,0.48530398219696724,0.0035629242463622464,0.9663770709540357,2.7194551904799433
0.006098666701068888,0.48530398219696724,0.004081040043375611,0.9662051992496379,2.719439532153999
0.007008701824056899,0.48530398219696724,0.00467224931608086,0.9660086716623176,2.719421555812068
0.008054531205964931,0.48530398219696724,0.005346167074838389,0.9657841128563727,2.719400921570404
0.009256417889712782,0.48530398219696724,0.00869881651858941,0.9655277343638086,2.7193772407939365
0.01063764854316313,0.48530398219696724,0.00991973144240212,0.9652352986187904,2.719350069472413
0.012224984640507832,0.48530398219696724,0.011313164475681209,0.964902084278186,2.719318900827485
0.014049180968354592,0.48530398219696724,0.01288784016325244,0.9645228544383019,2.719283157111753
0.016145581502618366,0.48530398219696724,0.02003257946020668,0.9640918297521801,2.7192421805822815
0.018554804201388442,0.48530398219696724,0.022755300504828633,0.9636026688427792,2.719195223665575
0.021323527981697614,0.48530398219696724,0.02579063963010738,0.9630484587433892,2.719141438385015
0.024505397127942575,0.48530398219696724,0.03608666651464906,0.9624217183001209,2.719079865202967
0.028162060654953962,0.48530398219696724,0.04078065672040205,0.9617144174340205,2.7190094215503198
0.032364366763473595,0.48530398219696724,0.05356806421746253,0.9609180147430381,2.7189288904919215
0.03719373553072644,0.48530398219696724,0.06005262579071027,0.9600235149626226,2.718836910229484
0.04274373643209657,0.48530398219696724,0.07546169787686573,0.9590215461280649,2.718731965504365
0.04912190125853853,0.48530398219696724,0.08420853954643934,0.9579024537526784,2.7186123824705346
0.05645180755516966,0.48530398219696724,0.10203057644464102,0.9566564059037961,2.7184763293145404
0.06487547294786292,0.48530398219696724,0.12172896600984194,0.9552734988468969,2.718321825867013
0.07455610674814368,0.48530398219696724,0.14188109681686784,0.9537438483309929,2.718146766750676
0.08568127214899486,0.48530398219696724,0.154991796871783,0.9520576473640281,2.7179489643152452
0.09846652027941236,0.48530398219696724,0.1775161133570507,0.9502051686434818,2.7177262197747747
0.11315956652786067,0.48530398219696724,0.2000218941198427,0.9481766901869355,2.7174764335931134
0.13004509005128978,0.48530398219696724,0.23002186394775032,0.9459623278073895,2.7171977691651628
0.1494502494606524,0.48530398219696724,0.25206570022506364,0.943551769276162,2.716888886958046
0.17175102154984984,0.48530398219696724,0.2722437566863213,0.9409339228342851,2.7165492690214768
0.19737948588157686,0.48530398219696724,0.2922602132614538,0.9380965162210976,2.7161796554096247
0.22683219636960386,0.48530398219696724,0.3120928257722704,0.9350257088267793,2.7157826136751586
0.2606798020576923,0.48530398219696724,0.3284933046027542,0.9317058044565284,2.7153632594631665
0.2995781034986427,0.48530398219696724,0.3439015701982643,0.9281191700241144,2.714930140474197
0.3442807589518621,0.48530398219696724,0.35926749092835936,0.9242464710184666,2.714496289788456
0.39565388658322687,0.48530398219696724,0.37079063875343754,0.9200673242763584,2.7140804531827283
0.4546928455862411,0.48530398219696724,0.3820158552429094,0.9155614419753254,2.713708508300314
0.5225415213602959,0.48530398219696724,0.3921339706138901,0.9107103012104578,2.713415134466103
0.6005144883981762,0.48530398219696724,0.39761125289338495,0.9054993280285166,2.7132458730796847
0.6901224802908534,0.48530398219696724,0.40538845134649876,0.8999205426739648,2.7132598437934448
0.793101660333306,0.48530398219696724,0.4115693242541191,0.8939755846722076,2.713533536855256
0.9114472598521194,0.48530398219696724,0.414280777310898,0.8876790351611653,2.7141662506660404
1.0474522360006342,0.48530398219696724,0.41807344459459034,0.8810619950449576,2.715287839238678
1.2037516980200695,0.48530398219696724,0.4277470013214525,0.874175969043388,2.717069453476423
1.3833739627296222,0.48530398219696724,0.4453713929399295,0.8670972241264736,2.7197379444889744
1.5897992284504772,0.48530398219696724,0.4887533462891199,0.8599318657561248,2.7235946687948323
1.8270270041765395,0.48530398219696724,0.5035040669907423,0.8528218188873066,2.7290397535832516
2.099653600438444,0.48530398219696724,0.5166465025993506,0.8459516793041874,2.7366035409059157
2.4129611832536098,0.48530398219696724,0.5368065988772571,0.8395560814084592,2.746987859508056
2.7730201165910637,0.48530398219696724,0.5461866969504269,0.8339269339536471,2.761120690401452
3.1868065762459103,0.48530398219696724,0.5537981126521097,0.82941968368304,2.780228263669556
3.662337713903373,0.48530398219696724,0.5517545221352271,0.8264576589003986,2.805928171240689
4.208826990208894,0.48530398219696724,0.5560080024142221,0.825533447450437,2.8403452551889723
4.836862686437176,0.48530398219696724,0.5584233464738853,0.8272061409862511,2.8862484422254604
5.558613053440597,0.48530398219696724,0.535683270669058,0.8320932050877122,2.947201115800773
6.388062072657212,0.48530398219696724,0.5354900647855266,0.8408559189955017,3.0277103561776557
7.341280397070123,0.48530398219696724,0.5354797190730534,0.854178030434925,3.133352946001656
8.436736721624852,0.48530398219696724,0.5339368993009408,0.8727386057871279,3.270851772838941
9.695655615935925,0.48530398219696724,0.5333589113704658,0.8971817675047482,3.448080006010866
11.142428752325099,0.48530398219696724,0.5314583232763435,0.9280874327770675,3.673986045731942
12.805087496773325,0.48530398219696724,0.5264198566820892,0.9659475085479413,3.9584580446043334
14.715846019280558,0.48530398219696724,0.5187992070418018,1.0111508271815928,4.312172389905619
16.91172544644807,0.48530398219696724,0.5079625719695566,1.0639776970138368,4.746480583755053
19.435271149298263,0.48530398219696724,0.49224970405653845,1.1246021756422744,5.273374173408515
22.335377063851233,0.48530398219696724,0.47198845507946996,1.1930980558468312,5.90553324258251
25.668233015746946,0.48530398219696724,0.44724614294551435,1.2694436931100226,6.6564271981831205
29.498413403416983,0.48530398219696724,0.4158224072005631,1.3535212173565037,7.540412280168179
33.90012833314499,0.48530398219696724,0.3779940890925745,1.445106956721751,8.572762660839345
38.9586614468756,0.48530398219696724,0.3332414652187175,1.5438515468807326,9.769575981018903
44.7720223008213,0.48530398219696724,0.2816948422598203,1.6492498132775455,11.14750207550427
51.45284530985853,0.48530398219696724,0.2230770809602777,1.7606018958346557,12.723250689612765
59.13057204993993,0.48530398219696724,0.1759146236666569,1.8769682114127144,14.512839403100909
67.95395920083764,0.48530398219696724,0.17154505670150763,1.9971218281882968,16.53054899508815
78.09396072084505,0.48530398219696724,0.16566283056724837,2.1195028606888675,18.7875643794727
89.74704009584349,0.48530398219696724,0.15404857365685087,2.2421808119345386,21.290300891070444
103.13897683787222,0.48530398219696724,0.13684510368664662,2.362832523907423,24.03845504094743
118.52924098447018,0.48530398219696724,0.12134302222696003,2.4787454284166017,27.022882292935574
136.2160203551273,0.48530398219696724,0.10897051298755958,2.586857574749123,30.223494469613815
156.54199796841294,0.48530398219696724,0.09635018048521833,2.683846371356002,33.60747929196834
179.90099155778333,0.48530398219696724,0.08621277649883112,2.7662755519579427,37.12825153538533
206.7455838273133,0.48530398219696724,0.07589559817077529,2.830802905229035,40.72560624747482
237.59589128427652,0.48530398219696724,0.0675224545843848,2.8744389648094386,44.32750097304857
273.04964154553255,0.48530398219696724,0.058902244466845416,2.894830486021233,47.85369435070283
313.79375436648274,0.48530398219696724,0.05200958261546268,2.8905266276189607,51.22110640707898
360.61765077612336,0.48530398219696724,0.04576317691457324,2.8611772627606737,54.3503151281163
414.4285481839423,0.48530398219696724,0.03937267658769708,2.807618129316643,57.17221606039087
476.26903780279935,0.48530398219696724,0.034440637442168465,2.731818193247776,59.63371685742159
547.337284952015,0.48530398219696724,0.03009253064873437,2.636695107624894,61.70151179785584
629.0102436234466,0.48530398219696724,0.02630592389919612,2.5258342154476976,63.363436847869075
722.870335094958,0.48530398219696724,0.023030846180602506,2.4031645671366215,64.6274735284664
830.7361074919369,0.48530398219696724,0.019385464735989812,2.2726468785353813,65.51894501215793
954.6974703287535,0.48530398219696724,0.01693871481252431,2.138015539179274,66.07669322040675
1097.1561867027283,0.48530398219696724,0.014833598919637774,2.002596843300273,66.34901968188301
1260.872407680682,0.48530398219696724,0.013032428703321691,1.8692062533430494,66.38998819626701
1449.018150486201,0.48530398219696724,0.011458302519272524,1.740113721882509,66.2564315524966
1665.2387566325353,0.48530398219696724,0.010149809730294002,1.6170593325405518,66.00576722135484
1913.7235207582582,0.48530398219696724,0.00818814116602653,1.50130060901499,65.69455590881482
2199.2868586060326,0.48530398219696724,0.00728108423154656,1.3936755536986953,65.3776416366615
2527.461586781732,0.48530398219696724,0.006535934586314464,1.2946697053850547,65.10767984345893
2904.6061215980462,0.48530398219696724,0.005938444797762275,1.2044797983554802,64.93487121455023
3338.027673990301,0.48530398219696724,0.005478434402739341,1.123070208402552,64.90675623351565
3836.123827417535,0.48530398219696724,0.0051480955190745074,1.0502210285997817,65.06797647595086
4408.54524183412,0.48530398219696724,0.004931378817810219,0.9855683412849042,65.45996479069537
5066.382636136649,0.48530398219696724,0.004808107702250004,0.9286381624742486,66.12058026266
5822.38167188866,0.48530398219696724,0.004748627562465627,0.8788757790914417,67.08374719885987
6691.189901715636,0.48530398219696724,0.004731836862155855,0.8356719429294321,68.3791823173485
7689.640567018716,0.48530398219696724,0.004735288546722136,0.7983868194710022,70.0322953678047
8837.078743614602,0.48530398219696724,0.00474908661679589,0.7663719308990139,72.06432579904632
10155.736154404181,0.48530398219696724,0.004763751202540387,0.7389897875557624,74.49273902202798
11671.161911100682,0.48530398219696724,0.0047732715310398926,0.7156306152590225,77.33186259177332
13412.717530678983,0.48530398219696724,0.004776359234604611,0.6957255969880878,80.59370781959329
15414.145817536453,0.48530398219696724,0.004768166114918465,0.6787562929912071,84.28890405747332
17714.224633510854,0.48530398219696724,0.004745401946323454,0.6642602578015535,88.42767243225491
20357.518222611085,0.48530398219696724,0.004710133188392343,0.6518332082304105,93.02077859880687
23395.240647448256,0.48530398219696724,0.004661837065099165,0.641128328025491,98.08042291716798
26886.24806652944,0.48530398219696724,0.0045924967410634334,0.6318533943892137,103.62104466700335
30898.1790778802,0.48530398219696724,0.004510697937225632,0.6237663966719451,109.66003033186604
35508.76522326117,0.48530398219696724,0.004409397198320872,0.616670228829655,116.21832329661683
40807.33704412155,0.48530398219696724,0.004297150829891473,0.6104069179148363,123.3209344674092
46896.55486926553,0.48530398219696724,0.004170789737071105,0.6048517339516303,130.99735252216132
53894.397868406064,0.48530398219696724,0.004028192262018561,0.599907431012195,139.2818512638024
61936.44990970618,0.48530398219696724,0.0038677038738824093,0.5954988008846465,148.21369199693737
71178.52651001325,0.48530398219696724,0.0037067978603820373,0.5915676760215356,157.8372223030009
81799.69377519484,0.48530398219696724,0.0035471371969296854,0.5880684888021006,168.2018792399692
94005.73782282983,0.48530398219696724,0.0029308249536509285,0.5849644697614039,179.36211392682299
108033.15190764665,0.48530398219696724,0.0027635942309065585,0.5822245405022655,191.3772639012624
124153.71850064106,0.48530398219696724,0.0025921738956081043,0.579820923453676,204.31140732966247
142679.7751000857,0.48530398219696724,0.0024184691866775813,0.5777274511267099,218.23323712570058
163970.26580002054,0.48530398219696724,0.002244877121052349,0.5759185163511049,233.21599208397018
188437.695865931,0.48530398219696724,0.002073366314542552,0.574368568560621,249.3374762348785
216556.12406317543,0.48530398219696724,0.001905551557356258,0.573052035620276,266.68018790694555
248870.34759027854,0.48530398219696724,0.0017431650552681185,0.5719435398214773,285.3315683800391
286006.45757603913,0.48530398219696724,0.001587916995569585,0.5710182812118756,305.38436874176966
328683.96965420543,0.48530398219696724,0.001440112449308154,0.5702524788366411,326.9371244608384
377729.76464674546,0.48530398219696724,0.0013009857618568935,0.5696237861954849,350.0947214215485
434094.10945776606,0.48530398219696724,0.0011707873450600725,0.5691116259557306,374.96903499937616
498869.06858441175,0.48530398219696724,0.0010502836856722917,0.56869741601736,401.67962474139324
573309.6629695033,0.48530398219696724,0.0009396552275689892,0.5683646811906898,430.35447045528
658858.1861506815,0.48530398219696724,0.0008394317629429756,0.5680990604672282,461.1307399472239
757172.14883374,0.48530398219696724,0.0007466845086929713,0.5678882291172286,494.15558335827643
870156.3933188907,0.48530398219696724,0.0006646540731523125,0.5677217585767945,529.5869533288744
1000000.0,0.48530398219696724,0.0005930388100299722,0.5675909367782308,567.5944536988833


==> tikz_Schaubilder/src_c/_new_results/Dirichlet_MIP_DSA_1.0.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006064507971831789,0.9673262198322343,2.719540612636755
0.0011492187010036998,0.48530398219696724,0.0006964776673860644,0.9672929207303268,2.7195376456711613
0.001320703622736631,0.48530398219696724,0.0007997889763767716,0.9672546900785225,2.719534236624844
0.0015177773017322714,0.48530398219696724,0.0009183193097980821,0.9672108038584637,2.7195303197387775
0.0017442580591096614,0.48530398219696724,0.0010542771022652238,0.9671604337668681,2.719525819508299
0.0020045339809052396,0.48530398219696724,0.0012101802660979724,0.9671026328311263,2.7195206492504913
0.0023036479376536945,0.48530398219696724,0.00138889606266581,0.9670363192424017,2.7195147094647054
0.002647395290480231,0.48530398219696724,0.0015936854620468917,0.9669602582502026,2.719507885957766
0.0030424361767690034,0.48530398219696724,0.0018282508359821262,0.9668730419708628,2.7195000477016773
0.003496424550953137,0.48530398219696724,0.002365463578210751,0.9667730669808365,2.7194910443879983
0.004018156480603808,0.48530398219696724,0.002712416436949638,0.9666585095972315,2.719480703638933
0.0046177405710691065,0.48530398219696724,0.003109218993718095,0.966527298797033,2.71946882783112
0.005306793820656121,0.48530398219696724,0.0035632826994573237,0.9663770867977549,2.7194551904837834
0.006098666701068888,0.48530398219696724,0.004081451471017074,0.9662052174216095,2.7194395321590625
0.007008701824056899,0.48530398219696724,0.004672721671785751,0.9660086924989425,2.719421555818737
0.008054531205964931,0.48530398219696724,0.00534670683774014,0.9657841367409727,2.719400921579189
0.009256417889712782,0.48530398219696724,0.008699701431333078,0.9655277617327006,2.7193772408055006
0.01063764854316313,0.48530398219696724,0.00992074997009426,0.965235329968039,2.7193500694876342
0.012224984640507832,0.48530398219696724,0.011314339527816313,0.9649021201710807,2.719318900847505
0.014049180968354592,0.48530398219696724,0.01288918531293498,0.9645228955136238,2.719283157138073
0.016145581502618366,0.48530398219696724,0.020034655661625198,0.9640918767333391,2.7192421806168694
0.018554804201388442,0.48530398219696724,0.022757693904003708,0.9636027225479133,2.719195223710997
0.021323527981697614,0.48530398219696724,0.02579339733524399,0.9630485200965773,2.719141438444625
0.024505397127942575,0.48530398219696724,0.03609054184057596,0.962421788343922,2.7190798652811425
0.028162060654953962,0.48530398219696724,0.04078510539145471,0.9617144973436649,2.7190094216527747
0.032364366763473595,0.48530398219696724,0.053574159297171665,0.9609181058427878,2.718928890626097
0.03719373553072644,0.48530398219696724,0.060059299071509,0.9600236187450405,2.7188369104050816
0.04274373643209657,0.48530398219696724,0.07546999345203702,0.9590216642773607,2.7187319657340265
0.04912190125853853,0.48530398219696724,0.08421816672042337,0.957902588173742,2.7186123827707553
0.05645180755516966,0.48530398219696724,0.10204230014237728,0.9566565587592479,2.7184763297068724
0.06487547294786292,0.48530398219696724,0.12174381070541276,0.9552736726052707,2.7183218263797113
0.07455610674814368,0.48530398219696724,0.14189876327380122,0.9537440458301578,2.7181467674209223
0.08568127214899486,0.48530398219696724,0.15501077273576863,0.95205787189496,2.7179489651922837
0.09846652027941236,0.48530398219696724,0.177539446640015,0.9502054240604596,2.717726220924332
0.11315956652786067,0.48530398219696724,0.20004913978085664,0.9481769810509314,2.717476435103812
0.13004509005128978,0.48530398219696724,0.2300553583523193,0.945962659569621,2.717197771157916
0.1494502494606524,0.48530398219696724,0.2521053641954144,0.9435521485082232,2.7168888896000944
0.17175102154984984,0.48530398219696724,0.2722836375277361,0.9409343575098933,2.716549272547547
0.19737948588157686,0.48530398219696724,0.2923039592973521,0.9380970160522822,2.716179660154159
0.22683219636960386,0.48530398219696724,0.31214936834811025,0.9350262856547612,2.715782620121568
0.2606798020576923,0.48530398219696724,0.3285496911938772,0.9317064726955544,2.7153632683192623
0.2995781034986427,0.48530398219696724,0.34502115166670516,0.9281199471565591,2.714930152787529
0.3442807589518621,0.48530398219696724,0.3593528977073663,0.9242473781441128,2.714496307121828
0.39565388658322687,0.48530398219696724,0.3708649583077731,0.9200683867313768,2.714080477879717
0.4546928455862411,0.48530398219696724,0.3820923346192703,0.9155626900618709,2.713708543884422
0.5225415213602959,0.48530398219696724,0.3922140634579339,0.9107117711221062,2.7134151862381604
0.6005144883981762,0.48530398219696724,0.3977126275795536,0.9055010631264705,2.713245949012084
0.6901224802908534,0.48530398219696724,0.40547556716730215,0.8999225953697771,2.7132599558781654
0.793101660333306,0.48530398219696724,0.4116043077899968,0.8939780193078533,2.7135337031663647
0.9114472598521194,0.48530398219696724,0.4143142647520668,0.8876819324492015,2.7141664985830682
1.0474522360006342,0.48530398219696724,0.41811078869488044,0.8810654588500293,2.715288210605542
1.2037516980200695,0.48530398219696724,0.42779021220291413,0.8741801365865401,2.7170700130427954
1.3833739627296222,0.48530398219696724,0.44596256523905076,0.8671022811582793,2.719738793971743
1.5897992284504772,0.48530398219696724,0.49036121732799387,0.8599380690216611,2.7235959706195936
1.8270270041765395,0.48530398219696724,0.5053543095012507,0.8528295295173032,2.7290417713856177
2.099653600438444,0.48530398219696724,0.5187911637502769,0.8459614129145924,2.7366067092084014
2.4129611832536098,0.48530398219696724,0.5393029044989521,0.8395685840821111,2.746992904436643
2.7730201165910637,0.48530398219696724,0.5490619059031103,0.8339432984704941,2.761128839961766
3.1868065762459103,0.48530398219696724,0.5571042974615973,0.8294415281178164,2.780241615147497
3.662337713903373,0.48530398219696724,0.5555373510152612,0.8264874010031447,2.805950333086698
4.208826990208894,0.48530398219696724,0.560336102241538,0.8255747242486818,2.840382464144076
4.836862686437176,0.48530398219696724,0.5633723533043967,0.8272644451050648,2.886311491996571
5.558613053440597,0.48530398219696724,0.5499574141955185,0.8321768387432867,2.947308645908844
6.388062072657212,0.48530398219696724,0.536379886641413,0.8409774050197023,3.0278943682107915
7.341280397070123,0.48530398219696724,0.535764985346329,0.8543561692438998,3.1336678717213475
8.436736721624852,0.48530398219696724,0.5345045516364357,0.8730014317844126,3.2713890508476395
9.695655615935925,0.48530398219696724,0.5344195164160881,0.8975707446899015,3.448990985874513
11.142428752325099,0.48530398219696724,0.5329507840550259,0.9286633473262559,3.675517239766292
12.805087496773325,0.48530398219696724,0.5283712532314021,0.966798678212212,3.9610045000671015
14.715846019280558,0.48530398219696724,0.5211361172925589,1.0124044657782671,4.316357598257683
16.91172544644807,0.48530398219696724,0.5107356917244453,1.0658155564952205,4.753275315718838
19.435271149298263,0.48530398219696724,0.4954340500270228,1.1272819428422036,5.284272398041173
22.335377063851233,0.48530398219696724,0.4760715453198021,1.1969824041155441,5.922811334815641
25.668233015746946,0.48530398219696724,0.4511898969586613,1.275039367907628,6.683523492111573
29.498413403416983,0.48530398219696724,0.4207086266223088,1.361531037637526,7.5824782857951885
33.90012833314499,0.48530398219696724,0.38538157859669725,1.4564980805936676,8.637455512762376
38.9586614468756,0.48530398219696724,0.3408742110103194,1.5599436900791632,9.868184309333621
44.7720223008213,0.48530398219696724,0.29112060993799277,1.6718272101002913,11.296524466456365
51.45284530985853,0.48530398219696724,0.23330234069969963,1.7920525300362646,12.946576627911027
59.13057204993993,0.48530398219696724,0.1840403596273066,1.9204530734116696,14.844715500585895
67.95395920083764,0.48530398219696724,0.18197339032681958,2.0567754659329816,17.019545126494823
78.09396072084505,0.48530398219696724,0.17635862662778196,2.2006639545717226,19.50177868610801
89.74704009584349,0.48530398219696724,0.16850814769828312,2.3516474444104767,22.3240482171967
103.13897683787222,0.48530398219696724,0.1531272884034966,2.509130693524552,25.520652618361087
118.52924098447018,0.48530398219696724,0.13825375862389994,2.6723908126264115,29.127255574454793
136.2160203551273,0.48530398219696724,0.12490280611036217,2.840579794240459,33.18054855663866
156.54199796841294,0.48530398219696724,0.11466408437783128,3.0127333715889697,37.71789761733282
179.90099155778333,0.48530398219696724,0.10312196540313653,3.1877860961594946,42.77699600963631
206.7455838273133,0.48530398219696724,0.09351065639971157,3.3645921354945423,48.395547317148164
237.59589128427652,0.48530398219696724,0.13212654296146417,3.5419509378553617,54.6110053359675
273.04964154553255,0.48530398219696724,0.07747082272446104,3.718636598865215,61.46039696084468
313.79375436648274,0.48530398219696724,0.3039988658114222,3.8934295116940736,68.98025242335238
360.61765077612336,0.48530398219696724,0.14022911552469924,4.0651487058912155,77.20666322163645
414.4285481839423,0.48530398219696724,0.4859967922299903,4.23268320119147,86.17548204262587
476.26903780279935,0.48530398219696724,0.6832615272552821,4.395020739668734,95.92267131561128
547.337284952015,0.48530398219696724,0.6977425040396955,4.551272421632162,106.48479847570229
629.0102436234466,0.48530398219696724,0.6997320194879286,4.700692053474409,117.89966753424608
722.870335094958,0.48530398219696724,0.6878567480415192,4.842689397989307,130.20706921121868
830.7361074919369,0.48530398219696724,0.6925056423538188,4.976836962759895,143.44962664471694
954.6974703287535,0.48530398219696724,0.6945106734137646,5.102870422490839,157.67371122746994
1097.1561867027283,0.48530398219696724,0.7017883324436117,5.220683196847317,172.93040370585769
1260.872407680682,0.48530398219696724,0.7071998047241721,5.330316051830423,189.27647911992042
1449.018150486201,0.48530398219696724,0.7122909370197689,5.431942830169283,206.77539992689324
1665.2387566325353,0.48530398219696724,0.7305060999574546,5.525853530482083,225.49830889742842
1913.7235207582582,0.48530398219696724,0.7141493200284024,5.6124359512715465,245.52502123017894
2199.2868586060326,0.48530398219696724,0.7281845971389715,5.692157012172443,266.94502294193853
2527.461586781732,0.48530398219696724,0.7300927928212219,5.7655446896953455,289.85848932970015
2904.6061215980462,0.48530398219696724,0.7388260091807559,5.833171282077453,314.3773423922164
3338.027673990301,0.48530398219696724,0.739090844231111,5.895638482048547,340.6263694160838
3836.123827417535,0.48530398219696724,0.7413276781301334,5.953564488212739,368.74442495474455
4408.54524183412,0.48530398219696724,0.7471195550528421,6.0075731444918725,398.8857343071296
5066.382636136649,0.48530398219696724,0.744170453511515,6.058284873959981,431.2213072033366
5822.38167188866,0.48530398219696724,0.7599742530648361,6.106308947372066,465.94045221179096
6691.189901715636,0.48530398219696724,0.7574454109509382,6.152236431463985,503.2523546420539
7689.640567018716,0.48530398219696724,0.7715491200472312,6.196633102634291,543.3876501280099
8837.078743614602,0.48530398219696724,0.7586993785300622,6.240031462044044,586.5998751130461
10155.736154404181,0.48530398219696724,0.7707878646255716,6.282921396813361,633.166660049741
11671.161911100682,0.48530398219696724,0.7692159613093005,6.325738999386113,683.3904777819472
13412.717530678983,0.48530398219696724,0.7664061692221573,6.3688539301003955,737.5987956423334
15414.145817536453,0.48530398219696724,0.7795200974411453,6.4125563193963195,796.143532245519
17714.224633510854,0.48530398219696724,0.7829355703160463,6.457043927671637,859.3997018687863
20357.518222611085,0.48530398219696724,0.7859898606290932,6.502412893335689,927.7635129368048
23395.240647448256,0.48530398219696724,0.7947384074461148,6.548652020840847,1001.6499062181259
26886.24806652944,0.48530398219696724,0.7780298388814104,6.595644024502873,1081.4901074853587
30898.1790778802,0.48530398219696724,0.8004659040683623,6.643174686084732,1167.729692783394
35508.76522326117,0.48530398219696724,0.8069636079804978,6.690945619806537,1260.8268935592555
40807.33704412155,0.48530398219696724,0.7894271065881507,6.738597665464037,1361.2528677700443
46896.55486926553,0.48530398219696724,0.8042349219239233,6.785735584913346,1469.4930414600376
53894.397868406064,0.48530398219696724,0.8178738229632384,6.831950531304819,1586.049136599647
61936.44990970618,0.48530398219696724,0.8157531808561189,6.8768520374592255,1711.4449383577376
71178.52651001325,0.48530398219696724,0.8305775099264279,6.920079765253176,1846.2294753536362
81799.69377519484,0.48530398219696724,0.815261226192405,6.961325742245509,1990.9844434845586
94005.73782282983,0.48530398219696724,0.8043842563327654,7.000344216041317,2146.330702887824
108033.15190764665,0.48530398219696724,0.8351143752359181,7.036958104275518,2312.935606273971
124153.71850064106,0.48530398219696724,0.8140580686197192,7.071050496510753,2491.5169733603593
142679.7751000857,0.48530398219696724,0.8173800686769374,7.102570143856902,2682.8523921782394
163970.26580002054,0.48530398219696724,0.8413609689842512,7.131522379156985,2887.784850455632
188437.695865931,0.48530398219696724,0.8058277293635653,7.157955348664052,3107.2264627340564
216556.12406317543,0.48530398219696724,0.8399164811356229,7.181965962321873,3342.1705097532936
248870.34759027854,0.48530398219696724,0.8412763393465671,7.203647798924145,3593.6772495355317
286006.45757603913,0.48530398219696724,0.8559886539031494,7.223171480244889,3862.921330718749
328683.96965420543,0.48530398219696724,0.8506088014892353,7.240653442268166,4151.136741945035
377729.76464674546,0.48530398219696724,0.8211409432730387,7.256276808296259,4459.687829107377
434094.10945776606,0.48530398219696724,0.8352488496788503,7.270165855413349,4790.008424814721
498869.06858441175,0.48530398219696724,0.8393208992129625,7.282515488351245,5143.689166462832
573309.6629695033,0.48530398219696724,0.8501263511822381,7.293452911115881,5522.39953135337
658858.1861506815,0.48530398219696724,0.8574200795215013,7.303090108333951,5927.924181983882
757172.14883374,0.48530398219696724,0.8730101730353819,7.311597263481796,6362.233206811665
870156.3933188907,0.48530398219696724,0.8768992519107517,7.319127520877018,6827.441344150591
1000000.0,0.48530398219696724,0.8636695604752616,7.325700632246083,7325.700721369806


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_0.8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0004869758683653214,0.9673201831387908,2.7195406123883448
0.0011492187010036998,0.48530398219696724,0.0005592117237455875,0.9672859860501886,2.7195376453432267
0.001320703622736631,0.48530398219696724,0.0006420890419747954,0.9672467243061468,2.7195342361919597
0.0015177773017322714,0.48530398219696724,0.0007371527944789109,0.9672016543083729,2.719530319167387
0.0017442580591096614,0.48530398219696724,0.0008461638630863972,0.9671499253404099,2.7195258187541618
0.0020045339809052396,0.48530398219696724,0.0009711287508157531,0.9670905647878197,2.7195206482552443
0.0023036479376536945,0.48530398219696724,0.0011143290992418951,0.9670224615251465,2.719514708151407
0.002647395290480231,0.48530398219696724,0.0012783599739969252,0.9669443473084114,2.7195078842249973
0.0030424361767690034,0.48530398219696724,0.001466154179844205,0.9668547760203079,2.719500045415787
0.003496424550953137,0.48530398219696724,0.0016810380039131683,0.966752100633618,2.719491041372908
0.004018156480603808,0.48530398219696724,0.0023576351229545284,0.9666344477901183,2.7194806996627676
0.0046177405710691065,0.48530398219696724,0.002699366559982414,0.9664996899415123,2.719468822588635
0.005306793820656121,0.48530398219696724,0.003088971077930884,0.9663454150707471,2.719455183573335
0.006098666701068888,0.48530398219696724,0.0035325955887978828,0.9661688941120911,2.71943952305242
0.007008701824056899,0.48530398219696724,0.004037767030377907,0.9659670463227064,2.719421543821604
0.008054531205964931,0.48530398219696724,0.00461089306539814,0.9657364030334683,2.719400905779529
0.009256417889712782,0.48530398219696724,0.00526059774391712,0.9654730704276738,2.7193772200061024
0.01063764854316313,0.48530398219696724,0.00919145010225709,0.9651726922666856,2.719350042118133
0.012224984640507832,0.48530398219696724,0.010453408394391326,0.9648304138003166,2.719318864849762
0.014049180968354592,0.48530398219696724,0.01187946303803744,0.9644408484594064,2.7192831098170402
0.016145581502618366,0.48530398219696724,0.013468224811774905,0.9639980493095622,2.719242118446758
0.018554804201388442,0.48530398219696724,0.020683136605082957,0.963495487613935,2.719195142083638
0.021323527981697614,0.48530398219696724,0.023380723948072436,0.9629260411527956,2.719141331342918
0.024505397127942575,0.48530398219696724,0.02633302131642339,0.9622819950947639,2.719079724855431
0.028162060654953962,0.48530398219696724,0.03627827708832011,0.9615550580931512,2.7190092376709423
0.032364366763473595,0.48530398219696724,0.04069327208404611,0.9607363957431806,2.7189286497585834
0.03719373553072644,0.48530398219696724,0.045384145872341956,0.9598166824098365,2.7188365952924167
0.04274373643209657,0.48530398219696724,0.05846248283328114,0.9587861705465472,2.7187315537648695
0.04912190125853853,0.48530398219696724,0.06462691945241109,0.9576347738348866,2.7186118444691263
0.05645180755516966,0.48530398219696724,0.07947892895543765,0.9563521567512219,2.718475626583137
0.06487547294786292,0.48530398219696724,0.08677609102689464,0.9549278186681235,2.7183209080315907
0.07455610674814368,0.48530398219696724,0.10296360709243864,0.9533511557870872,2.718145567564531
0.08568127214899486,0.48530398219696724,0.11909049887110565,0.9516114799321144,2.7179473961363723
0.09846652027941236,0.48530398219696724,0.1272434646398061,0.9496979708067189,2.717724165738414
0.11315956652786067,0.48530398219696724,0.14284994283225735,0.947599539385633,2.717473736318498
0.13004509005128978,0.48530398219696724,0.14927925597376815,0.9453045864310132,2.7171942141903793
0.1494502494606524,0.48530398219696724,0.1629423190921652,0.9428006530642898,2.716884178094565
0.17175102154984984,0.48530398219696724,0.16666082153790046,0.9400739802326246,2.7165429912772123
0.19737948588157686,0.48530398219696724,0.1676543564867332,0.9371090194372482,2.7161712187863087
0.22683219636960386,0.48530398219696724,0.16667788299054925,0.9338879647938095,2.715771167647102
0.2606798020576923,0.48530398219696724,0.16321260118276257,0.9303904009162831,2.7153475628275388
0.2995781034986427,0.48530398219696724,0.15779054046325475,0.9265931754996659,2.7149083639518095
0.3442807589518621,0.48530398219696724,0.14975274746048425,0.9224706029884638,2.7144657185334293
0.39565388658322687,0.48530398219696724,0.13167532866575443,0.9179950809833362,2.714037042243914
0.4546928455862411,0.48530398219696724,0.11243647300655338,0.9131381518762024,2.7136462243716326
0.5225415213602959,0.48530398219696724,0.11425646064936425,0.9078719714928644,2.7133249884740724
0.6005144883981762,0.48530398219696724,0.13047996834098727,0.9021710638109858,2.7131145028658863
0.6901224802908534,0.48530398219696724,0.14469353384214304,0.8960141629043875,2.7130674296940898
0.793101660333306,0.48530398219696724,0.15292731490190353,0.8893858929184026,2.7132506993934125
0.9114472598521194,0.48530398219696724,0.15799168788193751,0.8822780384367631,2.7137493477763237
1.0474522360006342,0.48530398219696724,0.16379473763674993,0.8746902258138342,2.7146716910312687
1.2037516980200695,0.48530398219696724,0.16471426990061835,0.8666299554759567,2.71615589308595
1.3833739627296222,0.48530398219696724,0.16462587237328913,0.8581120311409931,2.7183776082120645
1.5897992284504772,0.48530398219696724,0.16414470361100258,0.8491574248738827,2.721557931049616
1.8270270041765395,0.48530398219696724,0.1637301227747938,0.8397914353047601,2.725970451754531
2.099653600438444,0.48530398219696724,0.16406925227005595,0.8300407147845675,2.7319458470792717
2.4129611832536098,0.48530398219696724,0.16659822161538215,0.8199286066584502,2.7398721242116117
2.7730201165910637,0.48530398219696724,0.1723202009876228,0.8094685790259613,2.7501884011465036
3.1868065762459103,0.48530398219696724,0.18010576843635695,0.7986566038703161,2.763370272495719
3.662337713903373,0.48530398219696724,0.19033512224208235,0.7874650392095044,2.7799061809762127
4.208826990208894,0.48530398219696724,0.19882910691006625,0.775842331764225,2.8002678424534375
4.836862686437176,0.48530398219696724,0.20697687856736524,0.7637234266156563,2.8248838601769886
5.558613053440597,0.48530398219696724,0.21618492469639242,0.7510535718448372,2.8541319041616715
6.388062072657212,0.48530398219696724,0.2223460192340063,0.7378224889103614,2.888365781765178
7.341280397070123,0.48530398219696724,0.22633501279289703,0.7240983949189096,2.9279836770228864
8.436736721624852,0.48530398219696724,0.22753377764725138,0.7100468012039616,2.973523271562108
9.695655615935925,0.48530398219696724,0.22585080497012922,0.6959222456492504,3.0257493282093804
11.142428752325099,0.48530398219696724,0.21972963930634196,0.682032350521755,3.085695246985128
12.805087496773325,0.48530398219696724,0.21346243902432893,0.6686864732957127,3.1546383515757377
14.715846019280558,0.48530398219696724,0.20536684408859832,0.6561473633758915,3.234018419861883
16.91172544644807,0.48530398219696724,0.1922825828423946,0.6446003901869749,3.325331205219937
19.435271149298263,0.48530398219696724,0.1757777474764457,0.6341450706864369,3.430032261451918
22.335377063851233,0.48530398219696724,0.15571875538810934,0.624804601386906,3.549474422612602
25.668233015746946,0.48530398219696724,0.16602886789961124,0.6165449828663653,3.6848855463620818
29.498413403416983,0.48530398219696724,0.19537622296220247,0.609295942735161,3.8373804034665318
33.90012833314499,0.48530398219696724,0.22393027102676705,0.602968791229916,4.007994815069359
38.9586614468756,0.48530398219696724,0.24929966226575465,0.5974693296167858,4.197729932523361
44.7720223008213,0.48530398219696724,0.2691015127141129,0.5927059139783707,4.407597246658653
51.45284530985853,0.48530398219696724,0.2809621658175651,0.588593685312868,4.6386583701061515
59.13057204993993,0.48530398219696724,0.28762248099956156,0.5850561657905647,4.892056718371859
67.95395920083764,0.48530398219696724,0.28721631516961027,0.5820252646094097,5.1690405306750336
78.09396072084505,0.48530398219696724,0.280895367467379,0.5794404761582872,5.470978201817191
89.74704009584349,0.48530398219696724,0.2724449971455929,0.5772478002740551,5.799367750540564
103.13897683787222,0.48530398219696724,0.26025658579766936,0.5753987052020283,6.155842559812337
118.52924098447018,0.48530398219696724,0.24771751251478805,0.5738492936090172,6.542175426238291
136.2160203551273,0.48530398219696724,0.23238380164001485,0.572559717808162,6.960282590565968
156.54199796841294,0.48530398219696724,0.21586815801327075,0.5714938179003324,7.41222892814893
179.90099155778333,0.48530398219696724,0.20027155828385565,0.5706189199450109,7.90023497811714
206.7455838273133,0.48530398219696724,0.1826481589860898,0.569905722464703,8.42668606885181
237.59589128427652,0.48530398219696724,0.1650211570362287,0.5693282090445771,8.994143499162373
273.04964154553255,0.48530398219696724,0.14776852154854994,0.5688635433443726,9.605357566076304
313.79375436648274,0.48530398219696724,0.1331935180112767,0.5684919231287963,10.26328217169597
360.61765077612336,0.48530398219696724,0.11761050542606397,0.5681963872024379,10.971090760799935
414.4285481839423,0.48530398219696724,0.10498156515238877,0.5679625812541866,11.732193404632783
476.26903780279935,0.48530398219696724,0.09165984996171138,0.5677784953131565,12.550254926726646
547.337284952015,0.48530398219696724,0.08123191604642825,0.5676341877366577,13.429214045011172
629.0102436234466,0.48530398219696724,0.0702823259935113,0.5675215097651963,14.373303570495128
722.870335094958,0.48530398219696724,0.06196434431115395,0.5674338420433138,15.387071752641116
830.7361074919369,0.48530398219696724,0.053208842771801934,0.5673658512104891,16.47540489593659
954.6974703287535,0.48530398219696724,0.04673747660800814,0.5673132714408482,17.643551393864882
1097.1561867027283,0.48530398219696724,0.041000076308685705,0.5672727130653094,18.897147339102002
1260.872407680682,0.48530398219696724,0.03492683853501564,0.5672414983081211,20.242243875660904
1449.018150486201,0.48530398219696724,0.03056934632124417,0.5672175227195656,21.685336462740256
1665.2387566325353,0.48530398219696724,0.026734434915202516,0.5671991399993944,23.2333962231381
1913.7235207582582,0.48530398219696724,0.02336473658078435,0.5671850674658552,24.89390355271635
2199.2868586060326,0.48530398219696724,0.019755316385058206,0.5671743093067597,26.67488417227059
2527.461586781732,0.48530398219696724,0.017244240690110872,0.567166094847085,28.584947809780235
2904.6061215980462,0.48530398219696724,0.015046061725569534,0.5671598292928701,30.633329709466942
3338.027673990301,0.48530398219696724,0.013123359380708879,0.567155054702132,32.82993517446228
3836.123827417535,0.48530398219696724,0.011442777157181684,0.567151419244742,35.18538736209082
4408.54524183412,0.48530398219696724,0.009605637553106838,0.5671486531162173,37.71107856471256
5066.382636136649,0.48530398219696724,0.008370756288897187,0.5671465497500858,40.41922522472313
5822.38167188866,0.48530398219696724,0.007293213557244503,0.5671449512202654,43.322926949557576
6691.189901715636,0.48530398219696724,0.006353310482982164,0.5671437369373296,46.4362298114079
7689.640567018716,0.48530398219696724,0.005533728236025553,0.5671428149211111,49.774194236825245
8837.078743614602,0.48530398219696724,0.00481926416994705,0.5671421150795461,53.35296781346236
10155.736154404181,0.48530398219696724,0.004196580118312515,0.5671415840441018,57.18986336499808
11671.161911100682,0.48530398219696724,0.003654004147014121,0.5671411812088512,61.30344267081116
13412.717530678983,0.48530398219696724,0.003040291204079767,0.567140875697772,65.71360623437589
15414.145817536453,0.48530398219696724,0.002646745726467044,0.5671406440461136,70.441689533716
17714.224633510854,0.48530398219696724,0.0023040040048812054,0.5671404684299352,75.51056621872601
20357.518222611085,0.48530398219696724,0.002005541317885298,0.567140335315702,80.94475875388648
23395.240647448256,0.48530398219696724,0.0017456625784970322,0.5671402344312414,86.7705570410209
26886.24806652944,0.48530398219696724,0.0015193992982228208,0.5671401579822796,93.01614559544687
30898.1790778802,0.48530398219696724,0.0013224174967845777,0.5671401000563207,99.7117398903283
35508.76522326117,0.48530398219696724,0.0011509393648063205,0.5671400561694009,106.88973252847326
40807.33704412155,0.48530398219696724,0.0010016708495464348,0.567140022921645,114.58484994842226
46896.55486926553,0.48530398219696724,0.0008717413316394281,0.5671399977356318,122.83432042269321
53894.397868406064,0.48530398219696724,0.0007586510661846817,0.5671399786577456,131.6780541607227
61936.44990970618,0.48530398219696724,0.0006602216365127435,0.5671399642073995,141.15883638764518
71178.52651001325,0.48530398219696724,0.0005745505072753573,0.5671399532626371,151.32253433285706
81799.69377519484,0.48530398219696724,0.0004999938840617782,0.5671399449733506,162.21831912963953
94005.73782282983,0.48530398219696724,0.0004093074446445873,0.5671399386954729,173.8989036992653
108033.15190764665,0.48530398219696724,0.0003561840070924059,0.5671399339410758,186.42079777037623
124153.71850064106,0.48530398219696724,0.0003099528357301057,0.5671399303405442,199.84458126732247
142679.7751000857,0.48530398219696724,0.0002697203489909664,0.5671399276139037,214.2351973900399
163970.26580002054,0.48530398219696724,0.00023470866173200684,0.5671399255490917,229.66226680331877
188437.695865931,0.48530398219696724,0.00020424064503957295,0.567139923985492,246.20042445544692
216556.12406317543,0.48530398219696724,0.00017772690593038142,0.5671399228014582,263.92968065570096
248870.34759027854,0.48530398219696724,0.00015465444675724963,0.5671399219048621,282.93580815752495
286006.45757603913,0.48530398219696724,0.00013457676662107431,0.5671399212259323,303.31075712005327
328683.96965420543,0.48530398219696724,0.00011710526770903913,0.5671399207118313,325.15309995551814
377729.76464674546,0.48530398219696724,0.0001019017323402324,0.5671399203225462,348.56850821465207
434094.10945776606,0.48530398219696724,8.867183123007328e-05,0.567139920027775,373.67026381722883
498869.06858441175,0.48530398219696724,7.715942537687048e-05,0.5671399198045727,400.5798071010093
573309.6629695033,0.48530398219696724,6.714156727617582e-05,0.5671399196355639,429.4273243405114
658858.1861506815,0.48530398219696724,5.842426097626326e-05,0.5671399195075911,460.3523775779693
757172.14883374,0.48530398219696724,5.083871041832274e-05,0.5671399194106906,493.50457981354765
870156.3933188907,0.48530398219696724,4.423797044359241e-05,0.5671399193373181,529.044318821322
1000000.0,0.48530398219696724,3.8494214364325066e-05,0.5671399192817618,567.1435330927956


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_0.9.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0005479106413319374,0.9673232013415127,2.719540612505643
0.0011492187010036998,0.48530398219696724,0.0006291950631272619,0.9672894532002891,2.719537645498076
0.001320703622736631,0.48530398219696724,0.0007224576368046546,0.9672507069417638,2.7195342363963637
0.0015177773017322714,0.48530398219696724,0.0008294376064024191,0.9672062287529726,2.7195303194371876
0.0017442580591096614,0.48530398219696724,0.0009521184394380903,0.9671551791179537,2.719525819110251
0.0020045339809052396,0.48530398219696724,0.0010927602186307616,0.9670965982351727,2.719520648725172
0.0023036479376536945,0.48530398219696724,0.0012539367174362356,0.9670293896269725,2.7195147087715035
0.002647395290480231,0.48530398219696724,0.0014385633757546066,0.9669523017823352,2.719507885043139
0.0030424361767690034,0.48530398219696724,0.0016499535588265996,0.9668639076827144,2.719500046495064
0.003496424550953137,0.48530398219696724,0.0023219045911678604,0.9667625820790955,2.7194910427964416
0.004018156480603808,0.48530398219696724,0.002660782454400438,0.966646476420043,2.719480701540013
0.0046177405710691065,0.48530398219696724,0.0030478506864589773,0.966513491379609,2.719468825063666
0.005306793820656121,0.48530398219696724,0.0034895486095892023,0.9663612470055409,2.719455186835714
0.006098666701068888,0.48530398219696724,0.0039937323717975206,0.9661870506078576,2.719439527351438
0.007008701824056899,0.48530398219696724,0.004567338544967858,0.9659878626418258,2.7194215494848937
0.008054531205964931,0.48530398219696724,0.005219638343875275,0.9657602610140102,2.71940091323743
0.009256417889712782,0.48530398219696724,0.009169995804716054,0.9655004044608713,2.7193772298234506
0.01063764854316313,0.48530398219696724,0.0104584150823837,0.965203995920121,2.719350055035713
0.012224984640507832,0.48530398219696724,0.011923622924129277,0.9648662471353348,2.719318881838322
0.014049180968354592,0.48530398219696724,0.01356854763571949,0.9644818460971821,2.7192831321475173
0.016145581502618366,0.48530398219696724,0.02090461141974179,0.9640449293124697,2.719242147781546
0.018554804201388442,0.48530398219696724,0.023743927709100304,0.9635490612720851,2.719195180595018
0.021323527981697614,0.48530398219696724,0.02688837398744037,0.9629872238068292,2.719141381866672
0.024505397127942575,0.48530398219696724,0.037299515708135694,0.9623518181952816,2.7190797910900413
0.028162060654953962,0.48530398219696724,0.04205097970561528,0.9616346828082971,2.7190093244360387
0.032364366763473595,0.48530398219696724,0.05459546042926336,0.9608271285967466,2.7189287633307884
0.03719373553072644,0.48530398219696724,0.061368662412498214,0.9599199936844274,2.7188367438431245
0.04274373643209657,0.48530398219696724,0.07654245302808177,0.958903716543744,2.7187317479335937
0.04912190125853853,0.48530398219696724,0.08515460681976436,0.9577684245690007,2.7186120981197996
0.05645180755516966,0.48530398219696724,0.10279941279938468,0.956504031278583,2.718475957811312
0.06487547294786292,0.48530398219696724,0.1213993707749993,0.9551003310135301,2.718321340522369
0.07455610674814368,0.48530398219696724,0.13277359188428986,0.9535470752819097,2.7181461324506335
0.08568127214899486,0.48530398219696724,0.15298613891590834,0.9518340106321149,2.7179481345834597
0.09846652027941236,0.48530398219696724,0.17342839048286696,0.9499508553532865,2.7177251326068816
0.11315956652786067,0.48530398219696724,0.19370074375469798,0.9478871929846624,2.7174750054423256
0.13004509005128978,0.48530398219696724,0.21331705536013773,0.9456322662713139,2.7171958861123158
0.1494502494606524,0.48530398219696724,0.23172058831243159,0.9431746672053125,2.716886391559391
0.17175102154984984,0.48530398219696724,0.24152739941446108,0.940501937570067,2.7165459404932175
0.19737948588157686,0.48530398219696724,0.25604377980177573,0.9376001188228212,2.716175179534241
0.22683219636960386,0.48530398219696724,0.26759420205758394,0.9344533171029367,2.7157765368992846
0.2606798020576923,0.48530398219696724,0.26944075480230534,0.9310433736712251,2.7153549188296604
0.2995781034986427,0.48530398219696724,0.267851197832479,0.9273497470416623,2.7149185569427665
0.3442807589518621,0.48530398219696724,0.2628415455278951,0.923349714399336,2.7144800066935413
0.39565388658322687,0.48530398219696724,0.2481143439458918,0.9190189820808334,2.714057293403083
0.4546928455862411,0.48530398219696724,0.2367338782904791,0.9143327563935936,2.713675212057617
0.5225415213602959,0.48530398219696724,0.21649713552081795,0.9092672695502616,2.71336682231131
0.6005144883981762,0.48530398219696724,0.19547188888877207,0.9038016884704232,2.713175250970273
0.6901224802908534,0.48530398219696724,0.18658959884403517,0.8979202685486675,2.7131560201598743
0.793101660333306,0.48530398219696724,0.19262048629778294,0.8916145654965985,2.7133802388543264
0.9114472598521194,0.48530398219696724,0.2089242937183289,0.8848855031709932,2.713939081414387
1.0474522360006342,0.48530398219696724,0.21938073398436397,0.87774512719582,2.7149499678311777
1.2037516980200695,0.48530398219696724,0.22980207884005205,0.870217946176714,2.716564711225349
1.3833739627296222,0.48530398219696724,0.23387627406936415,0.862341823598614,2.7189796144897898
1.5897992284504772,0.48530398219696724,0.23592083949940945,0.8541683372609845,2.7224471418172294
1.8270270041765395,0.48530398219696724,0.23619835726440003,0.845762278485405,2.727288427433566
2.099653600438444,0.48530398219696724,0.23523061278674645,0.8371995269408835,2.733905482916425
2.4129611832536098,0.48530398219696724,0.23340166882822982,0.8285620699909755,2.7427913275253712
2.7730201165910637,0.48530398219696724,0.23117799256093902,0.8199287222227739,2.754535083833236
3.1868065762459103,0.48530398219696724,0.230435509849277,0.8113604671402176,2.7698172031963786
3.662337713903373,0.48530398219696724,0.23438816366029655,0.8028805972571486,2.7893878916552928
4.208826990208894,0.48530398219696724,0.2445649426862637,0.7944521921826364,2.8140211051338517
4.836862686437176,0.48530398219696724,0.2538004127310505,0.785958848325609,2.8444400150638214
5.558613053440597,0.48530398219696724,0.26251955239778857,0.777198066618232,2.881220649020691
6.388062072657212,0.48530398219696724,0.2722547100029161,0.7678981825569016,2.924698768361451
7.341280397070123,0.48530398219696724,0.27891231876521383,0.7577661354973596,2.9749242410567445
8.436736721624852,0.48530398219696724,0.28362508550905474,0.7465627033899538,3.031712003908908
9.695655615935925,0.48530398219696724,0.2857089550599499,0.7341863344361915,3.09481312360721
11.142428752325099,0.48530398219696724,0.2846760989538172,0.7207346176326612,3.164173600441617
12.805087496773325,0.48530398219696724,0.2789373905317244,0.7065141516724404,3.240190650126357
14.715846019280558,0.48530398219696724,0.27151122000632516,0.6919887442775073,3.323858935010619
16.91172544644807,0.48530398219696724,0.25975832071240196,0.6776832842931995,3.416743303646283
19.435271149298263,0.48530398219696724,0.2449385601340812,0.664079374595846,3.5207951680363743
22.335377063851233,0.48530398219696724,0.2255665972023759,0.6515378513108064,3.638094943512908
25.668233015746946,0.48530398219696724,0.2174305984614305,0.6402659441359969,3.770617528637356
29.498413403416983,0.48530398219696724,0.2705916703645858,0.6303260532895147,3.9200856662281627
33.90012833314499,0.48530398219696724,0.3252855250519377,0.6216702637154768,4.087927244534053
38.9586614468756,0.48530398219696724,0.37742426503374626,0.6141827695742533,4.275315314653461
44.7720223008213,0.48530398219696724,0.4269156144748103,0.6077175532296427,4.483254610093901
51.45284530985853,0.48530398219696724,0.471797573723931,0.6021255761227523,4.7126813394135
59.13057204993993,0.48530398219696724,0.5060800688008532,0.5972709782522083,4.96455421525338
67.95395920083764,0.48530398219696724,0.5278511561051829,0.5930384568453658,5.239926215541317
78.09396072084505,0.48530398219696724,0.5367314339903667,0.5893346886648304,5.539994785748704
89.74704009584349,0.48530398219696724,0.533572753548484,0.5860863141200426,5.866132679756439
103.13897683787222,0.48530398219696724,0.5229533801753834,0.5832363244872866,6.219903455314478
118.52924098447018,0.48530398219696724,0.5068470836934639,0.5807400502044919,6.603065999462839
136.2160203551273,0.48530398219696724,0.48545318700755885,0.5785614554664664,7.0175721810117535
156.54199796841294,0.48530398219696724,0.45934097482427744,0.5766701002275403,7.4655612074863775
179.90099155778333,0.48530398219696724,0.4317145658203939,0.5750388993250738,7.94935363759883
206.7455838273133,0.48530398219696724,0.40176514047191336,0.5736426573571985,8.471447305375357
237.59589128427652,0.48530398219696724,0.370156195733168,0.5724572662268564,9.034516683330338
273.04964154553255,0.48530398219696724,0.33759195825676336,0.5714594067896255,9.64141650745243
313.79375436648274,0.48530398219696724,0.3069242797999869,0.5706265864336924,10.295189874105324
360.61765077612336,0.48530398219696724,0.27457159473412807,0.5699373603976325,10.999080553689968
414.4285481839423,0.48530398219696724,0.245567766522158,0.5693716157630235,11.756548974375871
476.26903780279935,0.48530398219696724,0.21566678998688774,0.5689108338903943,12.571291205687238
547.337284952015,0.48530398219696724,0.1901212872727399,0.5685382822537389,13.447260285017638
629.0102436234466,0.48530398219696724,0.16664447770011043,0.5682391155821159,14.388689336368984
722.870335094958,0.48530398219696724,0.14530164673564372,0.5680003869770331,15.40011608485447
830.7361074919369,0.48530398219696724,0.1283668002121729,0.5678109823359809,16.486408535712027
954.6974703287535,0.48530398219696724,0.11110322379564935,0.5676614973111977,17.652791737107695
1097.1561867027283,0.48530398219696724,0.09575590485810985,0.5675440770487765,18.904875668594006
1260.872407680682,0.48530398219696724,0.08408109456886106,0.5674522369124774,20.248684387095903
1449.018150486201,0.48530398219696724,0.07205878561836383,0.5673806788533522,21.690686622585257
1665.2387566325353,0.48530398219696724,0.06311168547805557,0.5673251141224641,23.23782805147808
1913.7235207582582,0.48530398219696724,0.053817271595671595,0.5672820993279856,24.897565494102267
2199.2868586060326,0.48530398219696724,0.047049335291650694,0.567248889761237,26.67790328983382
2527.461586781732,0.48530398219696724,0.041106153084841036,0.5672233115659236,28.58743210474988
2904.6061215980462,0.48530398219696724,0.03486277520820931,0.5672036526711094,30.635370425776312
3338.027673990301,0.48530398219696724,0.03042489885957972,0.5671885713496446,32.831608995041854
3836.123827417535,0.48530398219696724,0.0265415026064832,0.5671770206650786,35.186758439862565
4408.54524183412,0.48530398219696724,0.023145909234400654,0.5671681868092493,37.71220035845958
5066.382636136649,0.48530398219696724,0.019522681113207516,0.5671614392976976,40.420142129307884
5822.38167188866,0.48530398219696724,0.017014835796942455,0.5671562910979697,43.32367572308637
6691.189901715636,0.48530398219696724,0.01482601303842435,0.5671523669506231,46.43684081025331
7689.640567018716,0.48530398219696724,0.012916415075393001,0.567149378362637,49.774692474225674
8837.078743614602,0.48530398219696724,0.011251011026563432,0.5671471039779608,53.35337385973539
10155.736154404181,0.48530398219696724,0.009433578115028941,0.5671453742427721,57.19019410797144
11671.161911100682,0.48530398219696724,0.008214909696935427,0.5671440594756155,61.30371195458048
13412.717530678983,0.48530398219696724,0.007152964782244607,0.567143060619595,65.7138253933008
15414.145817536453,0.48530398219696724,0.006227762268309033,0.5671423020959198,70.44186783703068
17714.224633510854,0.48530398219696724,0.005421825697737153,0.5671417262960259,75.51071123943234
20357.518222611085,0.48530398219696724,0.0047198739664703546,0.5671412893466108,80.94487667392544
23395.240647448256,0.48530398219696724,0.0041085715627466384,0.5671409578598434,86.77065290307884
26886.24806652944,0.48530398219696724,0.0035762796810497625,0.5671407064439802,93.01622351027191
30898.1790778802,0.48530398219696724,0.002974506923472662,0.5671405157993589,99.71180320709493
35508.76522326117,0.48530398219696724,0.002588907580808053,0.5671403712640278,106.88978397455173
40807.33704412155,0.48530398219696724,0.002253224844012236,0.5671402617041118,114.58489174388612
46896.55486926553,0.48530398219696724,0.0019610139707848407,0.5671401786680368,122.83435437401423
53894.397868406064,0.48530398219696724,0.0017066584755687062,0.5671401157424153,131.67808173735517
61936.44990970618,0.48530398219696724,0.0014852637649980138,0.5671400680619192,141.15885878456913
71178.52651001325,0.48530398219696724,0.0012925665458200476,0.5671400319365142,151.32255252161116
81799.69377519484,0.48530398219696724,0.0011248521511190706,0.5671400045681562,162.2183338999349
94005.73782282983,0.48530398219696724,0.0009788855939761793,0.5671399838355707,173.89891569289765
108033.15190764665,0.48530398219696724,0.0008518505367304188,0.5671399681308238,186.42080750884782
124153.71850064106,0.48530398219696724,0.0007412935047389604,0.5671399562352685,199.84458917433045
142679.7751000857,0.48530398219696724,0.0006450799356859819,0.5671399472254135,214.23520380977774
163970.26580002054,0.48530398219696724,0.0005613523042517849,0.5671399404015084,229.6622720153648
188437.695865931,0.48530398219696724,0.0004884830841410378,0.5671399352333896,246.2004286868741
216556.12406317543,0.48530398219696724,0.00039986535883268634,0.5671399313194112,263.9296840909224
248870.34759027854,0.48530398219696724,0.0003479572180856723,0.567139928355314,282.935810946299
286006.45757603913,0.48530398219696724,0.00030278615569187105,0.5671399261106246,303.31075938398726
328683.96965420543,0.48530398219696724,0.00026347807964815514,0.5671399244107725,325.15310179335484
377729.76464674546,0.48530398219696724,0.0002292722743321715,0.5671399231235376,348.5685097065677
434094.10945776606,0.48530398219696724,0.00019950661835277955,0.5671399221487766,373.670265028318
498869.06858441175,0.48530398219696724,0.0001736049004375334,0.5671399214106476,400.5798080841224
573309.6629695033,0.48530398219696724,0.00015106565062590594,0.5671399208517123,429.4273251385549
658858.1861506815,0.48530398219696724,0.00013145242508244074,0.5671399204284728,460.3523782257779
757172.14883374,0.48530398219696724,0.00011438544287699858,0.5671399201079884,493.5045803393983
870156.3933188907,0.48530398219696724,9.953419468374199e-05,0.5671399198653139,529.0443192481728
1000000.0,0.48530398219696724,8.661103887664424e-05,0.5671399196815593,567.1435334392845


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_0.99.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006027570455403417,0.9673259179702004,2.719540612623022
0.0011492187010036998,0.48530398219696724,0.0006921872526698126,0.9672925739602236,2.7195376456530314
0.001320703622736631,0.48530398219696724,0.0007947988522947219,0.9672542917422922,2.719534236600913
0.0015177773017322714,0.48530398219696724,0.0009125064603600245,0.967210346318169,2.7195303197071863
0.0017442580591096614,0.48530398219696724,0.0010474942218725279,0.9671599082627577,2.7195258194666057
0.0020045339809052396,0.48530398219696724,0.0012022537313945722,0.9671020293198315,2.719520649195467
0.0023036479376536945,0.48530398219696724,0.001379611702362135,0.9670356262127289,2.719514709392095
0.002647395290480231,0.48530398219696724,0.0015827869939762079,0.9669594625136608,2.719507885861959
0.0030424361767690034,0.48530398219696724,0.002233011637504387,0.966872128423848,2.719500047575286
0.003496424550953137,0.48530398219696724,0.0025607078560332627,0.9667720183350673,2.719491044221278
0.004018156480603808,0.48530398219696724,0.0029355590292225713,0.9666573060747908,2.7194807034190607
0.0046177405710691065,0.48530398219696724,0.003364053613320482,0.966525917786078,2.7194688275412076
0.005306793820656121,0.48530398219696724,0.003854106345441791,0.9663755024647345,2.719455190101609
0.006098666701068888,0.48530398219696724,0.004412930878968259,0.9662034002756007,2.7194395316553948
0.007008701824056899,0.48530398219696724,0.005050075934954708,0.9660066089035335,2.719421555155152
0.008054531205964931,0.48530398219696724,0.00890777110051914,0.9657817483689564,2.7194009207052
0.009256417889712782,0.48530398219696724,0.010181787431007273,0.9655250249586844,2.7193772396548246
0.01063764854316313,0.48530398219696724,0.01163724723844579,0.9652321951938599,2.7193500679733074
0.012224984640507832,0.48530398219696724,0.013281252929376802,0.9648985310785331,2.7193188988555237
0.014049180968354592,0.48530398219696724,0.02051558845885048,0.9645187882383084,2.719283154519115
0.016145581502618366,0.48530398219696724,0.02338807728177574,0.9640871789520554,2.7192421771755115
0.018554804201388442,0.48530398219696724,0.026599381394304317,0.9635973524695632,2.7191952191917412
0.021323527981697614,0.48530398219696724,0.03697415174053431,0.9630423853422428,2.7191414325137164
0.024505397127942575,0.48530398219696724,0.04199723586631157,0.9624147846946332,2.719079857502984
0.028162060654953962,0.48530398219696724,0.05482342678446637,0.9617065073229825,2.719009411459279
0.032364366763473595,0.48530398219696724,0.062067338554569335,0.9609089970837941,2.7189288772767988
0.03719373553072644,0.48530398219696724,0.07797962784351446,0.9600132420654355,2.7188368929350704
0.04274373643209657,0.48530398219696724,0.08756466084310575,0.9590098513493085,2.718731942885662
0.04912190125853853,0.48530398219696724,0.1067355199578525,0.95788914862453,2.718612352903419
0.05645180755516966,0.48530398219696724,0.12745880324719144,0.956641276472452,2.7184762906766355
0.06487547294786292,0.48530398219696724,0.14974244046502744,0.9552563009097438,2.718321775376827
0.07455610674814368,0.48530398219696724,0.17353443555077824,0.9537243011684475,2.7181467007471256
0.08568127214899486,0.48530398219696724,0.19805917753020721,0.9520354254608575,2.7179488779504255
0.09846652027941236,0.48530398219696724,0.22413862037993007,0.9501798908006822,2.717726106577955
0.11315956652786067,0.48530398219696724,0.2576700992139113,0.9481479053577883,2.7174762848408403
0.13004509005128978,0.48530398219696724,0.285527513037024,0.9459294969739057,2.7171975729556572
0.1494502494606524,0.48530398219696724,0.3187445857079907,0.9435142427378292,2.7168886268310377
0.17175102154984984,0.48530398219696724,0.35076678662909483,0.9408909124235544,2.716548921875868
0.19737948588157686,0.48530398219696724,0.3811144631014052,0.9380470621823748,2.7161791883353965
0.22683219636960386,0.48530398219696724,0.4092739701010388,0.9349686413561006,2.715781979109982
0.2606798020576923,0.48530398219696724,0.4347466044804048,0.9316397001076963,2.715362387777752
0.2995781034986427,0.48530398219696724,0.45554711573600315,0.9280423031900229,2.7149289286421996
0.3442807589518621,0.48530398219696724,0.4718231095492932,0.9241567602567154,2.714494584151064
0.39565388658322687,0.48530398219696724,0.4861169160306983,0.9199622720219952,2.714078023392807
0.4546928455862411,0.48530398219696724,0.49469604784275834,0.915438063698864,2.713705008185535
0.5225415213602959,0.48530398219696724,0.49823766602279373,0.9105650357480287,2.713410043510485
0.6005144883981762,0.48530398219696724,0.4993774566785101,0.9053279140043872,2.7132384089289694
0.6901224802908534,0.48530398219696724,0.49417993727566106,0.8997178361387397,2.713248830539333
0.793101660333306,0.48530398219696724,0.48919042438507854,0.8937352800386791,2.713517203814688
0.9114472598521194,0.48530398219696724,0.4799631651146656,0.8873932351109123,2.714141918445255
1.0474522360006342,0.48530398219696724,0.4740139332281633,0.880720554516815,2.7152514182764262
1.2037516980200695,0.48530398219696724,0.47075795054657993,0.8737655105901312,2.7170146254443814
1.3833739627296222,0.48530398219696724,0.4681238814194035,0.8665996793339973,2.7196548025776486
1.5897992284504772,0.48530398219696724,0.4618964732586902,0.8593223267198098,2.723467430205669
1.8270270041765395,0.48530398219696724,0.4586080674333008,0.8520653655950265,2.7288428750066047
2.099653600438444,0.48530398219696724,0.4560456982375367,0.8449986583034212,2.7362950746442234
2.4129611832536098,0.48530398219696724,0.4491326372433083,0.8383350177279858,2.7464980283761466
2.7730201165910637,0.48530398219696724,0.4495377451972985,0.832333825067868,2.7603321751856096
3.1868065762459103,0.48530398219696724,0.4501394610783974,0.8273018105398464,2.77894217850934
3.662337713903373,0.48530398219696724,0.4493689099598495,0.8235892199294578,2.803805542446013
4.208826990208894,0.48530398219696724,0.4461873855594048,0.8215792712299707,2.8368072013218435
4.836862686437176,0.48530398219696724,0.4393649990703204,0.8216685236331703,2.8803082542032996
5.558613053440597,0.48530398219696724,0.430305899018756,0.8242357299155957,2.9371873626442513
6.388062072657212,0.48530398219696724,0.41935069705426065,0.8295972982131082,3.0108222297602145
7.341280397070123,0.48530398219696724,0.4068698306413302,0.8379491099636356,3.104969490579215
8.436736721624852,0.48530398219696724,0.39325243175797875,0.8492974354419658,3.2235004772451323
9.695655615935925,0.48530398219696724,0.37899723561360665,0.8633859521514323,3.3699653892623473
11.142428752325099,0.48530398219696724,0.3650202582039228,0.8796308047880366,3.5469946504445824
12.805087496773325,0.48530398219696724,0.3535991560198184,0.8970802937718888,3.7556012822938247
14.715846019280558,0.48530398219696724,0.34460676233423876,0.914418923750656,3.9945099523979586
16.91172544644807,0.48530398219696724,0.3327705584029804,0.9300354160414258,4.259689198282642
19.435271149298263,0.48530398219696724,0.31826445348989074,0.9421681382845407,4.544284632873929
22.335377063851233,0.48530398219696724,0.3026701004639924,0.9491260399376787,4.839122520870927
25.668233015746946,0.48530398219696724,0.3129075645287594,0.9495577661605269,5.13385210558307
29.498413403416983,0.48530398219696724,0.45909077554500494,0.9427121156607706,5.4186121732833845
33.90012833314499,0.48530398219696724,0.6332000604741703,0.9286141460068493,5.685881863142568
38.9586614468756,0.48530398219696724,0.7987807238707257,0.9080904129519585,5.93201234272635
44.7720223008213,0.48530398219696724,0.9764619357574267,0.8828566842947277,6.160407050162978
51.45284530985853,0.48530398219696724,1.163482374560353,218.70607192958929,1647.6841580813966
59.13057204993993,0.48530398219696724,1.3556244974633485,370299.90028746985,2983799.0611457913
67.95395920083764,0.48530398219696724,1.5466505525260374,224181014.34735876,1932759143.187132
78.09396072084505,0.48530398219696724,1.7312459644111156,54612406372.237045,504503913933.52264
89.74704009584349,0.48530398219696724,1.9235146880330507,9392088984094.52,93024688425316.2
103.13897683787222,0.48530398219696724,2.1238017073127478,1127818291882511.0,1.1942471633753196e+16
118.52924098447018,0.48530398219696724,2.3040846768381833,5.737532464002553e+16,6.49213133847356e+17
136.2160203551273,0.48530398219696724,2.449818808813178,1.0980152836550906e+18,1.3274393769493991e+19
156.54199796841294,0.48530398219696724,2.5514119806471123,7.708298427008869e+18,9.956899153614533e+19
179.90099155778333,0.48530398219696724,2.6044328330425763,2.047353234038966e+19,2.8264248125463196e+20
206.7455838273133,0.48530398219696724,2.6126125799457958,2.3283910421299974e+19,3.437483312510174e+20
237.59589128427652,0.48530398219696724,2.5865972835790596,1.388842053767359e+19,2.1939029001653594e+20
273.04964154553255,0.48530398219696724,2.531296761039546,4.702573330177275e+18,7.948213873825689e+19
313.79375436648274,0.48530398219696724,2.448273544984747,9.000869138677015e+17,1.6277777695490626e+19
360.61765077612336,0.48530398219696724,2.3446401820906275,1.0632697663135938e+17,2.0578294701787336e+18
414.4285481839423,0.48530398219696724,2.2291978561294576,8779187638811717.0,1.8186347157850186e+17
476.26903780279935,0.48530398219696724,2.1041378142719895,507948014854970.44,1.1262317724735104e+16
547.337284952015,0.48530398219696724,1.9676623018264185,18802451792821.113,446198550336060.3
629.0102436234466,0.48530398219696724,1.8223966778777023,438336259618.0386,11134061534504.457
722.870335094958,0.48530398219696724,1.6732151219460722,6696957848.846126,182096289103.27097
830.7361074919369,0.48530398219696724,1.5245956201199249,70635665.02069397,2056262441.7805822
954.6974703287535,0.48530398219696724,1.379854931013321,538534.8542590034,16786303.792520504
1097.1561867027283,0.48530398219696724,1.2412860720512033,3070.466337015646,102490.80814562575
1260.872407680682,0.48530398219696724,1.1105424999050313,13.481648267573444,481.961274911446
1449.018150486201,0.48530398219696724,0.9888176099749778,0.579012147388534,22.124474568872603
1665.2387566325353,0.48530398219696724,0.8768472577450928,0.5756160594661176,23.56780908633011
1913.7235207582582,0.48530398219696724,0.7749166308086697,0.574127298796134,25.18985299506327
2199.2868586060326,0.48530398219696724,0.6829261932086022,0.5728595619635292,26.934908389834423
2527.461586781732,0.48530398219696724,0.5913211573967411,0.571790338610047,28.8118358864873
2904.6061215980462,0.48530398219696724,0.5042152093953159,0.5708966450671625,30.830002684991886
3338.027673990301,0.48530398219696724,0.430296317643733,0.5701561666999523,32.999355652315316
3836.123827417535,0.48530398219696724,0.3675519143993156,0.5695477448141146,35.33047891944972
4408.54524183412,0.48530398219696724,0.3138665666239754,0.5690517670155564,37.834658696111944
5066.382636136649,0.48530398219696724,0.26899813734804423,0.568650436977496,40.523953600962884
5822.38167188866,0.48530398219696724,0.22951666617205413,0.568327920311612,43.41126908565118
6691.189901715636,0.48530398219696724,0.19479232630022766,0.5680703786962427,46.510434986341316
7689.640567018716,0.48530398219696724,0.1672409506168983,0.5678659132800357,49.83628571315727
8837.078743614602,0.48530398219696724,0.1432903375401534,0.5677044417085065,53.404743018001476
10155.736154404181,0.48530398219696724,0.12250083927597429,0.5675775324425407,57.23290162734473
11671.161911100682,0.48530398219696724,0.10679491236761755,0.5674782169008207,61.339118277001894
13412.717530678983,0.48530398219696724,0.09106172230785921,0.5674007956798747,65.74310484782963
15414.145817536453,0.48530398219696724,0.07745065612879257,0.5673406506316774,70.4660263903998
17714.224633510854,0.48530398219696724,0.0674765378570003,0.5672940705254946,75.53060486504815
20357.518222611085,0.48530398219696724,0.05722073247168263,0.5672580946707788,80.961229428851
23395.240647448256,0.48530398219696724,0.04983719216563269,0.5672303763321981,86.78407409051363
26886.24806652944,0.48530398219696724,0.04340124541136182,0.5672090659720005,93.02722353908287
30898.1790778802,0.48530398219696724,0.03667994616606295,0.5671927131952681,99.72080794097945
35508.76522326117,0.48530398219696724,0.03193694252234414,0.5671801856109016,106.89714749681077
40807.33704412155,0.48530398219696724,0.027805028010621194,0.56717060252047,114.59090755697648
46896.55486926553,0.48530398219696724,0.024205983270759047,0.5671632812945888,122.83926511427352
53894.397868406064,0.48530398219696724,0.020377246822371593,0.5671576943971129,131.68208752170193
61936.44990970618,0.48530398219696724,0.01773775151152843,0.567153435207313,141.1621243244923
71178.52651001325,0.48530398219696724,0.015439442356335088,0.5671501910176026,151.32521314538099
81799.69377519484,0.48530398219696724,0.013438451055651338,0.5671477218213092,162.22050062114323
94005.73782282983,0.48530398219696724,0.011696493922026987,0.5671458437305661,173.90067945533897
108033.15190764665,0.48530398219696724,0.009797737110563278,0.5671444160681731,186.42224272651674
124153.71850064106,0.48530398219696724,0.008527141056416854,0.56714333135632,199.84575667287595
142679.7751000857,0.48530398219696724,0.007421147426078861,0.5671425075765104,214.2361532629619
163970.26580002054,0.48530398219696724,0.006458455242622683,0.5671418822018504,229.663043957782
188437.695865931,0.48530398219696724,0.005620552927372281,0.5671414076068066,246.20105617275604
216556.12406317543,0.48530398219696724,0.004891255844459614,0.5671410475436914,263.9301940584883
248870.34759027854,0.48530398219696724,0.004256619682534683,0.5671407744429161,282.93622533798646
286006.45757603913,0.48530398219696724,0.0037042759355869004,0.5671405673475552,303.3110960648408
328683.96965420543,0.48530398219696724,0.0030799718985823283,0.5671404103353513,325.1533753029579
377729.76464674546,0.48530398219696724,0.002680230661659914,0.5671402913145361,348.5687318739906
434094.10945776606,0.48530398219696724,0.0023323513805516526,0.5671402011058448,373.67044547454276
498869.06858441175,0.48530398219696724,0.00202960947949391,0.5671401327433276,400.57995463218
573309.6629695033,0.48530398219696724,0.0017661541277055855,0.5671400809422042,429.4274441480768
658858.1861506815,0.48530398219696724,0.0015368901669391422,0.5671400416941642,460.3524748657282
757172.14883374,0.48530398219696724,0.0013373767143140928,0.5671400119597114,493.50465881027026
870156.3933188907,0.48530398219696724,0.0011637581884003155,0.5671399894344493,529.0443829629334
1000000.0,0.48530398219696724,0.001012673764282304,0.5671399723715882,567.1435851706623


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_0.999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.020730767728951778,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02363903429149356,0.9640914069247906,2.719242180271153
0.018554804201388442,0.48530398219696724,0.026891488913994094,0.9636021855005282,2.719195223256994
0.021323527981697614,0.48530398219696724,0.037460974834855894,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.04248078173918268,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.05562831897675214,0.9617136982557939,2.7190094206287
0.032364366763473595,0.48530398219696724,0.06282656714735887,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580840472169,0.9600225809350659,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.08862940519702296,0.9590204828026078,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820584589270009,0.9579012439863586,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.12929991378839426,0.9566550302343642,2.718476325785386
0.06487547294786292,0.48530398219696724,0.15202371667145562,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585805155849252,0.9537420708862914,2.7181467607216527
0.08568127214899486,0.48530398219696724,0.20144007555411442,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.23606673523291322,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.2627369192201365,0.9481740725083397,2.717476420004164
0.13004509005128978,0.48530398219696724,0.2969762313392964,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306793300344655,0.9435483563461988,2.7168888631926937
0.17175102154984984,0.48530398219696724,0.3634507795271353,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966701991706778,0.9380920180064968,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.4254322460751792,0.9350205177251766,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085688433859,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.48102347717534605,0.9281121764624504,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220776528233,0.924238307749204,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228539220792257,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414307244183582,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517241599173438,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.5622157421738797,0.905483715432244,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.5681651864703787,0.8999020730622005,2.7132588357890706
0.793101660333306,0.48530398219696724,0.5702191733820329,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716500573376324,0.8876529689778517,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.5793084459516837,0.8810308342741272,2.71528450008399
1.2037516980200695,0.48530398219696724,0.581938795885439,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947641085017152,0.8670517392019826,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945590074984989,0.8598760783438166,2.723582967434443
1.8270270041765395,0.48530398219696724,0.6139137696596105,0.8527524865038213,2.729021619869699
2.099653600438444,0.48530398219696724,0.6148866115245515,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143687709301513,0.8394437115269888,2.7469425441954534
2.7730201165910637,0.48530398219696724,0.6122189235932521,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929189259794961,0.8292235026205073,2.780108436331931
3.662337713903373,0.48530398219696724,0.5879480411549715,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5769001626659683,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.565400007705556,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.553761558053972,0.8313447801829476,2.9462397885005043
6.388062072657212,0.48530398219696724,0.5413859283953129,0.8397705903581945,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299458342988315,0.8525900735655921,3.1305491565441557
8.436736721624852,0.48530398219696724,0.51690956253141,0.8704023915100786,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051579790656382,0.8937368217187605,3.4400247523647756
11.142428752325099,0.48530398219696724,0.49020722176073384,0.9230105333395435,3.6605117029051932
12.805087496773325,0.48530398219696724,0.47525979464347873,0.9584879681276128,3.9361840500757572
14.715846019280558,0.48530398219696724,0.45856203403340745,1.0002443154113043,4.275836516806701
16.91172544644807,0.48530398219696724,0.4414529872079838,1.0481332793494462,4.688029310784749
19.435271149298263,0.48530398219696724,0.4256557457254586,1.101757022665612,5.180674298866354
22.335377063851233,0.48530398219696724,0.40983986748609047,1.1604350463518565,5.760574203431888
25.668233015746946,0.48530398219696724,0.39626299017173927,1.223169688493172,6.432861026858426
29.498413403416983,0.48530398219696724,0.49616046763562205,1.2886091700097149,7.2002720071892234
33.90012833314499,0.48530398219696724,0.6955210720361504,1.35501441771716,8.062228101878159
38.9586614468756,0.48530398219696724,0.9030038747525161,1.4202171049894527,9.013590473307117
44.7720223008213,0.48530398219696724,1.138181650758533,86.83580646737671,606.8046096339351
51.45284530985853,0.48530398219696724,1.4043899527154557,2730172.7155976053,20385177.428019073
59.13057204993993,0.48530398219696724,1.706024813406576,39834636079.38859,317858899174.16205
67.95395920083764,0.48530398219696724,2.045497121888197,297248525963445.3,2535237403818987.5
78.09396072084505,0.48530398219696724,2.4228022080324854,1.1866693713938202e+18,1.0820178155627469e+19
89.74704009584349,0.48530398219696724,2.833359770473862,2.485203656258706e+21,2.4229361423777463e+22
103.13897683787222,0.48530398219696724,3.2582819605635915,2.3044391726588455e+24,2.4021835501208427e+25
118.52924098447018,0.48530398219696724,3.7423178537680233,1.963018083477906e+27,2.1903775046617132e+28
136.2160203551273,0.48530398219696724,4.386519374197002,4.072112430119775e+30,4.86308792741687e+31
156.54199796841294,0.48530398219696724,5.038772290882817,3.322272209798254e+33,4.246363861627738e+34
179.90099155778333,0.48530398219696724,5.707247870960335,1.3668022852349924e+36,1.8702221089317997e+37
206.7455838273133,0.48530398219696724,6.384707246272965,3.079913513560227e+38,4.512541658746564e+39
237.59589128427652,0.48530398219696724,7.058433583505984,3.9039012163649215e+40,6.124862312138472e+41
273.04964154553255,0.48530398219696724,7.709746970650198,2.7381795411062597e+42,4.599622641327904e+43
313.79375436648274,0.48530398219696724,8.310726124800823,1.0019489653997858e+44,1.8018445676453212e+45
360.61765077612336,0.48530398219696724,8.827060101912314,1.7779910299027957e+45,3.422993846777436e+46
414.4285481839423,0.48530398219696724,9.225775066824609,1.4433612225575313e+46,2.9749788888954634e+47
476.26903780279935,0.48530398219696724,9.483034391712293,5.225342403853776e+46,1.1532063753455631e+48
547.337284952015,0.48530398219696724,9.592057315327242,8.683286661322245e+46,2.0522735626244616e+48
629.0102436234466,0.48530398219696724,9.565380806733344,7.223016751322784e+46,1.82854064284286e+48
722.870335094958,0.48530398219696724,9.418110144932225,3.225704710737679e+46,8.747246127080338e+47
830.7361074919369,0.48530398219696724,9.157950390215525,7.837514727636079e+45,2.2766212950793144e+47
954.6974703287535,0.48530398219696724,8.806232812880756,1.1072204984515128e+45,3.445477617410536e+46
1097.1561867027283,0.48530398219696724,8.409633319990691,1.1114353213792588e+44,3.7056728835598413e+45
1260.872407680682,0.48530398219696724,7.987274759874474,8.463000280515556e+42,3.023220443449272e+44
1449.018150486201,0.48530398219696724,7.519547005965751,4.17489535184593e+41,1.5978612090095506e+43
1665.2387566325353,0.48530398219696724,7.008930932053024,1.2759836060326104e+40,5.2323195099015255e+41
1913.7235207582582,0.48530398219696724,6.465435703737904,2.3935293631734616e+38,1.0515993500083143e+40
2199.2868586060326,0.48530398219696724,5.902813909474285,2.761951373274417e+36,1.3001797780559589e+38
2527.461586781732,0.48530398219696724,5.338209109433819,2.0321301927493976e+34,1.0250256365379299e+36
2904.6061215980462,0.48530398219696724,4.787766550361911,1.0082245866295898e+32,5.449517524085885e+33
3338.027673990301,0.48530398219696724,4.264315014066812,3.593266145879495e+29,2.081271507569972e+31
3836.123827417535,0.48530398219696724,3.777282532575466,9.863261550714985e+26,6.1223529808745735e+28
4408.54524183412,0.48530398219696724,3.333434835486517,2.2646415354490157e+24,1.5065211548401498e+26
5066.382636136649,0.48530398219696724,2.9365605591055983,4.754420670310027e+21,3.389770636589365e+23
5822.38167188866,0.48530398219696724,2.5853474137034738,9.629781406233985e+18,7.358708163136068e+20
6691.189901715636,0.48530398219696724,2.2742764691936044,1.8725477331372456e+16,1.533702902523719e+18
7689.640567018716,0.48530398219696724,1.9979495522748025,34191288623255.816,3001618577630659.0
8837.078743614602,0.48530398219696724,1.7525712751244873,58157973271.18294,5472538881676.76
10155.736154404181,0.48530398219696724,1.5352176996948639,92571062.26036897,9336879673.760525
11671.161911100682,0.48530398219696724,1.3432574746683268,139142.7061457588,15043212.954556024
13412.717530678983,0.48530398219696724,1.1741815067237447,199.3697437356772,23104.63297957885
15414.145817536453,0.48530398219696724,1.0255973563593306,0.6376467773629387,79.19785248218791
17714.224633510854,0.48530398219696724,0.8952590094917272,0.5750152896050555,76.5557638831846
20357.518222611085,0.48530398219696724,0.7810917683337257,0.57360250165863,81.86431483757632
23395.240647448256,0.48530398219696724,0.6812051209636598,0.5724068180114945,87.57402146845364
26886.24806652944,0.48530398219696724,0.5833010625708771,0.5714046925433734,93.71364315635391
30898.1790778802,0.48530398219696724,0.4930326718433175,0.5705719954219715,100.31351568425895
35508.76522326117,0.48530398219696724,0.4175742662498558,0.5698858146514412,107.40589838758453
40807.33704412155,0.48530398219696724,0.3543261257712231,0.569324841307742,115.02516705846001
46896.55486926553,0.48530398219696724,0.30076010403506315,0.5688696523662038,123.20802656797126
53894.397868406064,0.48530398219696724,0.25648584921786954,0.5685028781592003,131.9937384389818
61936.44990970618,0.48530398219696724,0.21775644234875985,0.568209258413703,141.42435962305728
71178.52651001325,0.48530398219696724,0.18692188759804623,0.5679756028872525,151.54499021891093
81799.69377519484,0.48530398219696724,0.16020261208053677,0.5677906786468266,162.40402930638604
94005.73782282983,0.48530398219696724,0.137044572460363,0.5676450473237458,174.0534392945355
108033.15190764665,0.48530398219696724,0.11700371959494807,0.567530873769571,186.54902011913842
124153.71850064106,0.48530398219696724,0.09968510209809377,0.5674417238575211,199.9506952670159
142679.7751000857,0.48530398219696724,0.08681702715854392,0.5673723648563909,214.32281199294522
163970.26580002054,0.48530398219696724,0.07377852516295713,0.5673185776072127,229.7344582866127
188437.695865931,0.48530398219696724,0.06424026955295972,0.5672769861101303,246.25979920902276
216556.12406317543,0.48530398219696724,0.05444496995023449,0.5672449072564621,263.97843520321976
248870.34759027854,0.48530398219696724,0.04740173496746287,0.5672202213398306,282.9757849390671
286006.45757603913,0.48530398219696724,0.04126351345243574,0.567201262566335,303.3434952079248
328683.96965420543,0.48530398219696724,0.03486121365714119,0.5671867279228051,325.17988035747067
377729.76464674546,0.48530398219696724,0.03034485311148846,0.5671756023254805,348.59039376402364
434094.10945776606,0.48530398219696724,0.026414765277272753,0.5671670978277783,373.6881338808482
498869.06858441175,0.48530398219696724,0.02299097195249112,0.567160604717577,400.59438747902476
573309.6629695033,0.48530398219696724,0.01934995032628283,0.567155652499649,429.43921280898195
658858.1861506815,0.48530398219696724,0.016841272883570436,0.5671518789835998,460.3620655547099
757172.14883374,0.48530398219696724,0.014657491024773617,0.5671490059411601,493.5124706246767
870156.3933188907,0.48530398219696724,0.012757960616134992,0.5671468200365986,529.0507430223572
1000000.0,0.48530398219696724,0.01110412591305256,0.5671451579553032,567.1487612624466


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_0.9999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006087904332891644,0.9673262168135996,2.7195406126366164
0.0011492187010036998,0.48530398219696724,0.0006991168049882076,0.967292917262607,2.7195376456709783
0.001320703622736631,0.48530398219696724,0.0008027569874591709,0.9672546860951353,2.7195342366246056
0.0015177773017322714,0.48530398219696724,0.0009216446622764183,0.9672107992830276,2.719530319738458
0.0017442580591096614,0.48530398219696724,0.0010579864594028308,0.9671604285117849,2.7195258195078806
0.0020045339809052396,0.48530398219696724,0.00121429905855952,0.9671026267959554,2.7195206492499406
0.0023036479376536945,0.48530398219696724,0.00139343769747468,0.967036312312031,2.719514709463976
0.002647395290480231,0.48530398219696724,0.0015986539291360311,0.966960250292739,2.719507885956804
0.0030424361767690034,0.48530398219696724,0.002255901656369956,0.9668730328352629,2.719500047700407
0.003496424550953137,0.48530398219696724,0.0025870560592428336,0.9667730564942075,2.7194910443863223
0.004018156480603808,0.48530398219696724,0.002965896918317208,0.9666584975617821,2.7194807036367235
0.0046177405710691065,0.48530398219696724,0.003398986696330304,0.9665272849866273,2.7194688278282055
0.005306793820656121,0.48530398219696724,0.0038943630216494657,0.9663770709540352,2.7194551904799433
0.006098666701068888,0.48530398219696724,0.004459315414867576,0.9662051992496379,2.7194395321539986
0.007008701824056899,0.48530398219696724,0.005103540327587574,0.9660086716623174,2.7194215558120685
0.008054531205964931,0.48530398219696724,0.00900506404454205,0.9657841128563726,2.7194009215704043
0.009256417889712782,0.48530398219696724,0.010294420581056445,0.9655277343638085,2.7193772407939365
0.01063764854316313,0.48530398219696724,0.0117680112749071,0.9652352986187901,2.7193500694724135
0.012224984640507832,0.48530398219696724,0.01343298805159686,0.9649020842781862,2.7193189008274845
0.014049180968354592,0.48530398219696724,0.020752316619824948,0.9645228544383018,2.7192831571117533
0.016145581502618366,0.48530398219696724,0.02366417124844662,0.9640918297521799,2.7192421805822824
0.018554804201388442,0.48530398219696724,0.02692076544172087,0.9636026688427795,2.7191952236655754
0.021323527981697614,0.48530398219696724,0.03750249346710213,0.9630484587433897,2.7191414383850154
0.024505397127942575,0.48530398219696724,0.04252927009251342,0.9624217183001219,2.719079865202967
0.028162060654953962,0.48530398219696724,0.05569357056770117,0.9617144174340204,2.71900942155032
0.032364366763473595,0.48530398219696724,0.06290279082802408,0.9609180147430388,2.718928890491922
0.03719373553072644,0.48530398219696724,0.07906485130057946,0.9600235149626228,2.718836910229483
0.04274373643209657,0.48530398219696724,0.08874506216198497,0.9590215461280651,2.7187319655043654
0.04912190125853853,0.48530398219696724,0.10835363836444938,0.9579024537526781,2.7186123824705346
0.05645180755516966,0.48530398219696724,0.12948523061023065,0.956656405903797,2.71847632931454
0.06487547294786292,0.48530398219696724,0.1522531626435989,0.9552734988468972,2.718321825867013
0.07455610674814368,0.48530398219696724,0.17613793112625967,0.9537438483309935,2.718146766750676
0.08568127214899486,0.48530398219696724,0.2017812999322713,0.9520576473640293,2.7179489643152452
0.09846652027941236,0.48530398219696724,0.23649934944777484,0.9502051686434821,2.7177262197747742
0.11315956652786067,0.48530398219696724,0.26324950921878204,0.9481766901869365,2.717476433593114
0.13004509005128978,0.48530398219696724,0.2976039124731958,0.9459623278073896,2.7171977691651623
0.1494502494606524,0.48530398219696724,0.33144110968521395,0.9435517692761625,2.7168888869580465
0.17175102154984984,0.48530398219696724,0.36579847073949623,0.9409339228342869,2.7165492690214768
0.19737948588157686,0.48530398219696724,0.39780283878814854,0.938096516221101,2.7161796554096247
0.22683219636960386,0.48530398219696724,0.4267691017877895,0.9350257088267816,2.7157826136751586
0.2606798020576923,0.48530398219696724,0.45815846540084104,0.9317058044565315,2.715363259463167
0.2995781034986427,0.48530398219696724,0.4829375358780868,0.9281191700241181,2.714930140474197
0.3442807589518621,0.48530398219696724,0.5079985468289017,0.924246471018467,2.714496289788456
0.39565388658322687,0.48530398219696724,0.5285179958650973,0.9200673242763634,2.714080453182729
0.4546928455862411,0.48530398219696724,0.5447092853467475,0.9155614419753326,2.7137085083003143
0.5225415213602959,0.48530398219696724,0.5581788118939228,0.9107103012104648,2.713415134466105
0.6005144883981762,0.48530398219696724,0.5692237642586472,0.9054993280285224,2.713245873079686
0.6901224802908534,0.48530398219696724,0.5734938536757057,0.8999205426739717,2.713259843793445
0.793101660333306,0.48530398219696724,0.5822967677775401,0.8939755846722168,2.7135335368552576
0.9114472598521194,0.48530398219696724,0.5847800022428457,0.8876790351611727,2.714166250666043
1.0474522360006342,0.48530398219696724,0.5975824272202488,0.8810619950449609,2.715287839238679
1.2037516980200695,0.48530398219696724,0.6157285925382365,0.8741759690433862,2.717069453476423
1.3833739627296222,0.48530398219696724,0.6204818507736984,0.8670972241264667,2.719737944488972
1.5897992284504772,0.48530398219696724,0.6140610820470052,0.859931865756114,2.7235946687948283
1.8270270041765395,0.48530398219696724,0.6182415677809743,0.8528218188872891,2.729039753583245
2.099653600438444,0.48530398219696724,0.6215187158249346,0.8459516793041622,2.7366035409059
2.4129611832536098,0.48530398219696724,0.6236653943640252,0.8395560814084626,2.7469878595080512
2.7730201165910637,0.48530398219696724,0.6245506917341336,0.8339269339536353,2.7611206904014334
3.1868065762459103,0.48530398219696724,0.6240807733893247,0.8294196836830053,2.780228263669516
3.662337713903373,0.48530398219696724,0.6221809375097133,0.826457658900276,2.805928171240566
4.208826990208894,0.48530398219696724,0.6187795981974206,0.8255334474502951,2.840345255188813
4.836862686437176,0.48530398219696724,0.6138193274647433,0.8272061409861065,2.8862484422252734
5.558613053440597,0.48530398219696724,0.6169113713153529,0.8320932050875012,2.9472011158004703
6.388062072657212,0.48530398219696724,0.5937323296870464,0.8408559189952401,3.0277103561772276
7.341280397070123,0.48530398219696724,0.5802524348533115,0.854178030434647,3.133352946001135
8.436736721624852,0.48530398219696724,0.56645098670247,0.8727386057868743,3.270851772838399
9.695655615935925,0.48530398219696724,0.5512075808795851,0.8971817675045642,3.448080006010426
11.142428752325099,0.48530398219696724,0.5363021226869282,0.9280874327768199,3.6739860457312723
12.805087496773325,0.48530398219696724,0.5207440996906217,0.9659475085477898,3.9584580446038755
14.715846019280558,0.48530398219696724,0.5071407812503046,1.0111508271814362,4.312172389905095
16.91172544644807,0.48530398219696724,0.49098078205056317,1.0639776970135657,4.746480583754048
19.435271149298263,0.48530398219696724,0.4752946850699828,1.1246021756421274,5.273374173407917
22.335377063851233,0.48530398219696724,0.46150737678484416,1.19309805584658,5.905533242581391
25.668233015746946,0.48530398219696724,0.4483958579361428,1.2694436931096347,6.656427198181237
29.498413403416983,0.48530398219696724,0.5023217589180581,1.3535212173562736,7.540412280166975
33.90012833314499,0.48530398219696724,0.7027895656872802,1.4451069565302175,8.572762659766788
38.9586614468756,0.48530398219696724,0.9157699240220787,1.5438000165445223,9.769264964564774
44.7720223008213,0.48530398219696724,1.1588563304812463,215.3505561717142,1502.2364416281368
51.45284530985853,0.48530398219696724,1.4366200727269423,8767045.023661392,65331475.902660966
59.13057204993993,0.48530398219696724,1.7556911562737747,177019219983.1876,1409377280048.4639
67.95395920083764,0.48530398219696724,2.1212796843911796,1986051764377212.5,1.689682293497885e+16
78.09396072084505,0.48530398219696724,2.5370677391463885,1.3196461310185433e+19,1.1999189132449256e+20
89.74704009584349,0.48530398219696724,3.00301886706907,5.19123645603934e+22,5.045306494644138e+23
103.13897683787222,0.48530398219696724,3.5055638273975998,1.0635455606783086e+26,1.1042475907002358e+27
118.52924098447018,0.48530398219696724,4.140569785172506,3.5348852109514484e+29,3.9270018331642794e+30
136.2160203551273,0.48530398219696724,4.954906103822525,2.154470030552935e+33,2.56240859072695e+34
156.54199796841294,0.48530398219696724,5.856671763855575,7.402264855832724e+36,9.420535327708823e+37
179.90099155778333,0.48530398219696724,6.870022751914722,1.742687345963069e+40,2.373502990154559e+41
206.7455838273133,0.48530398219696724,8.01033492921524,3.034008500632661e+43,4.4230366237517e+44
237.59589128427652,0.48530398219696724,9.28889898878717,4.0129313965141066e+46,6.26284067990028e+47
273.04964154553255,0.48530398219696724,10.713448158084818,4.0490291825545726e+49,6.7660363405291245e+50
313.79375436648274,0.48530398219696724,12.287106098231147,3.085913139092758e+52,5.522094956901736e+53
360.61765077612336,0.48530398219696724,14.006717484960538,1.741362719775556e+55,3.337370616880031e+56
414.4285481839423,0.48530398219696724,15.861024875252177,7.080579070688611e+57,1.4535596652816025e+59
476.26903780279935,0.48530398219696724,17.829216989435782,2.010586541629727e+60,4.4216542678463497e+61
547.337284952015,0.48530398219696724,19.880386045816163,3.860406322495364e+62,9.095670187343806e+63
629.0102436234466,0.48530398219696724,21.973742221635742,4.853769273935311e+64,1.2253215105426698e+66
722.870335094958,0.48530398219696724,24.05781435892469,3.855368225849588e+66,1.042845995845392e+68
830.7361074919369,0.48530398219696724,26.06697448385807,1.8450621183201375e+68,5.347519969673412e+69
954.6974703287535,0.48530398219696724,27.918330114346453,5.004146286806352e+69,1.5540384030655987e+71
1097.1561867027283,0.48530398219696724,29.514896971055467,7.183118928879991e+70,2.390246749712829e+72
1260.872407680682,0.48530398219696724,30.7579923823097,5.122112548866205e+71,1.8263702625652244e+73
1449.018150486201,0.48530398219696724,31.569218319195063,1.7435173336026671e+72,6.661828298179112e+73
1665.2387566325353,0.48530398219696724,31.91695511608116,2.8523047727154646e+72,1.16792290125049e+74
1913.7235207582582,0.48530398219696724,31.824616785345665,2.3723343273815285e+72,1.0410411208186068e+74
2199.2868586060326,0.48530398219696724,31.329875168220386,1.0544154463405217e+72,4.9589156052868486e+73
2527.461586781732,0.48530398219696724,30.460796181742985,2.5452047176850673e+71,1.2828756877828774e+73
2904.6061215980462,0.48530398219696724,29.294654528498146,3.602806284337323e+70,1.9462785873192785e+72
3338.027673990301,0.48530398219696724,28.00339470448226,3.763385915878118e+69,2.179067025146838e+71
3836.123827417535,0.48530398219696724,26.632342276100598,3.019348744270836e+68,1.8738151007451842e+70
4408.54524183412,0.48530398219696724,25.10408825280404,1.5542003361710282e+67,1.0338016103166608e+69
5066.382636136649,0.48530398219696724,23.43464666730806,4.9949650162792485e+65,3.561087200800834e+67
5822.38167188866,0.48530398219696724,21.653363923409795,9.913228017551041e+63,7.575077769348712e+65
6691.189901715636,0.48530398219696724,19.80294890981748,1.21156052283145e+62,9.923013296228226e+63
7689.640567018716,0.48530398219696724,17.940985172097893,9.462146334603515e+59,8.306567717851553e+61
8837.078743614602,0.48530398219696724,16.121959369203008,5.0032622726054864e+57,4.707889344986418e+59
10155.736154404181,0.48530398219696724,14.387840375199032,1.9024059634494254e+55,1.9187762165078324e+57
11671.161911100682,0.48530398219696724,12.76674760534828,5.498173889257007e+52,5.9442107504669273e+54
13412.717530678983,0.48530398219696724,11.27476791060826,1.267983359420133e+50,1.469432473364685e+52
15414.145817536453,0.48530398219696724,9.918524240877028,2.4319694332364293e+47,3.021061992746849e+49
17714.224633510854,0.48530398219696724,8.69769154591344,4.014553564246705e+44,5.34575090327673e+46
20357.518222611085,0.48530398219696724,7.607206478000904,5.864076192430666e+41,8.370375502957339e+43
23395.240647448256,0.48530398219696724,6.639090528165926,7.750746124904015e+38,1.1859494185944788e+41
26886.24806652944,0.48530398219696724,5.783909871852951,9.447856016962522e+35,1.5496593435688554e+38
30898.1790778802,0.48530398219696724,5.031992678026208,1.0836639690818335e+33,1.9053754119313546e+35
35508.76522326117,0.48530398219696724,4.374556469519363,1.2051597016198866e+30,2.2715163401946122e+32
40807.33704412155,0.48530398219696724,3.804397743193962,1.3668684215917854e+27,2.761758263710994e+29
46896.55486926553,0.48530398219696724,3.314187435045813,1.6748675538832773e+24,3.627683467395501e+26
53894.397868406064,0.48530398219696724,2.892806174107857,2.2412893658887037e+21,5.2040151670394385e+23
61936.44990970618,0.48530398219696724,2.527387966113488,3.1362842743731676e+18,7.806365708174999e+20
71178.52651001325,0.48530398219696724,2.2081362098963426,4397622795931790.0,1.1733976549721219e+18
81799.69377519484,0.48530398219696724,1.9284557233233903,6058392096592.848,1732922929050280.2
94005.73782282983,0.48530398219696724,1.6834049715638257,8158051565.98526,2501518700456.9463
108033.15190764665,0.48530398219696724,1.468848547723552,10743379.963300565,3531460998.8744955
124153.71850064106,0.48530398219696724,1.2811542489962566,13867.103016172905,4886479.101767008
142679.7751000857,0.48530398219696724,1.1170896930551453,17.59344144085367,6645.972038859681
163970.26580002054,0.48530398219696724,0.9737767913923678,0.5762465081175429,233.34882375194772
188437.695865931,0.48530398219696724,0.8486604559229535,0.5743684640598579,249.33743087766103
216556.12406317543,0.48530398219696724,0.7394800830347394,0.5730520355006309,266.6801878512754
248870.34759027854,0.48530398219696724,0.6449399746492408,0.5719435398213969,285.33156837999917
286006.45757603913,0.48530398219696724,0.5443851608529422,0.5710182812118753,305.3843687417695
328683.96965420543,0.48530398219696724,0.45996878067476843,0.5702524788366309,326.9371244608323
377729.76464674546,0.48530398219696724,0.3895829844633297,0.5696237861954848,350.09472142154846
434094.10945776606,0.48530398219696724,0.3324212706367559,0.5691116259557143,374.96903499936525
498869.06858441175,0.48530398219696724,0.28098768046316575,0.568697416017399,401.67962474142064
573309.6629695033,0.48530398219696724,0.23903145397004508,0.5683646811906774,430.3544704552706
658858.1861506815,0.48530398219696724,0.20580949533920995,0.5680990604672208,461.13073994721816
757172.14883374,0.48530398219696724,0.17727156318745718,0.5678882291172553,494.15558335829934
870156.3933188907,0.48530398219696724,0.14823865139644765,0.5677217585768112,529.5869533288904
1000000.0,0.48530398219696724,0.13004804099351863,0.5675909367782453,567.5944536988981


==> tikz_Schaubilder/src_c/_new_results/Robin_DSA_1.0.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006088513376765345,0.9673262198322342,2.719540612636755
0.0011492187010036998,0.48530398219696724,0.0006991866443493001,0.9672929207303269,2.7195376456711613
0.001320703622736631,0.48530398219696724,0.000802837247540303,0.9672546900785225,2.719534236624844
0.0015177773017322714,0.48530398219696724,0.0009217370467200363,0.9672108038584638,2.719530319738777
0.0017442580591096614,0.48530398219696724,0.0010580924907358663,0.9671604337668681,2.7195258195082994
0.0020045339809052396,0.48530398219696724,0.0012144207103943843,0.9671026328311256,2.7195206492504918
0.0023036479376536945,0.48530398219696724,0.0013935773580825788,0.9670363192424017,2.7195147094647054
0.002647395290480231,0.48530398219696724,0.0015988141976596931,0.9669602582502025,2.719507885957766
0.0030424361767690034,0.48530398219696724,0.002256123944965484,0.9668730419708629,2.7195000477016773
0.003496424550953137,0.48530398219696724,0.002587318067152198,0.9667730669808365,2.719491044387998
0.004018156480603808,0.48530398219696724,0.0029662020144878036,0.9666585095972315,2.719480703638933
0.0046177405710691065,0.48530398219696724,0.0033993376455782667,0.9665272987970336,2.7194688278311197
0.005306793820656121,0.48530398219696724,0.0038947674408208593,0.9663770867977546,2.719455190483784
0.006098666701068888,0.48530398219696724,0.0044597831079790096,0.9662052174216096,2.7194395321590625
0.007008701824056899,0.48530398219696724,0.005104080917485535,0.9660086924989425,2.7194215558187373
0.008054531205964931,0.48530398219696724,0.00900605432395949,0.9657841367409724,2.7194009215791883
0.009256417889712782,0.48530398219696724,0.010295570884752166,0.9655277617327007,2.719377240805501
0.01063764854316313,0.48530398219696724,0.01176934535621999,0.9652353299680392,2.719350069487634
0.012224984640507832,0.48530398219696724,0.013434522545204773,0.964902120171081,2.7193189008475045
0.014049180968354592,0.48530398219696724,0.020754754233813837,0.964522895513624,2.719283157138073
0.016145581502618366,0.48530398219696724,0.02366700405298331,0.9640918767333391,2.7192421806168694
0.018554804201388442,0.48530398219696724,0.02692402182793988,0.9636027225479131,2.7191952237109973
0.021323527981697614,0.48530398219696724,0.037507153534501174,0.9630485200965776,2.7191414384446255
0.024505397127942575,0.48530398219696724,0.0425346934936639,0.9624217883439222,2.719079865281142
0.028162060654953962,0.48530398219696724,0.05570074336584843,0.961714497343665,2.7190094216527747
0.032364366763473595,0.48530398219696724,0.06291132478426482,0.9609181058427878,2.718928890626097
0.03719373553072644,0.48530398219696724,0.07907577625051031,0.9600236187450406,2.7188369104050816
0.04274373643209657,0.48530398219696724,0.08875799645186523,0.9590216642773606,2.7187319657340265
0.04912190125853853,0.48530398219696724,0.10837016116540088,0.9579025881737415,2.718612382770756
0.05645180755516966,0.48530398219696724,0.12950584076266417,0.9566565587592479,2.718476329706873
0.06487547294786292,0.48530398219696724,0.1522789538328975,0.9552736726052704,2.718321826379711
0.07455610674814368,0.48530398219696724,0.17616889429674065,0.9537440458301589,2.7181467674209223
0.08568127214899486,0.48530398219696724,0.20181899379075996,0.9520578718949618,2.7179489651922837
0.09846652027941236,0.48530398219696724,0.23654745227500967,0.9502054240604596,2.7177262209243325
0.11315956652786067,0.48530398219696724,0.26330627678994467,0.9481769810509322,2.7174764351038125
0.13004509005128978,0.48530398219696724,0.297673816197735,0.9459626595696208,2.717197771157916
0.1494502494606524,0.48530398219696724,0.3315261062304289,0.9435521485082241,2.7168888896000944
0.17175102154984984,0.48530398219696724,0.3659019894325716,0.940934357509895,2.716549272547547
0.19737948588157686,0.48530398219696724,0.3979288902337281,0.9380970160522855,2.7161796601541592
0.22683219636960386,0.48530398219696724,0.4269186873089269,0.9350262856547631,2.7157826201215682
0.2606798020576923,0.48530398219696724,0.45833763511892706,0.9317064726955575,2.7153632683192632
0.2995781034986427,0.48530398219696724,0.48434453636332697,0.9281199471565605,2.714930152787529
0.3442807589518621,0.48530398219696724,0.5082536748296103,0.924247378144114,2.714496307121828
0.39565388658322687,0.48530398219696724,0.5288261278648996,0.9200683867313816,2.714080477879717
0.4546928455862411,0.48530398219696724,0.5450761457642872,0.9155626900618786,2.713708543884423
0.5225415213602959,0.48530398219696724,0.5586127687851241,0.9107117711221127,2.713415186238161
0.6005144883981762,0.48530398219696724,0.5697355222003359,0.9055010631264768,2.713245949012085
0.6901224802908534,0.48530398219696724,0.5740917828768017,0.8999225953697837,2.7132599558781667
0.793101660333306,0.48530398219696724,0.5830040171746189,0.8939780193078625,2.7135337031663664
0.9114472598521194,0.48530398219696724,0.5855971555560772,0.8876819324492101,2.714166498583071
1.0474522360006342,0.48530398219696724,0.5949552602268043,0.8810654588500328,2.7152882106055443
1.2037516980200695,0.48530398219696724,0.6169085024707146,0.8741801365865391,2.7170700130427945
1.3833739627296222,0.48530398219696724,0.6218461593620104,0.8671022811582743,2.7197387939717417
1.5897992284504772,0.48530398219696724,0.6155242152324463,0.8599380690216525,2.7235959706195905
1.8270270041765395,0.48530398219696724,0.6199410177829324,0.8528295295172907,2.729041771385611
2.099653600438444,0.48530398219696724,0.6234963485360214,0.8459614129145734,2.736606709208389
2.4129611832536098,0.48530398219696724,0.6259676596488605,0.8395685840821234,2.7469929044366412
2.7730201165910637,0.48530398219696724,0.6272265131786081,0.8339432984704909,2.7611288399617506
3.1868065762459103,0.48530398219696724,0.6271886391883892,0.8294415281177892,2.780241615147456
3.662337713903373,0.48530398219696724,0.6257840085447941,0.8264874010030235,2.8059503330865687
4.208826990208894,0.48530398219696724,0.6229496024336212,0.8255747242485338,2.8403824641439024
4.836862686437176,0.48530398219696724,0.6186455729922822,0.8272644451049092,2.8863114919963677
5.558613053440597,0.48530398219696724,0.6128513774645612,0.832176838743061,2.9473086459085147
6.388062072657212,0.48530398219696724,0.6150322958343052,0.8409774050194239,3.027894368210332
7.341280397070123,0.48530398219696724,0.5915418422866595,0.8543561692436062,3.1336678717207938
8.436736721624852,0.48530398219696724,0.5777935589182936,0.8730014317841451,3.271389050847067
9.695655615935925,0.48530398219696724,0.5628237870004618,0.8975707446897034,3.4489909858740364
11.142428752325099,0.48530398219696724,0.5490557871816858,0.9286633473261148,3.67551723976591
12.805087496773325,0.48530398219696724,0.5346253576228436,0.966798678212035,3.9610045000665672
14.715846019280558,0.48530398219696724,0.519854571691524,1.0124044657780753,4.316357598257041
16.91172544644807,0.48530398219696724,0.5049778553695051,1.065815556495063,4.753275315718252
19.435271149298263,0.48530398219696724,0.49264649950972494,1.1272819428420051,5.284272398040361
22.335377063851233,0.48530398219696724,0.47902947361066034,1.1969824041152832,5.922811334814481
25.668233015746946,0.48530398219696724,0.4687343477777797,1.2750393679074117,6.683523492110522
29.498413403416983,0.48530398219696724,0.5046206178344038,1.361531037637259,7.582478285793785
33.90012833314499,0.48530398219696724,0.7036279424276849,1.456498080386549,8.637455511601548
38.9586614468756,0.48530398219696724,0.9172262422207577,1.5598875640304641,9.867845396490441
44.7720223008213,0.48530398219696724,1.1612227102421142,239.1351340579905,1667.6966001900118
51.45284530985853,0.48530398219696724,1.44033994376452,10039177.678478748,74787749.69487073
59.13057204993993,0.48530398219696724,1.761494926701577,210827804133.16003,1677930925989.4087
67.95395920083764,0.48530398219696724,2.130269892316833,2486830327735933.0,2.114815214971169e+16
78.09396072084505,0.48530398219696724,2.5508444667864887,1.7602616225177428e+19,1.5997515426420965e+20
89.74704009584349,0.48530398219696724,3.0237286877430702,7.483303044580258e+22,7.268698332636985e+23
103.13897683787222,0.48530398219696724,3.535843721405199,1.6880365129382944e+26,1.751433686324234e+27
118.52924098447018,0.48530398219696724,4.198830121456487,7.25773391154733e+29,8.057955387459555e+30
136.2160203551273,0.48530398219696724,5.040052314279407,5.217566728764095e+33,6.200172133732274e+34
156.54199796841294,0.48530398219696724,5.98468779174353,2.265454128717189e+37,2.880351099400116e+38
179.90099155778333,0.48530398219696724,7.063392760467242,7.276791737146847e+40,9.900210333029502e+41
206.7455838273133,0.48530398219696724,8.30181782378891,1.894125282113231e+44,2.7580472361919285e+45
237.59589128427652,0.48530398219696724,9.726341595050194,4.194803460393467e+47,6.53830765238124e+48
273.04964154553255,0.48530398219696724,11.36619045419697,8.155745478873136e+50,1.3609608825150043e+52
313.79375436648274,0.48530398219696724,13.254506483154506,1.4237854341693571e+54,2.5439990866843944e+55
360.61765077612336,0.48530398219696724,15.429179054522853,2.2706373546569277e+57,4.3447759636414664e+58
414.4285481839423,0.48530398219696724,17.93365655150594,3.3538702561025705e+60,6.873288505390589e+61
476.26903780279935,0.48530398219696724,20.817814361695987,4.640042548166838e+63,1.0185572754251241e+65
547.337284952015,0.48530398219696724,24.138915919826648,6.069209366151914e+66,1.427192400346264e+68
629.0102436234466,0.48530398219696724,27.962691824095273,7.564621103440455e+69,1.9057320337011319e+71
722.870335094958,0.48530398219696724,32.36455996857873,9.04434440713976e+72,2.4412332657958477e+74
830.7361074919369,0.48530398219696724,37.43101229796821,1.0431939430943613e+76,3.0170628637658636e+77
954.6974703287535,0.48530398219696724,43.26119978099318,1.1664325568258762e+79,3.6148665691115175e+80
1097.1561867027283,0.48530398219696724,49.968755795177216,1.2696139545081884e+82,4.216390726239791e+83
1260.872407680682,0.48530398219696724,57.68390812065893,1.3500825296799491e+85,4.804923384042487e+86
1449.018150486201,0.48530398219696724,66.55593903361856,1.4069234576589801e+88,5.366259059058316e+89
1665.2387566325353,0.48530398219696724,76.75605894624104,1.4406687554457208e+91,5.889198208103966e+92
1913.7235207582582,0.48530398219696724,88.48075995071423,1.4529359406587229e+94,6.365657925629808e+95
2199.2868586060326,0.48530398219696724,101.95571243533679,1.4460649206566208e+97,6.790498147591636e+98
2527.461586781732,0.48530398219696724,117.44026481418614,1.4227949292887522e+100,7.161168192478579e+101
2904.6061215980462,0.48530398219696724,135.23260897709912,1.3860024856747303e+103,7.477263238695207e+104
3338.027673990301,0.48530398219696724,155.6756861439039,1.3385059028153635e+106,7.740058615792828e+107
3836.123827417535,0.48530398219696724,179.1639291795834,1.2829320251230676e+109,7.95206778252242e+110
4408.54524183412,0.48530398219696724,206.1509644863094,1.221635685478385e+112,8.116650963226105e+113
5066.382636136649,0.48530398219696724,237.1584250853325,1.1566605331475235e+115,8.2376869037501e+116
5822.38167188866,0.48530398219696724,272.7860540643786,1.089730157430883e+118,8.319310117559502e+119
6691.189901715636,0.48530398219696724,313.723304331602,1.0222598351190992e+121,8.365709657909978e+122
7689.640567018716,0.48530398219696724,360.7626683995349,9.553810845008296e+123,8.380982025010264e+125
8837.078743614602,0.48530398219696724,414.8150028963625,8.8997308837529e+126,8.369029417222382e+128
10155.736154404181,0.48530398219696724,476.927148556128,8.266967292444744e+129,8.333494460559685e+131
11671.161911100682,0.48530398219696724,548.3021888635596,7.660283659500525e+132,8.277723249803903e+134
13412.717530678983,0.48530398219696724,630.3227403212842,7.082915553836735e+135,8.204749596665382e+137
15414.145817536453,0.48530398219696724,724.5777253135335,6.536857172622266e+138,8.117294584256876e+140
17714.224633510854,0.48530398219696724,832.8931456987622,6.0231129728096404e+141,8.017776689525084e+143
20357.518222611085,0.48530398219696724,957.3674527585916,5.541913551934556e+144,7.90832877517324e+146
23395.240647448256,0.48530398219696724,1100.412198183066,5.09289738298751e+147,7.7908191674256955e+149
26886.24806652944,0.48530398219696724,inf,4.6752613099145315e+150,7.666874749445919e+152
30898.1790778802,0.48530398219696724,nan,4.287883358905913e+153,inf
35508.76522326117,0.48530398219696724,nan,inf,inf
40807.33704412155,0.48530398219696724,nan,inf,inf
46896.55486926553,0.48530398219696724,nan,inf,inf
53894.397868406064,0.48530398219696724,nan,inf,inf
61936.44990970618,0.48530398219696724,nan,inf,inf
71178.52651001325,0.48530398219696724,nan,inf,inf
81799.69377519484,0.48530398219696724,nan,inf,inf
94005.73782282983,0.48530398219696724,nan,inf,inf
108033.15190764665,0.48530398219696724,nan,inf,inf
124153.71850064106,0.48530398219696724,nan,inf,inf
142679.7751000857,0.48530398219696724,nan,inf,inf
163970.26580002054,0.48530398219696724,nan,inf,inf
188437.695865931,0.48530398219696724,nan,inf,inf
216556.12406317543,0.48530398219696724,nan,inf,inf
248870.34759027854,0.48530398219696724,nan,inf,inf
286006.45757603913,0.48530398219696724,nan,inf,inf
328683.96965420543,0.48530398219696724,nan,inf,inf
377729.76464674546,0.48530398219696724,nan,inf,inf
434094.10945776606,0.48530398219696724,nan,inf,inf
498869.06858441175,0.48530398219696724,nan,inf,inf
573309.6629695033,0.48530398219696724,nan,inf,inf
658858.1861506815,0.48530398219696724,nan,inf,inf
757172.14883374,0.48530398219696724,nan,inf,inf
870156.3933188907,0.48530398219696724,nan,inf,inf
1000000.0,0.48530398219696724,nan,inf,inf


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_0.8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0004869758683653214,0.9673201831387908,2.7195406123883448
0.0011492187010036998,0.48530398219696724,0.0005592117237455875,0.9672859860501886,2.7195376453432267
0.001320703622736631,0.48530398219696724,0.0006420890419747954,0.9672467243061468,2.7195342361919597
0.0015177773017322714,0.48530398219696724,0.0007371527944789109,0.9672016543083729,2.719530319167387
0.0017442580591096614,0.48530398219696724,0.0008461638630863972,0.9671499253404099,2.7195258187541618
0.0020045339809052396,0.48530398219696724,0.0009711287508157531,0.9670905647878197,2.7195206482552443
0.0023036479376536945,0.48530398219696724,0.0011143290992418951,0.9670224615251465,2.719514708151407
0.002647395290480231,0.48530398219696724,0.0012783599739969252,0.9669443473084114,2.7195078842249973
0.0030424361767690034,0.48530398219696724,0.001466154179844205,0.9668547760203079,2.719500045415787
0.003496424550953137,0.48530398219696724,0.0016810380039131683,0.966752100633618,2.719491041372908
0.004018156480603808,0.48530398219696724,0.0023576351229545284,0.9666344477901183,2.7194806996627676
0.0046177405710691065,0.48530398219696724,0.002699366559982414,0.9664996899415123,2.719468822588635
0.005306793820656121,0.48530398219696724,0.003088971077930884,0.9663454150707471,2.719455183573335
0.006098666701068888,0.48530398219696724,0.0035325955887978828,0.9661688941120911,2.71943952305242
0.007008701824056899,0.48530398219696724,0.004037767030377907,0.9659670463227064,2.719421543821604
0.008054531205964931,0.48530398219696724,0.00461089306539814,0.9657364030334683,2.719400905779529
0.009256417889712782,0.48530398219696724,0.00526059774391712,0.9654730704276738,2.7193772200061024
0.01063764854316313,0.48530398219696724,0.00919145010225709,0.9651726922666856,2.719350042118133
0.012224984640507832,0.48530398219696724,0.010453408440610193,0.9648304138003166,2.719318864849762
0.014049180968354592,0.48530398219696724,0.011879462932931099,0.9644408484594064,2.7192831098170402
0.016145581502618366,0.48530398219696724,0.013468224813205271,0.9639980493095622,2.719242118446758
0.018554804201388442,0.48530398219696724,0.020683136552950565,0.963495487613935,2.719195142083638
0.021323527981697614,0.48530398219696724,0.02338072163944195,0.9629260411527956,2.719141331342918
0.024505397127942575,0.48530398219696724,0.026333021314081367,0.9622819950947639,2.719079724855431
0.028162060654953962,0.48530398219696724,0.03627827429461408,0.9615550580931512,2.7190092376709423
0.032364366763473595,0.48530398219696724,0.04069326912963791,0.9607363957431806,2.7189286497585834
0.03719373553072644,0.48530398219696724,0.04538414502064132,0.9598166824098365,2.7188365952924167
0.04274373643209657,0.48530398219696724,0.05846248919227984,0.9587861705465472,2.7187315537648695
0.04912190125853853,0.48530398219696724,0.06462691965787448,0.9576347738348866,2.7186118444691263
0.05645180755516966,0.48530398219696724,0.07947892999367688,0.956352156751222,2.7184756265831376
0.06487547294786292,0.48530398219696724,0.08677609510090326,0.9549278186681235,2.71832090803159
0.07455610674814368,0.48530398219696724,0.10296360694508293,0.9533511557870872,2.718145567564531
0.08568127214899486,0.48530398219696724,0.11909051836255936,0.9516114799321143,2.7179473961363723
0.09846652027941236,0.48530398219696724,0.12724349374754287,0.9496979708067189,2.717724165738414
0.11315956652786067,0.48530398219696724,0.1428498056278975,0.947599539385633,2.717473736318498
0.13004509005128978,0.48530398219696724,0.14927924044229146,0.9453045864310132,2.7171942141903793
0.1494502494606524,0.48530398219696724,0.16294234800045745,0.94280065306429,2.716884178094565
0.17175102154984984,0.48530398219696724,0.16666081633560567,0.9400739802326246,2.7165429912772123
0.19737948588157686,0.48530398219696724,0.16765438179509914,0.9371090194372483,2.7161712187863087
0.22683219636960386,0.48530398219696724,0.16667785929477502,0.9338879647938096,2.715771167647102
0.2606798020576923,0.48530398219696724,0.1632126305019087,0.9303904009162831,2.715347562827539
0.2995781034986427,0.48530398219696724,0.1577904944423472,0.9265931754996658,2.7149083639518095
0.3442807589518621,0.48530398219696724,0.14975265947724184,0.922470602988464,2.7144657185334293
0.39565388658322687,0.48530398219696724,0.131675303904375,0.917995080983336,2.714037042243914
0.4546928455862411,0.48530398219696724,0.11243646184730852,0.9131381518762025,2.7136462243716326
0.5225415213602959,0.48530398219696724,0.11425646524718759,0.9078719714928642,2.713324988474073
0.6005144883981762,0.48530398219696724,0.13047996651007718,0.9021710638109858,2.7131145028658863
0.6901224802908534,0.48530398219696724,0.14469354421364716,0.8960141629043875,2.7130674296940893
0.793101660333306,0.48530398219696724,0.15292732287153107,0.8893858929184026,2.7132506993934125
0.9114472598521194,0.48530398219696724,0.15799169122741855,0.8822780384367631,2.7137493477763237
1.0474522360006342,0.48530398219696724,0.1637947656178338,0.8746902258138342,2.7146716910312683
1.2037516980200695,0.48530398219696724,0.1647142863273264,0.8666299554759567,2.71615589308595
1.3833739627296222,0.48530398219696724,0.16462585894476348,0.8581120311409931,2.7183776082120645
1.5897992284504772,0.48530398219696724,0.16414467861293003,0.8491574248738827,2.721557931049616
1.8270270041765395,0.48530398219696724,0.163730170065836,0.8397914353047601,2.7259704517545313
2.099653600438444,0.48530398219696724,0.16406932008514016,0.8300407147845678,2.7319458470792712
2.4129611832536098,0.48530398219696724,0.16659898270745965,0.8199286066584501,2.7398721242116117
2.7730201165910637,0.48530398219696724,0.17232320575199353,0.8094685790259614,2.750188401146504
3.1868065762459103,0.48530398219696724,0.18011275301760254,0.7986566038703162,2.763370272495719
3.662337713903373,0.48530398219696724,0.19034961077857518,0.7874650392095044,2.779906180976213
4.208826990208894,0.48530398219696724,0.19885927206727902,0.7758423317642256,2.800267842453438
4.836862686437176,0.48530398219696724,0.2070423771317429,0.7637234266156574,2.824883860176988
5.558613053440597,0.48530398219696724,0.21633768527775316,0.751053571844838,2.854131904161673
6.388062072657212,0.48530398219696724,0.22264536421714584,0.7378224889103628,2.888365781765179
7.341280397070123,0.48530398219696724,0.2268424961084026,0.7240983949189125,2.9279836770228904
8.436736721624852,0.48530398219696724,0.2282815938991205,0.710046801203966,2.9735232715621125
9.695655615935925,0.48530398219696724,0.22683126687606794,0.6959222456492546,3.0257493282093866
11.142428752325099,0.48530398219696724,0.22085081653697697,0.6820323505217679,3.085695246985147
12.805087496773325,0.48530398219696724,0.2146164031407512,0.6686864732957198,3.154638351575749
14.715846019280558,0.48530398219696724,0.2064921881005023,0.6561473633758201,3.2340184198617377
16.91172544644807,0.48530398219696724,0.1935009185340617,0.6446003901869783,3.3253312052199426
19.435271149298263,0.48530398219696724,0.1773085548803585,0.6341450706864398,3.430032261451925
22.335377063851233,0.48530398219696724,0.1576105721647848,0.624804601386892,3.549474422612563
25.668233015746946,0.48530398219696724,0.13420723475001806,0.6165449828664217,3.6848855463622554
29.498413403416983,0.48530398219696724,0.1073950506591861,0.6092959427350878,3.8373804034662893
33.90012833314499,0.48530398219696724,0.07892330795252,0.6029687912300538,4.007994815069861
38.9586614468756,0.48530398219696724,0.058750914616934526,0.5974693296166186,4.197729932522692
44.7720223008213,0.48530398219696724,0.04746016124923124,0.5927059139785014,4.4075972466592175
51.45284530985853,0.48530398219696724,0.041458500643654105,0.5885936853127659,4.638658370105666
59.13057204993993,0.48530398219696724,0.03614260511979196,0.5850561657904477,4.892056718371244
67.95395920083764,0.48530398219696724,0.02952952092824556,0.5820252646092877,5.169040530674335
78.09396072084505,0.48530398219696724,0.02647440875873825,0.5794404761582357,5.4709782018169
89.74704009584349,0.48530398219696724,0.024113181338969298,0.5772478002742191,5.799367750541693
103.13897683787222,0.48530398219696724,0.022090671287758785,0.5753987052020976,6.155842559812856
118.52924098447018,0.48530398219696724,0.01900748560906866,0.5738492936089462,6.542175426237724
136.2160203551273,0.48530398219696724,0.017341123656254693,0.5725597178082574,6.960282590566794
156.54199796841294,0.48530398219696724,0.015735320969911825,0.5714938179003198,7.4122289281487905
179.90099155778333,0.48530398219696724,0.014202812418159601,0.5706189199449667,7.9002349781166865
206.7455838273133,0.48530398219696724,0.012752966519672199,0.5699057224647281,8.426686068852087
237.59589128427652,0.48530398219696724,0.011396466692026281,0.5693282090445352,8.994143499161869
273.04964154553255,0.48530398219696724,0.009183481581188695,0.5688635433444257,9.605357566076988
313.79375436648274,0.48530398219696724,0.00811650136087277,0.5684919231288079,10.26328217169612
360.61765077612336,0.48530398219696724,0.007149774134404655,0.5681963872024333,10.971090760799868
414.4285481839423,0.48530398219696724,0.006281901253747849,0.5679625812542333,11.732193404633518
476.26903780279935,0.48530398219696724,0.0055079789922507635,0.5677784953131687,12.550254926726849
547.337284952015,0.48530398219696724,0.004821796496267413,0.567634187736633,13.42921404501073
629.0102436234466,0.48530398219696724,0.004216126381482955,0.5675215097651906,14.373303570495013
722.870335094958,0.48530398219696724,0.003090303516739354,0.5674338420433384,15.387071752641651
830.7361074919369,0.48530398219696724,0.0026883783110379636,0.5673658512104959,16.475404895936762
954.6974703287535,0.48530398219696724,0.002338059992781189,0.56731327144085,17.643551393864925
1097.1561867027283,0.48530398219696724,0.0020330885825565496,0.567272713065293,18.897147339101583
1260.872407680682,0.48530398219696724,0.0017678247423469952,0.5672414983081154,20.242243875660744
1449.018150486201,0.48530398219696724,0.0015371853532622135,0.5672175227195637,21.685336462740178
1665.2387566325353,0.48530398219696724,0.0013366933985830879,0.5671991399994051,23.233396223138453
1913.7235207582582,0.48530398219696724,0.0011624211017146342,0.5671850674658587,24.89390355271649
2199.2868586060326,0.48530398219696724,0.0010109368330020988,0.5671743093067606,26.674884172270612
2527.461586781732,0.48530398219696724,0.0008792511645254219,0.5671660948470855,28.58494780978025
2904.6061215980462,0.48530398219696724,0.0007647672034760897,0.5671598292928614,30.63332970946654
3338.027673990301,0.48530398219696724,0.0006652272368162411,0.5671550547021281,32.82993517446211
3836.123827417535,0.48530398219696724,0.0005786734037676501,0.5671514192447409,35.18538736209075
4408.54524183412,0.48530398219696724,0.0003804069068698644,0.5671486531162168,37.71107856471254
5066.382636136649,0.48530398219696724,0.0003305339527390484,0.5671465497500854,40.4192252247231
5822.38167188866,0.48530398219696724,0.00028724715081585457,0.5671449512202652,43.32292694955756
6691.189901715636,0.48530398219696724,0.0002496666007773109,0.5671437369373337,46.4362298114082
7689.640567018716,0.48530398219696724,0.000217031887251257,0.5671428149211135,49.77419423682539
8837.078743614602,0.48530398219696724,0.0001886856838796046,0.5671421150795469,53.35296781346241
10155.736154404181,0.48530398219696724,0.00016405928996601957,0.5671415840441026,57.18986336499815
11671.161911100682,0.48530398219696724,0.00014266055514615048,0.5671411812088518,61.30344267081114
13412.717530678983,0.48530398219696724,0.00012406333545088733,0.5671408756977718,65.7136062343759
15414.145817536453,0.48530398219696724,0.00010789842856392301,0.5671406440461138,70.441689533716
17714.224633510854,0.48530398219696724,9.384584620858227e-05,0.5671404684299353,75.51056621872603
20357.518222611085,0.48530398219696724,8.162813857579404e-05,0.5671403353156991,80.94475875388618
23395.240647448256,0.48530398219696724,7.100461045062954e-05,0.5671402344312402,86.77055704102067
26886.24806652944,0.48530398219696724,6.176640583928505e-05,0.5671401579822791,93.01614559544682
30898.1790778802,0.48530398219696724,5.3732228340574516e-05,0.5671401000563205,99.71173989032832
35508.76522326117,0.48530398219696724,4.6744668747426866e-05,0.5671400561694007,106.88973252847325
40807.33704412155,0.48530398219696724,4.066698853717996e-05,0.5671400229216449,114.58484994842213
46896.55486926553,0.48530398219696724,3.538043257215881e-05,0.567139997735632,122.8343204226932
53894.397868406064,0.48530398219696724,3.078180515898944e-05,0.5671399786577457,131.67805416072264
61936.44990970618,0.48530398219696724,2.6781442780388357e-05,0.5671399642073995,141.15883638764512
71178.52651001325,0.48530398219696724,2.3301324349872508e-05,0.5671399532626369,151.3225343328571
81799.69377519484,0.48530398219696724,2.027374662655626e-05,0.5671399449733504,162.2183191296395
94005.73782282983,0.48530398219696724,1.7639776116325014e-05,0.567139938695473,173.89890369926536
108033.15190764665,0.48530398219696724,1.5348202363555928e-05,0.5671399339410758,186.4207977703762
124153.71850064106,0.48530398219696724,1.3354421209142299e-05,0.5671399303405442,199.84458126732247
142679.7751000857,0.48530398219696724,nan,0.5671399276139037,214.2351973900399
163970.26580002054,0.48530398219696724,nan,0.5671399255490919,229.66226680331874
188437.695865931,0.48530398219696724,nan,0.567139923985492,246.200424455447
216556.12406317543,0.48530398219696724,nan,0.5671399228014583,263.929680655701
248870.34759027854,0.48530398219696724,nan,0.5671399219048621,282.9358081575248
286006.45757603913,0.48530398219696724,nan,0.5671399212259325,303.3107571200534
328683.96965420543,0.48530398219696724,nan,0.5671399207118313,325.15309995551803
377729.76464674546,0.48530398219696724,nan,0.5671399203225459,348.568508214652
434094.10945776606,0.48530398219696724,nan,0.567139920027775,373.67026381722866
498869.06858441175,0.48530398219696724,nan,0.5671399198045727,400.57980710100935
573309.6629695033,0.48530398219696724,nan,0.5671399196355639,429.4273243405114
658858.1861506815,0.48530398219696724,nan,0.5671399195075909,460.3523775779694
757172.14883374,0.48530398219696724,nan,0.5671399194106903,493.50457981354765
870156.3933188907,0.48530398219696724,nan,0.5671399193373181,529.0443188213216
1000000.0,0.48530398219696724,nan,0.5671399192817616,567.1435330927956


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_0.9.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0005479106413319374,0.9673232013415127,2.719540612505643
0.0011492187010036998,0.48530398219696724,0.0006291950631272619,0.9672894532002891,2.719537645498076
0.001320703622736631,0.48530398219696724,0.0007224576368046546,0.9672507069417638,2.7195342363963637
0.0015177773017322714,0.48530398219696724,0.0008294376064024191,0.9672062287529726,2.7195303194371876
0.0017442580591096614,0.48530398219696724,0.0009521184394380903,0.9671551791179537,2.719525819110251
0.0020045339809052396,0.48530398219696724,0.0010927602186307616,0.9670965982351727,2.719520648725172
0.0023036479376536945,0.48530398219696724,0.0012539367174362356,0.9670293896269725,2.7195147087715035
0.002647395290480231,0.48530398219696724,0.0014385633757546066,0.9669523017823352,2.719507885043139
0.0030424361767690034,0.48530398219696724,0.0016499535588265996,0.9668639076827144,2.719500046495064
0.003496424550953137,0.48530398219696724,0.0023219045911678604,0.9667625820790955,2.7194910427964416
0.004018156480603808,0.48530398219696724,0.002660782454400438,0.966646476420043,2.719480701540013
0.0046177405710691065,0.48530398219696724,0.0030478506864589773,0.966513491379609,2.719468825063666
0.005306793820656121,0.48530398219696724,0.0034895486095892023,0.9663612470055409,2.719455186835714
0.006098666701068888,0.48530398219696724,0.0039937323717975206,0.9661870506078576,2.719439527351438
0.007008701824056899,0.48530398219696724,0.004567338544967858,0.9659878626418258,2.7194215494848937
0.008054531205964931,0.48530398219696724,0.005219638343875275,0.9657602610140102,2.71940091323743
0.009256417889712782,0.48530398219696724,0.009169995804716054,0.9655004044608713,2.7193772298234506
0.01063764854316313,0.48530398219696724,0.0104584150823837,0.965203995920121,2.719350055035713
0.012224984640507832,0.48530398219696724,0.011923622427590923,0.9648662471353348,2.719318881838322
0.014049180968354592,0.48530398219696724,0.013568547647538443,0.9644818460971821,2.7192831321475173
0.016145581502618366,0.48530398219696724,0.020904611236812906,0.9640449293124697,2.719242147781546
0.018554804201388442,0.48530398219696724,0.023743928135462358,0.963549061272085,2.719195180595018
0.021323527981697614,0.48530398219696724,0.026888375136362178,0.9629872238068292,2.719141381866672
0.024505397127942575,0.48530398219696724,0.0372995120170839,0.9623518181952815,2.7190797910900413
0.028162060654953962,0.48530398219696724,0.042050980296217885,0.9616346828082971,2.7190093244360387
0.032364366763473595,0.48530398219696724,0.05459545782665988,0.9608271285967466,2.7189287633307884
0.03719373553072644,0.48530398219696724,0.06136865644580504,0.9599199936844272,2.7188367438431245
0.04274373643209657,0.48530398219696724,0.0765424543221635,0.958903716543744,2.7187317479335937
0.04912190125853853,0.48530398219696724,0.08515461118413435,0.9577684245690007,2.7186120981197996
0.05645180755516966,0.48530398219696724,0.10279940023281042,0.956504031278583,2.7184759578113122
0.06487547294786292,0.48530398219696724,0.12139937998182312,0.9551003310135301,2.718321340522369
0.07455610674814368,0.48530398219696724,0.13277360093612514,0.9535470752819097,2.7181461324506335
0.08568127214899486,0.48530398219696724,0.15298612653571608,0.9518340106321149,2.7179481345834597
0.09846652027941236,0.48530398219696724,0.17342835155124436,0.9499508553532865,2.7177251326068816
0.11315956652786067,0.48530398219696724,0.19370075236920867,0.9478871929846625,2.7174750054423256
0.13004509005128978,0.48530398219696724,0.21331704302591012,0.945632266271314,2.7171958861123158
0.1494502494606524,0.48530398219696724,0.23172070290167668,0.9431746672053125,2.716886391559391
0.17175102154984984,0.48530398219696724,0.24152739264288198,0.9405019375700668,2.7165459404932175
0.19737948588157686,0.48530398219696724,0.25604375774429833,0.9376001188228212,2.716175179534241
0.22683219636960386,0.48530398219696724,0.2675941125213887,0.9344533171029367,2.7157765368992846
0.2606798020576923,0.48530398219696724,0.2694407657273646,0.9310433736712251,2.71535491882966
0.2995781034986427,0.48530398219696724,0.26785118122174245,0.9273497470416623,2.7149185569427665
0.3442807589518621,0.48530398219696724,0.26284154049659925,0.923349714399336,2.7144800066935417
0.39565388658322687,0.48530398219696724,0.24811434471879928,0.9190189820808334,2.7140572934030827
0.4546928455862411,0.48530398219696724,0.2367336581791984,0.9143327563935936,2.7136752120576175
0.5225415213602959,0.48530398219696724,0.21649710276154716,0.9092672695502616,2.71336682231131
0.6005144883981762,0.48530398219696724,0.19547186754962612,0.9038016884704233,2.7131752509702736
0.6901224802908534,0.48530398219696724,0.1865896593265175,0.8979202685486675,2.7131560201598743
0.793101660333306,0.48530398219696724,0.19262050059613248,0.8916145654965983,2.7133802388543264
0.9114472598521194,0.48530398219696724,0.20892423183157174,0.8848855031709931,2.713939081414387
1.0474522360006342,0.48530398219696724,0.21938072549705648,0.8777451271958199,2.714949967831178
1.2037516980200695,0.48530398219696724,0.2298020856922962,0.8702179461767141,2.7165647112253493
1.3833739627296222,0.48530398219696724,0.23387627075505513,0.862341823598614,2.7189796144897898
1.5897992284504772,0.48530398219696724,0.23592082770076586,0.8541683372609845,2.7224471418172294
1.8270270041765395,0.48530398219696724,0.23619835181729734,0.845762278485405,2.727288427433566
2.099653600438444,0.48530398219696724,0.2352305338086535,0.8371995269408835,2.733905482916425
2.4129611832536098,0.48530398219696724,0.2334015945640003,0.8285620699909755,2.742791327525371
2.7730201165910637,0.48530398219696724,0.23117785425942566,0.8199287222227739,2.754535083833236
3.1868065762459103,0.48530398219696724,0.23043688454909023,0.8113604671402176,2.7698172031963786
3.662337713903373,0.48530398219696724,0.23439640974635992,0.8028805972571487,2.7893878916552928
4.208826990208894,0.48530398219696724,0.2445847232626278,0.7944521921826365,2.8140211051338517
4.836862686437176,0.48530398219696724,0.25384128112297466,0.7859588483256099,2.844440015063822
5.558613053440597,0.48530398219696724,0.2626075599656097,0.7771980666182341,2.881220649020693
6.388062072657212,0.48530398219696724,0.27245218921074266,0.7678981825569039,2.9246987683614534
7.341280397070123,0.48530398219696724,0.27929416259157275,0.757766135497365,2.974924241056751
8.436736721624852,0.48530398219696724,0.2842710539910071,0.746562703389964,3.0317120039089205
9.695655615935925,0.48530398219696724,0.2866721463388716,0.7341863344362045,3.0948131236072314
11.142428752325099,0.48530398219696724,0.2859834482832389,0.7207346176326742,3.164173600441643
12.805087496773325,0.48530398219696724,0.2804707482797351,0.7065141516722802,3.2401906501260136
14.715846019280558,0.48530398219696724,0.2731951468773387,0.6919887442775235,3.323858935010656
16.91172544644807,0.48530398219696724,0.26146145061335413,0.6776832842932193,3.4167433036463306
19.435271149298263,0.48530398219696724,0.24683217800911833,0.6640793745957699,3.5207951680361473
22.335377063851233,0.48530398219696724,0.23114969705032445,0.6515378513108089,3.638094943512915
25.668233015746946,0.48530398219696724,0.20486771248641936,0.6402659441361138,3.770617528637773
29.498413403416983,0.48530398219696724,0.17721074539480344,0.6303260532894724,3.920085666227998
33.90012833314499,0.48530398219696724,0.1449454802645525,0.6216702637155569,4.087927244534399
38.9586614468756,0.48530398219696724,0.10585259754790437,0.6141827695741532,4.275315314652989
44.7720223008213,0.48530398219696724,0.0883643979401188,0.6077175532295698,4.48325461009353
51.45284530985853,0.48530398219696724,0.08072951147382353,0.6021255761227008,4.712681339413215
59.13057204993993,0.48530398219696724,0.07013200983220004,0.5972709782522477,4.964554215253611
67.95395920083764,0.48530398219696724,0.06258145405752735,0.5930384568454234,5.239926215541697
78.09396072084505,0.48530398219696724,0.0560840839221996,0.5893346886648081,5.539994785748557
89.74704009584349,0.48530398219696724,0.049149569006234045,0.5860863141200071,5.866132679756169
103.13897683787222,0.48530398219696724,0.045126376448057774,0.5832363244873358,6.219903455314892
118.52924098447018,0.48530398219696724,0.04153547992751991,0.5807400502044806,6.603065999462712
136.2160203551273,0.48530398219696724,0.03702185575096812,0.5785614554664781,7.01757218101187
156.54199796841294,0.48530398219696724,0.0339810547384339,0.5766701002274806,7.465561207485741
179.90099155778333,0.48530398219696724,0.03104413925574789,0.5750388993250345,7.949353637598367
206.7455838273133,0.48530398219696724,0.02821000238078693,0.5736426573572129,8.471447305375543
237.59589128427652,0.48530398219696724,0.02551172567059578,0.5724572662269164,9.034516683331153
273.04964154553255,0.48530398219696724,0.021760810384220397,0.5714594067896694,9.641416507453073
313.79375436648274,0.48530398219696724,0.019426675073361203,0.5706265864337333,10.295189874105965
360.61765077612336,0.48530398219696724,0.01726759255790664,0.5699373603975804,10.999080553689089
414.4285481839423,0.48530398219696724,0.01529576862583232,0.5693716157629849,11.75654897437518
476.26903780279935,0.48530398219696724,0.01350835370131879,0.5689108338904,12.571291205687348
547.337284952015,0.48530398219696724,0.01078822416171241,0.5685382822537725,13.447260285018338
629.0102436234466,0.48530398219696724,0.009442011235874969,0.5682391155820854,14.388689336368296
722.870335094958,0.48530398219696724,0.008252714013226824,0.5680003869770635,15.40011608485519
830.7361074919369,0.48530398219696724,0.007206063736311872,0.567810982335954,16.48640853571134
954.6974703287535,0.48530398219696724,0.006288375360534999,0.5676614973111953,17.652791737107627
1097.1561867027283,0.48530398219696724,0.005485141207365732,0.5675440770487928,18.904875668594478
1260.872407680682,0.48530398219696724,0.004783092341812,0.5674522369124452,20.24868438709488
1449.018150486201,0.48530398219696724,0.004170055629357035,0.5673806788533446,21.690686622584995
1665.2387566325353,0.48530398219696724,0.00302097985436771,0.5673251141224918,23.237828051479102
1913.7235207582582,0.48530398219696724,0.002624745835283479,0.5672820993279926,24.897565494102544
2199.2868586060326,0.48530398219696724,0.0022809841613266983,0.5672488897612383,26.677903289833893
2527.461586781732,0.48530398219696724,0.0019826358588095182,0.5672233115659089,28.58743210474919
2904.6061215980462,0.48530398219696724,0.0017236370266181592,0.5672036526711041,30.635370425776056
3338.027673990301,0.48530398219696724,0.0014987062718561143,0.5671885713496425,32.831608995041755
3836.123827417535,0.48530398219696724,0.001303302802109945,0.567177020665089,35.18675843986311
4408.54524183412,0.48530398219696724,0.0011335013160012474,0.5671681868092527,37.712200358459775
5066.382636136649,0.48530398219696724,0.0009859153926105066,0.5671614392976987,40.420142129307926
5822.38167188866,0.48530398219696724,0.0008576091047514732,0.5671562910979702,43.3236757230864
6691.189901715636,0.48530398219696724,0.0007460486534792614,0.5671523669506147,46.43684081025269
7689.640567018716,0.48530398219696724,0.0006490288862091972,0.5671493783626336,49.77469247422538
8837.078743614602,0.48530398219696724,0.00042483294235274444,0.5671471039779593,53.35337385973533
10155.736154404181,0.48530398219696724,0.000369346016227383,0.5671453742427713,57.190194107971394
11671.161911100682,0.48530398219696724,0.0003211425212230117,0.5671440594756155,61.303711954580486
13412.717530678983,0.48530398219696724,0.000279257678238707,0.5671430606196038,65.71382539330169
15414.145817536453,0.48530398219696724,0.0002428565388055832,0.5671423020959245,70.44186783703123
17714.224633510854,0.48530398219696724,0.00021121620315625722,0.567141726296028,75.51071123943258
20357.518222611085,0.48530398219696724,0.00018371013169721185,0.5671412893466122,80.94487667392549
23395.240647448256,0.48530398219696724,0.0001597952230937353,0.5671409578598438,86.77065290307891
26886.24806652944,0.48530398219696724,0.00013900039410611825,0.5671407064439806,93.01622351027196
30898.1790778802,0.48530398219696724,0.00012091693154776673,0.5671405157993589,99.71180320709499
35508.76522326117,0.48530398219696724,0.00010519002078200428,0.5671403712640278,106.88978397455178
40807.33704412155,0.48530398219696724,9.151161706816323e-05,0.5671402617041119,114.58489174388609
46896.55486926553,0.48530398219696724,7.961417065539692e-05,0.5671401786680341,122.83435437401378
53894.397868406064,0.48530398219696724,6.926523000538354e-05,0.5671401157424141,131.67808173735492
61936.44990970618,0.48530398219696724,6.0262824072506475e-05,0.5671400680619191,141.15885878456896
71178.52651001325,0.48530398219696724,5.2431450219108014e-05,0.567140031936514,151.3225525216112
81799.69377519484,0.48530398219696724,4.5618554469884986e-05,0.5671400045681558,162.21833389993483
94005.73782282983,0.48530398219696724,3.969146676093059e-05,0.5671399838355705,173.89891569289765
108033.15190764665,0.48530398219696724,3.4534931432322735e-05,0.5671399681308236,186.42080750884782
124153.71850064106,0.48530398219696724,3.0048588991679113e-05,0.5671399562352685,199.84458917433048
142679.7751000857,0.48530398219696724,2.614533741781984e-05,0.5671399472254135,214.23520380977774
163970.26580002054,0.48530398219696724,2.2749276125863726e-05,0.5671399404015083,229.66227201536475
188437.695865931,0.48530398219696724,1.9794509334910644e-05,0.5671399352333895,246.2004286868741
216556.12406317543,0.48530398219696724,1.7223670594306587e-05,0.5671399313194112,263.9296840909224
248870.34759027854,0.48530398219696724,1.4986663921661819e-05,0.5671399283553139,282.93581094629894
286006.45757603913,0.48530398219696724,1.3040331847826366e-05,0.5671399261106246,303.31075938398726
328683.96965420543,0.48530398219696724,nan,0.5671399244107731,325.1531017933553
377729.76464674546,0.48530398219696724,nan,0.5671399231235381,348.5685097065678
434094.10945776606,0.48530398219696724,nan,0.5671399221487767,373.6702650283179
498869.06858441175,0.48530398219696724,nan,0.5671399214106478,400.5798080841226
573309.6629695033,0.48530398219696724,nan,0.5671399208517119,429.4273251385551
658858.1861506815,0.48530398219696724,nan,0.5671399204284727,460.3523782257775
757172.14883374,0.48530398219696724,nan,0.5671399201079881,493.50458033939844
870156.3933188907,0.48530398219696724,nan,0.5671399198653138,529.0443192481724
1000000.0,0.48530398219696724,nan,0.5671399196815587,567.1435334392839


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_0.99.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006027570455403417,0.9673259179702004,2.719540612623022
0.0011492187010036998,0.48530398219696724,0.0006921872526698126,0.9672925739602236,2.7195376456530314
0.001320703622736631,0.48530398219696724,0.0007947988522947219,0.9672542917422922,2.719534236600913
0.0015177773017322714,0.48530398219696724,0.0009125064603600245,0.967210346318169,2.7195303197071863
0.0017442580591096614,0.48530398219696724,0.0010474942218725279,0.9671599082627577,2.7195258194666057
0.0020045339809052396,0.48530398219696724,0.0012022537313945722,0.9671020293198315,2.719520649195467
0.0023036479376536945,0.48530398219696724,0.001379611702362135,0.9670356262127289,2.719514709392095
0.002647395290480231,0.48530398219696724,0.0015827869939762079,0.9669594625136608,2.719507885861959
0.0030424361767690034,0.48530398219696724,0.002233011637504387,0.966872128423848,2.719500047575286
0.003496424550953137,0.48530398219696724,0.0025607078560332627,0.9667720183350673,2.719491044221278
0.004018156480603808,0.48530398219696724,0.0029355590292225713,0.9666573060747908,2.7194807034190607
0.0046177405710691065,0.48530398219696724,0.003364053613320482,0.966525917786078,2.7194688275412076
0.005306793820656121,0.48530398219696724,0.003854106345441791,0.9663755024647345,2.719455190101609
0.006098666701068888,0.48530398219696724,0.004412930878968259,0.9662034002756007,2.7194395316553948
0.007008701824056899,0.48530398219696724,0.005050075934954708,0.9660066089035335,2.719421555155152
0.008054531205964931,0.48530398219696724,0.00890777110051914,0.9657817483689564,2.7194009207052
0.009256417889712782,0.48530398219696724,0.010181787431007273,0.9655250249586844,2.7193772396548246
0.01063764854316313,0.48530398219696724,0.01163724723844579,0.9652321951938599,2.7193500679733074
0.012224984640507832,0.48530398219696724,0.013281252905650943,0.9648985310785331,2.7193188988555237
0.014049180968354592,0.48530398219696724,0.02051558926775354,0.9645187882383084,2.719283154519115
0.016145581502618366,0.48530398219696724,0.02338807602828019,0.9640871789520554,2.7192421771755115
0.018554804201388442,0.48530398219696724,0.026599381481147193,0.9635973524695632,2.7191952191917412
0.021323527981697614,0.48530398219696724,0.0369741517444839,0.9630423853422428,2.719141432513717
0.024505397127942575,0.48530398219696724,0.04199723443156991,0.9624147846946332,2.719079857502984
0.028162060654953962,0.48530398219696724,0.05482343815774831,0.9617065073229824,2.719009411459279
0.032364366763473595,0.48530398219696724,0.062067333567816546,0.9609089970837942,2.7189288772767988
0.03719373553072644,0.48530398219696724,0.07797963733004182,0.9600132420654355,2.7188368929350704
0.04274373643209657,0.48530398219696724,0.08756465656497725,0.9590098513493085,2.718731942885662
0.04912190125853853,0.48530398219696724,0.10673549828712875,0.95788914862453,2.718612352903419
0.05645180755516966,0.48530398219696724,0.12745881901369424,0.9566412764724521,2.7184762906766355
0.06487547294786292,0.48530398219696724,0.14974248032368384,0.9552563009097438,2.718321775376827
0.07455610674814368,0.48530398219696724,0.173534448987564,0.9537243011684475,2.7181467007471256
0.08568127214899486,0.48530398219696724,0.1980591906015046,0.9520354254608574,2.717948877950425
0.09846652027941236,0.48530398219696724,0.2241386039615088,0.9501798908006822,2.7177261065779557
0.11315956652786067,0.48530398219696724,0.25767008438114397,0.9481479053577883,2.7174762848408403
0.13004509005128978,0.48530398219696724,0.2855275062814055,0.9459294969739057,2.7171975729556572
0.1494502494606524,0.48530398219696724,0.3187445980074892,0.9435142427378292,2.716888626831038
0.17175102154984984,0.48530398219696724,0.3507668499194792,0.9408909124235544,2.716548921875868
0.19737948588157686,0.48530398219696724,0.38111453736671336,0.9380470621823748,2.7161791883353965
0.22683219636960386,0.48530398219696724,0.4092740699881415,0.9349686413561007,2.7157819791099826
0.2606798020576923,0.48530398219696724,0.43474661599272596,0.9316397001076963,2.7153623877777515
0.2995781034986427,0.48530398219696724,0.45554706780829674,0.928042303190023,2.7149289286421996
0.3442807589518621,0.48530398219696724,0.4718230560483491,0.9241567602567154,2.714494584151064
0.39565388658322687,0.48530398219696724,0.4861168186085901,0.9199622720219952,2.714078023392807
0.4546928455862411,0.48530398219696724,0.49469622466395474,0.9154380636988642,2.713705008185535
0.5225415213602959,0.48530398219696724,0.4982377892783905,0.9105650357480286,2.7134100435104846
0.6005144883981762,0.48530398219696724,0.4993773167640924,0.9053279140043872,2.713238408928969
0.6901224802908534,0.48530398219696724,0.49417995658653957,0.8997178361387397,2.713248830539333
0.793101660333306,0.48530398219696724,0.4891904825674901,0.8937352800386791,2.7135172038146878
0.9114472598521194,0.48530398219696724,0.47996299153019883,0.8873932351109122,2.7141419184452547
1.0474522360006342,0.48530398219696724,0.4740135639518916,0.880720554516815,2.7152514182764262
1.2037516980200695,0.48530398219696724,0.47075797425896126,0.8737655105901313,2.7170146254443814
1.3833739627296222,0.48530398219696724,0.46812459561198505,0.8665996793339973,2.7196548025776486
1.5897992284504772,0.48530398219696724,0.4618962833149924,0.8593223267198098,2.7234674302056696
1.8270270041765395,0.48530398219696724,0.45860825863260934,0.8520653655950268,2.7288428750066043
2.099653600438444,0.48530398219696724,0.45604715421273423,0.8449986583034212,2.736295074644223
2.4129611832536098,0.48530398219696724,0.449134643900328,0.8383350177279858,2.746498028376146
2.7730201165910637,0.48530398219696724,0.4495384639741075,0.8323338250678681,2.7603321751856096
3.1868065762459103,0.48530398219696724,0.4501396186428901,0.8273018105398464,2.7789421785093404
3.662337713903373,0.48530398219696724,0.44936841609235084,0.8235892199294578,2.803805542446013
4.208826990208894,0.48530398219696724,0.44618673520383584,0.8215792712299707,2.836807201321844
4.836862686437176,0.48530398219696724,0.43936420903447426,0.8216685236331703,2.8803082542032996
5.558613053440597,0.48530398219696724,0.4303035534167657,0.8242357299155955,2.9371873626442513
6.388062072657212,0.48530398219696724,0.4193463336407096,0.8295972982131081,3.010822229760215
7.341280397070123,0.48530398219696724,0.4068624069566293,0.8379491099636357,3.104969490579215
8.436736721624852,0.48530398219696724,0.3932380079440723,0.8492974354419659,3.2235004772451323
9.695655615935925,0.48530398219696724,0.3789972454363224,0.8633859521514331,3.3699653892623487
11.142428752325099,0.48530398219696724,0.3652189284536111,0.8796308047880462,3.5469946504446073
12.805087496773325,0.48530398219696724,0.3564664671040055,0.8970802937719128,3.7556012822938873
14.715846019280558,0.48530398219696724,0.34612541564020816,0.9144189237507043,3.9945099523981034
16.91172544644807,0.48530398219696724,0.33465311032738204,0.9300354160414906,4.259689198282862
19.435271149298263,0.48530398219696724,0.32023393480772755,0.9421681382846104,4.544284632874189
22.335377063851233,0.48530398219696724,0.3042826277766787,0.9491260399377096,4.839122520871047
25.668233015746946,0.48530398219696724,0.2857791379067711,0.9495577661605517,5.133852105583155
29.498413403416983,0.48530398219696724,0.26976298125464243,0.9427121156610649,5.418612173284872
33.90012833314499,0.48530398219696724,0.2567879650722109,0.928614146007779,5.685881863147515
38.9586614468756,0.48530398219696724,0.24518520608475106,0.908090464778424,5.932012639855223
44.7720223008213,0.48530398219696724,0.23585493452163023,0.8826207584337145,6.157960999006543
51.45284530985853,0.48530398219696724,0.22583797248315607,0.8540544405180608,6.368991098413539
59.13057204993993,0.48530398219696724,0.21798467070720157,0.8242794562107396,6.573488649548395
67.95395920083764,0.48530398219696724,0.20383587693520347,0.794938877477208,6.781327038827907
78.09396072084505,0.48530398219696724,0.19008096894430587,0.7672589809007132,7.002306671220821
89.74704009584349,0.48530398219696724,0.18028202880745545,0.7420022460256522,7.245045803322859
103.13897683787222,0.48530398219696724,0.16982485926731306,0.7195172607437724,7.516453414120491
118.52924098447018,0.48530398219696724,0.1623638006006444,0.6998397217244036,7.821700551451835
136.2160203551273,0.48530398219696724,0.15538949735523366,0.6828030483275791,8.164501876116304
156.54199796841294,0.48530398219696724,0.14745222072762637,0.6681327332638851,8.547520046665973
179.90099155778333,0.48530398219696724,0.14108691179795452,0.6555145979650725,8.972763984941142
206.7455838273133,0.48530398219696724,0.134774105592954,0.6446378726465449,9.441918991524199
237.59589128427652,0.48530398219696724,0.12742145463413845,0.635218799643023,9.956595143145329
273.04964154553255,0.48530398219696724,0.12117249137330108,0.6270111464487774,10.518505165401514
313.79375436648274,0.48530398219696724,0.11491979664898308,0.6198088057196651,11.129590222821784
360.61765077612336,0.48530398219696724,0.10751079769556571,0.6134440311561373,11.792110156573642
414.4285481839423,0.48530398219696724,0.10124628532399733,0.6077834918222108,12.50870974883846
476.26903780279935,0.48530398219696724,0.0950280268136075,0.6027233923551225,13.28246782349716
547.337284952015,0.48530398219696724,0.088752530212695,0.5981843439167068,14.116932589699546
629.0102436234466,0.48530398219696724,0.08114161826977846,0.5941063636926457,15.016144741113743
722.870335094958,0.48530398219696724,0.07514015970528111,0.590444225454725,15.984649180313744
830.7361074919369,0.48530398219696724,0.06923033688873519,0.5871633071748588,17.027496482449575
954.6974703287535,0.48530398219696724,0.061671685218943215,0.5842360384935972,18.15023597410336
1097.1561867027283,0.48530398219696724,0.056269033192660134,0.5816390158320266,19.358903230295525
1260.872407680682,0.48530398219696724,0.0511443079836889,0.5793508148124911,20.660005570344325
1449.018150486201,0.48530398219696724,0.04628477659402229,0.577350486623343,22.0605095220653
1665.2387566325353,0.48530398219696724,0.03972563349669601,0.5756166810022554,23.567834094403707
1913.7235207582582,0.48530398219696724,0.03561712825054127,0.5741273002098943,25.18985305610195
2199.2868586060326,0.48530398219696724,0.03182688391500157,0.5728595619663002,26.93490838996273
2527.461586781732,0.48530398219696724,0.028377568675767507,0.5717903386100585,28.811835886487877
2904.6061215980462,0.48530398219696724,0.023362022286524568,0.5708966450671771,30.83000268499266
3338.027673990301,0.48530398219696724,0.02066382593456711,0.5701561666999461,32.99935565231496
3836.123827417535,0.48530398219696724,0.018245017479145725,0.5695477448141287,35.330478919450556
4408.54524183412,0.48530398219696724,0.016081463943365917,0.5690517670155314,37.83465869611032
5066.382636136649,0.48530398219696724,0.01415726366613861,0.5686504369775075,40.52395360096371
5822.38167188866,0.48530398219696724,0.012447625995239827,0.5683279203116292,43.411269085652464
6691.189901715636,0.48530398219696724,0.009645247382957344,0.5680703786962343,46.51043498634062
7689.640567018716,0.48530398219696724,0.008440866015866313,0.5678659132800113,49.83628571315517
8837.078743614602,0.48530398219696724,0.007381868354728056,0.5677044417085386,53.404743018004524
10155.736154404181,0.48530398219696724,0.006452536335968239,0.5675775324425228,57.23290162734293
11671.161911100682,0.48530398219696724,0.005637383160163431,0.5674782169008583,61.339118277005895
13412.717530678983,0.48530398219696724,0.004923029293026067,0.5674007956798829,65.74310484783057
15414.145817536453,0.48530398219696724,0.004297375950441264,0.5673406506316618,70.46602639039786
17714.224633510854,0.48530398219696724,0.0030649494225931558,0.5672940705254912,75.53060486504779
20357.518222611085,0.48530398219696724,0.002670058752112758,0.5672580946707918,80.96122942885272
23395.240647448256,0.48530398219696724,0.002325767834657724,0.5672303763322017,86.78407409051412
26886.24806652944,0.48530398219696724,0.002025631425169681,0.5672090659719784,93.02722353907924
30898.1790778802,0.48530398219696724,0.0017640672620699179,0.5671927131952614,99.72080794097819
35508.76522326117,0.48530398219696724,0.0015361406359444153,0.5671801856108989,106.89714749681032
40807.33704412155,0.48530398219696724,0.0013375480793295443,0.5671706025204849,114.59090755697943
46896.55486926553,0.48530398219696724,0.0011645482141703534,0.5671632812945937,122.83926511427445
53894.397868406064,0.48530398219696724,0.0010138624543775895,0.5671576943971144,131.68208752170227
61936.44990970618,0.48530398219696724,0.0008826033324303478,0.5671534352073132,141.1621243244924
71178.52651001325,0.48530398219696724,0.000768314051184393,0.5671501910175918,151.32521314537806
81799.69377519484,0.48530398219696724,0.0006687912125867428,0.5671477218213049,162.22050062114187
94005.73782282983,0.48530398219696724,0.0005821013987073622,0.5671458437305643,173.9006794553385
108033.15190764665,0.48530398219696724,0.0003790221761904665,0.5671444160681731,186.42224272651652
124153.71850064106,0.48530398219696724,0.0003298795662316499,0.5671433313563197,199.8457566728758
142679.7751000857,0.48530398219696724,0.0002871011047860786,0.5671425075765103,214.23615326296178
163970.26580002054,0.48530398219696724,0.000249864297763177,0.567141882201855,229.66304395778405
188437.695865931,0.48530398219696724,0.00021745266890992393,0.567141407606809,246.20105617275712
216556.12406317543,0.48530398219696724,0.00018924180830176624,0.5671410475436925,263.930194058489
248870.34759027854,0.48530398219696724,0.0001646882918163276,0.5671407744429171,282.93622533798646
286006.45757603913,0.48530398219696724,0.00014331850441454762,0.5671405673475557,303.31109606484085
328683.96965420543,0.48530398219696724,0.0001247201033962075,0.5671404103353516,325.1533753029579
377729.76464674546,0.48530398219696724,0.00010853406012327242,0.5671402913145361,348.56873187399043
434094.10945776606,0.48530398219696724,9.444776046891314e-05,0.5671402011058447,373.67044547454276
498869.06858441175,0.48530398219696724,8.218887310195148e-05,0.5671401327433249,400.579954632178
573309.6629695033,0.48530398219696724,7.152071638900199e-05,0.5671400809422027,429.4274441480756
658858.1861506815,0.48530398219696724,6.223693107727408e-05,0.5671400416941633,460.3524748657273
757172.14883374,0.48530398219696724,5.4158235410670326e-05,0.5671400119597112,493.5046588102699
870156.3933188907,0.48530398219696724,4.712729679526415e-05,0.567139989434449,529.044382962933
1000000.0,0.48530398219696724,4.100921724303031e-05,0.5671399723715882,567.1435851706619


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_0.999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.02073076772403083,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.023639033828775875,0.9640914069247906,2.7192421802711535
0.018554804201388442,0.48530398219696724,0.026891488553006458,0.9636021855005283,2.719195223256994
0.021323527981697614,0.48530398219696724,0.03746096757652275,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.042480780372111566,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.055628321622140604,0.9617136982557939,2.7190094206287005
0.032364366763473595,0.48530398219696724,0.06282656812261012,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580418684475,0.9600225809350658,2.718836908649924
0.04274373643209657,0.48530398219696724,0.08862940626420783,0.9590204828026079,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820586208540273,0.9579012439863587,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.1292999044852672,0.9566550302343644,2.7184763257853866
0.06487547294786292,0.48530398219696724,0.15202372383712767,0.9552719350591976,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585800915541192,0.9537420708862914,2.718146760721653
0.08568127214899486,0.48530398219696724,0.20144005651819036,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.236066704123243,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.26273688750258595,0.9481740725083398,2.717476420004164
0.13004509005128978,0.48530398219696724,0.29697636496613566,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306794208231875,0.9435483563461989,2.716888863192694
0.17175102154984984,0.48530398219696724,0.3634507659462997,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966702107875239,0.9380920180064969,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.42543226434479703,0.9350205177251765,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085551496065,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.4810237053830645,0.9281121764624503,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220390560564,0.9242383077492041,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228537481600801,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414306885983378,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517240468253118,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.562216009321396,0.905483715432244,2.713245190172594
0.6901224802908534,0.48530398219696724,0.5681651072074985,0.8999020730622003,2.71325883578907
0.793101660333306,0.48530398219696724,0.5702190000889118,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716504282176084,0.8876529689778518,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.579308232062935,0.8810308342741271,2.71528450008399
1.2037516980200695,0.48530398219696724,0.5819383246911862,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947640450462548,0.8670517392019828,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945593037545299,0.8598760783438165,2.723582967434443
1.8270270041765395,0.48530398219696724,0.613913027161599,0.8527524865038214,2.7290216198696986
2.099653600438444,0.48530398219696724,0.6148854289111572,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143675314706353,0.8394437115269888,2.746942544195454
2.7730201165910637,0.48530398219696724,0.6122255841820964,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929206563296046,0.8292235026205071,2.7801084363319304
3.662337713903373,0.48530398219696724,0.5879486681356031,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5768985592097997,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.5653941615065714,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.5537539928385898,0.8313447801829476,2.946239788500504
6.388062072657212,0.48530398219696724,0.5413808386725493,0.8397705903581943,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299340551574415,0.852590073565592,3.1305491565441548
8.436736721624852,0.48530398219696724,0.5168882527284305,0.8704023915100785,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051205147406934,0.8937368217187605,3.440024752364775
11.142428752325099,0.48530398219696724,0.49014244572578536,0.9230105333395423,3.6605117029051897
12.805087496773325,0.48530398219696724,0.4751389018401354,0.9584879681276125,3.9361840500757546
14.715846019280558,0.48530398219696724,0.45834872101777857,1.0002443154113045,4.275836516806702
16.91172544644807,0.48530398219696724,0.44108381675133246,1.0481332793494484,4.68802931078476
19.435271149298263,0.48530398219696724,0.4250306033805411,1.1017570226656108,5.180674298866349
22.335377063851233,0.48530398219696724,0.4086329142595594,1.1604350463518474,5.760574203431845
25.668233015746946,0.48530398219696724,0.3938161653548161,1.2231696884931973,6.432861026858548
29.498413403416983,0.48530398219696724,0.3808872796422743,1.2886091700097457,7.200272007189386
33.90012833314499,0.48530398219696724,0.3681515597075464,1.3550144178251926,8.062228102479803
38.9586614468756,0.48530398219696724,0.3547159945487607,1.4202425164095298,9.013743277934244
44.7720223008213,0.48530398219696724,0.3413928159782233,1.4817661780395253,10.044289336714261
51.45284530985853,0.48530398219696724,0.32872348494491455,1.5367526383475212,11.136859469365511
59.13057204993993,0.48530398219696724,0.3161668500523264,1.582223224056349,12.267585744320604
67.95395920083764,0.48530398219696724,0.3007274372744879,1.6153024424261542,13.40631760155279
78.09396072084505,0.48530398219696724,0.2861640032701211,1.6335408007588785,14.518487770260014
89.74704009584349,0.48530398219696724,0.27325755858624956,1.6352625242967087,15.568324334187967
103.13897683787222,0.48530398219696724,0.263718975016995,1.619860168481313,16.523036942198253
118.52924098447018,0.48530398219696724,0.2534326269858052,1.5879505427434837,17.357158306074098
136.2160203551273,0.48530398219696724,0.24636870727994598,1.5413331242882276,18.05599197552649
156.54199796841294,0.48530398219696724,0.23987591824215249,1.4827487635571397,18.61728438877194
179.90099155778333,0.48530398219696724,0.2329599161160753,1.4154988986710182,19.05077924203362
206.7455838273133,0.48530398219696724,0.22828338283564098,1.343023586571148,19.375975812483766
237.59589128427652,0.48530398219696724,0.22377046273554943,1.2685343507714333,19.61888262019881
273.04964154553255,0.48530398219696724,0.21837509218515855,1.1947624699363553,19.808656511717707
313.79375436648274,0.48530398219696724,0.21443784246784137,1.1238372832019674,19.974791561612804
360.61765077612336,0.48530398219696724,0.21081520616900476,1.0572734027398338,20.145159846756304
414.4285481839423,0.48530398219696724,0.20693666661400026,0.9960295264852318,20.344891163390024
476.26903780279935,0.48530398219696724,0.2029663237374072,0.9406022715069388,20.595902373861183
547.337284952015,0.48530398219696724,0.1976202834822138,0.8911281795769072,20.91684595229036
629.0102436234466,0.48530398219696724,0.19345540921869395,0.8474784417919523,21.32328924272398
722.870335094958,0.48530398219696724,0.18885080657523326,0.8093398099774937,21.828005036134883
830.7361074919369,0.48530398219696724,0.18396969494345589,0.776280505222777,22.441313805646644
954.6974703287535,0.48530398219696724,0.17762099318554983,0.7478023418462182,23.17145430013843
1097.1561867027283,0.48530398219696724,0.17234498449935026,0.7233809375372835,24.02497377491646
1260.872407680682,0.48530398219696724,0.16669279364297637,0.702495785887887,25.007130401637493
1449.018150486201,0.48530398219696724,0.16083105961771185,0.6846517241425807,26.122297091163105
1665.2387566325353,0.48530398219696724,0.15347796469719668,0.6693931665972578,27.37435374396188
1913.7235207582582,0.48530398219696724,0.147223826327984,0.6563124026286218,28.767055805894802
2199.2868586060326,0.48530398219696724,0.14084600803578415,0.6450532103359328,30.30437035314217
2527.461586781732,0.48530398219696724,0.13267078436978616,0.6353109541633771,31.99077510953564
2904.6061215980462,0.48530398219696724,0.1260224389848703,0.6268301986606498,33.83151930943852
3338.027673990301,0.48530398219696724,0.11933415086690032,0.6194006945448562,35.83284736404072
3836.123827417535,0.48530398219696724,0.1123682879657875,0.6128524056683246,38.00218682588506
4408.54524183412,0.48530398219696724,0.103761568040673,0.6070500730345956,40.348301653141625
5066.382636136649,0.48530398219696724,0.09704500759091497,0.6018876716200506,42.88141096727648
5822.38167188866,0.48530398219696724,0.09026211472607673,0.59728301292939,45.613273073694835
6691.189901715636,0.48530398219696724,0.08154067402780503,0.5931726771613098,48.55723498112868
7689.640567018716,0.48530398219696724,0.07521600917949209,0.5895074140763574,51.72824920861377
8837.078743614602,0.48530398219696724,0.06902477823476916,0.5862481197136372,55.142862156226116
10155.736154404181,0.48530398219696724,0.060796958204573405,0.5833624667574108,58.81918126151757
11671.161911100682,0.48530398219696724,0.055296896834548366,0.5808222330345691,62.776830897391115
13412.717530678983,0.48530398219696724,0.05006931952695392,0.5786013333620043,67.03690879043715
15414.145817536453,0.48530398219696724,0.04522192220179719,0.5766745173610822,71.62195513906538
17714.224633510854,0.48530398219696724,0.03845508245641395,0.5750166554527256,76.55594540009709
20357.518222611085,0.48530398219696724,0.03441689209531415,0.573602503456654,81.86431509378944
23395.240647448256,0.48530398219696724,0.03070387536919524,0.5724068180136427,87.57402146878184
26886.24806652944,0.48530398219696724,0.027338321294378475,0.5714046925433903,93.71364315635665
30898.1790778802,0.48530398219696724,0.02234162296616443,0.570571995421974,100.3135156842594
35508.76522326117,0.48530398219696724,0.019749317644256685,0.5698858146514452,107.40589838758528
40807.33704412155,0.48530398219696724,0.017424443221869763,0.5693248413076973,115.02516705845099
46896.55486926553,0.48530398219696724,0.015354242587832325,0.5688696523662058,123.2080265679717
53894.397868406064,0.48530398219696724,0.013510643683354497,0.5685028781592035,131.99373843898252
61936.44990970618,0.48530398219696724,0.01045603267180267,0.568209258413703,141.4243596230573
71178.52651001325,0.48530398219696724,0.009157968318712881,0.5679756028872678,151.54499021891507
81799.69377519484,0.48530398219696724,0.008015066851559019,0.5677906786468132,162.40402930638223
94005.73782282983,0.48530398219696724,0.007009718620810061,0.5676450473237643,174.0534392945412
108033.15190764665,0.48530398219696724,0.006127412846809083,0.5675308737695616,186.54902011913532
124153.71850064106,0.48530398219696724,0.005353564316270959,0.5674417238575409,199.9506952670229
142679.7751000857,0.48530398219696724,0.004675095226986018,0.5673723648563934,214.3228119929463
163970.26580002054,0.48530398219696724,0.00408123079691566,0.5673185776072054,229.73445828660974
188437.695865931,0.48530398219696724,0.002902512859315508,0.5672769861101611,246.25979920903603
216556.12406317543,0.48530398219696724,0.0025292101289476135,0.5672449072564694,263.9784352032229
248870.34759027854,0.48530398219696724,0.002203574093724295,0.567220221339832,282.9757849390681
286006.45757603913,0.48530398219696724,0.00191956260805255,0.5672012625663205,303.3434952079173
328683.96965420543,0.48530398219696724,0.0016719445028978235,0.5671867279227998,325.17988035746754
377729.76464674546,0.48530398219696724,0.0014561017228970111,0.5671756023254789,348.59039376402245
434094.10945776606,0.48530398219696724,0.001268050167414486,0.5671670978277872,373.6881338808543
498869.06858441175,0.48530398219696724,0.0011040538431574913,0.5671606047175797,400.59438747902675
573309.6629695033,0.48530398219696724,0.0009613238189896688,0.5671556524996495,429.43921280898263
658858.1861506815,0.48530398219696724,0.0008368911634420907,0.5671518789836009,460.3620655547105
757172.14883374,0.48530398219696724,0.0007285346639478834,0.5671490059411527,493.5124706246702
870156.3933188907,0.48530398219696724,0.0006343629868782671,0.5671468200365958,529.0507430223545
1000000.0,0.48530398219696724,0.00041273557229208347,0.5671451579553018,567.1487612624453


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_0.9999.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006087904332891644,0.9673262168135996,2.7195406126366164
0.0011492187010036998,0.48530398219696724,0.0006991168049882076,0.967292917262607,2.7195376456709783
0.001320703622736631,0.48530398219696724,0.0008027569874591709,0.9672546860951353,2.7195342366246056
0.0015177773017322714,0.48530398219696724,0.0009216446622764183,0.9672107992830276,2.719530319738458
0.0017442580591096614,0.48530398219696724,0.0010579864594028308,0.9671604285117849,2.7195258195078806
0.0020045339809052396,0.48530398219696724,0.00121429905855952,0.9671026267959554,2.7195206492499406
0.0023036479376536945,0.48530398219696724,0.00139343769747468,0.967036312312031,2.719514709463976
0.002647395290480231,0.48530398219696724,0.0015986539291360311,0.966960250292739,2.719507885956804
0.0030424361767690034,0.48530398219696724,0.002255901656369956,0.9668730328352629,2.719500047700407
0.003496424550953137,0.48530398219696724,0.0025870560592428336,0.9667730564942075,2.7194910443863223
0.004018156480603808,0.48530398219696724,0.002965896918317208,0.9666584975617821,2.7194807036367235
0.0046177405710691065,0.48530398219696724,0.003398986696330304,0.9665272849866273,2.7194688278282055
0.005306793820656121,0.48530398219696724,0.0038943630216494657,0.9663770709540352,2.7194551904799433
0.006098666701068888,0.48530398219696724,0.004459315414867576,0.9662051992496379,2.7194395321539986
0.007008701824056899,0.48530398219696724,0.005103540327587574,0.9660086716623174,2.7194215558120685
0.008054531205964931,0.48530398219696724,0.00900506404454205,0.9657841128563726,2.7194009215704043
0.009256417889712782,0.48530398219696724,0.010294420581056445,0.9655277343638085,2.7193772407939365
0.01063764854316313,0.48530398219696724,0.0117680112749071,0.9652352986187901,2.7193500694724135
0.012224984640507832,0.48530398219696724,0.013432988051589321,0.9649020842781862,2.7193189008274845
0.014049180968354592,0.48530398219696724,0.02075231670065839,0.9645228544383018,2.7192831571117533
0.016145581502618366,0.48530398219696724,0.023664171461648262,0.9640918297521799,2.7192421805822824
0.018554804201388442,0.48530398219696724,0.02692076542280629,0.9636026688427795,2.7191952236655754
0.021323527981697614,0.48530398219696724,0.037502500333298175,0.9630484587433896,2.7191414383850154
0.024505397127942575,0.48530398219696724,0.04252927192035321,0.9624217183001219,2.719079865202967
0.028162060654953962,0.48530398219696724,0.05569356551654517,0.9617144174340204,2.71900942155032
0.032364366763473595,0.48530398219696724,0.06290279000853681,0.9609180147430388,2.718928890491922
0.03719373553072644,0.48530398219696724,0.07906485441236082,0.9600235149626228,2.718836910229483
0.04274373643209657,0.48530398219696724,0.08874506472653555,0.9590215461280651,2.718731965504365
0.04912190125853853,0.48530398219696724,0.10835362714794701,0.9579024537526781,2.718612382470535
0.05645180755516966,0.48530398219696724,0.12948522368318824,0.9566564059037971,2.71847632931454
0.06487547294786292,0.48530398219696724,0.15225317949188472,0.9552734988468972,2.718321825867013
0.07455610674814368,0.48530398219696724,0.17613795059523596,0.9537438483309935,2.718146766750676
0.08568127214899486,0.48530398219696724,0.2017812945474998,0.9520576473640294,2.7179489643152452
0.09846652027941236,0.48530398219696724,0.236499385775568,0.9502051686434821,2.7177262197747747
0.11315956652786067,0.48530398219696724,0.26324944665703615,0.9481766901869364,2.7174764335931143
0.13004509005128978,0.48530398219696724,0.2976039276138491,0.9459623278073896,2.7171977691651623
0.1494502494606524,0.48530398219696724,0.3314410841432764,0.9435517692761624,2.7168888869580465
0.17175102154984984,0.48530398219696724,0.3657984575758248,0.9409339228342868,2.7165492690214768
0.19737948588157686,0.48530398219696724,0.39780284687369977,0.938096516221101,2.7161796554096247
0.22683219636960386,0.48530398219696724,0.42676898057991536,0.9350257088267817,2.7157826136751586
0.2606798020576923,0.48530398219696724,0.45815839470081254,0.9317058044565315,2.7153632594631665
0.2995781034986427,0.48530398219696724,0.48293751235893195,0.9281191700241181,2.714930140474197
0.3442807589518621,0.48530398219696724,0.5079985740155603,0.924246471018467,2.714496289788456
0.39565388658322687,0.48530398219696724,0.5285180782268359,0.9200673242763634,2.714080453182729
0.4546928455862411,0.48530398219696724,0.5447092749697802,0.9155614419753327,2.7137085083003143
0.5225415213602959,0.48530398219696724,0.5581785759946656,0.9107103012104648,2.7134151344661044
0.6005144883981762,0.48530398219696724,0.569223775330104,0.9054993280285224,2.713245873079686
0.6901224802908534,0.48530398219696724,0.5734937061858355,0.8999205426739717,2.713259843793445
0.793101660333306,0.48530398219696724,0.5822965602540042,0.8939755846722169,2.7135335368552576
0.9114472598521194,0.48530398219696724,0.5847799069050147,0.8876790351611727,2.714166250666043
1.0474522360006342,0.48530398219696724,0.597582748494349,0.8810619950449609,2.715287839238679
1.2037516980200695,0.48530398219696724,0.6157292218773107,0.8741759690433863,2.717069453476423
1.3833739627296222,0.48530398219696724,0.6204823579105335,0.8670972241264667,2.7197379444889727
1.5897992284504772,0.48530398219696724,0.6140612577631451,0.8599318657561139,2.7235946687948283
1.8270270041765395,0.48530398219696724,0.6182417544458757,0.8528218188872891,2.729039753583245
2.099653600438444,0.48530398219696724,0.6215195187002855,0.8459516793041622,2.7366035409059
2.4129611832536098,0.48530398219696724,0.6236668758005303,0.8395560814084624,2.746987859508051
2.7730201165910637,0.48530398219696724,0.6245524321632336,0.8339269339536354,2.761120690401434
3.1868065762459103,0.48530398219696724,0.6240832901529251,0.829419683683006,2.780228263669516
3.662337713903373,0.48530398219696724,0.6221821825958649,0.8264576589002762,2.8059281712405664
4.208826990208894,0.48530398219696724,0.6187786813393783,0.825533447450295,2.8403452551888124
4.836862686437176,0.48530398219696724,0.6138147891591933,0.8272061409861065,2.886248442225273
5.558613053440597,0.48530398219696724,0.6169102261441093,0.8320932050875016,2.94720111580047
6.388062072657212,0.48530398219696724,0.5937208007846496,0.8408559189952398,3.0277103561772276
7.341280397070123,0.48530398219696724,0.5802366568044053,0.8541780304346469,3.133352946001135
8.436736721624852,0.48530398219696724,0.5664073310155965,0.8727386057868745,3.2708517728384
9.695655615935925,0.48530398219696724,0.551152704964019,0.8971817675045641,3.4480800060104264
11.142428752325099,0.48530398219696724,0.5361997228166628,0.9280874327768199,3.6739860457312723
12.805087496773325,0.48530398219696724,0.5205644177116054,0.9659475085477909,3.9584580446038764
14.715846019280558,0.48530398219696724,0.5068490751859391,1.0111508271814358,4.312172389905091
16.91172544644807,0.48530398219696724,0.490493427266167,1.0639776970135661,4.746480583754049
19.435271149298263,0.48530398219696724,0.4744296873994413,1.1246021756421254,5.273374173407909
22.335377063851233,0.48530398219696724,0.45998595331153863,1.1930980558465807,5.905533242581391
25.668233015746946,0.48530398219696724,0.4453976360041243,1.2694436931096467,6.656427198181298
29.498413403416983,0.48530398219696724,0.4327540045139375,1.3535212173563986,7.540412280167626
33.90012833314499,0.48530398219696724,0.4192329344752395,1.4451069567217052,8.572762660839084
38.9586614468756,0.48530398219696724,0.40619657825639616,1.5438515468805256,9.769575981017631
44.7720223008213,0.48530398219696724,0.392316670615587,1.6492498132773719,11.147502075503121
51.45284530985853,0.48530398219696724,0.377971513304177,1.7606018958343916,12.723250689610891
59.13057204993993,0.48530398219696724,0.3631732534672616,1.8769682114130233,14.51283940310326
67.95395920083764,0.48530398219696724,0.34751595083890074,1.9971218281883008,16.530548995088186
78.09396072084505,0.48530398219696724,0.3324385730992246,2.1195028606890607,18.787564379474386
89.74704009584349,0.48530398219696724,0.3196483108547836,2.2421808119342805,21.290300891068004
103.13897683787222,0.48530398219696724,0.3070165842464833,2.362832523907824,24.03845504095148
118.52924098447018,0.48530398219696724,0.29570252426320165,2.4787454284157766,27.022882292926592
136.2160203551273,0.48530398219696724,0.2871209312924821,2.5868575747487186,30.223494469609104
156.54199796841294,0.48530398219696724,0.27869769291308333,2.6838463713569625,33.60747929198035
179.90099155778333,0.48530398219696724,0.2727185014647444,2.7662755519586484,37.1282515353948
206.7455838273133,0.48530398219696724,0.2677234797285146,2.8308029052292762,40.7256062474783
237.59589128427652,0.48530398219696724,0.2635580249291625,2.8744389648097015,44.327500973052636
273.04964154553255,0.48530398219696724,0.25914045324345003,2.8948304860206244,47.85369435069275
313.79375436648274,0.48530398219696724,0.2560113802217011,2.890526627618492,51.22110640707066
360.61765077612336,0.48530398219696724,0.25324249712095875,2.8611772627602434,54.35031512810813
414.4285481839423,0.48530398219696724,0.25070979055445863,2.8076181293160887,57.17221606037962
476.26903780279935,0.48530398219696724,0.2483582381912712,2.731818193247269,59.633716857410505
547.337284952015,0.48530398219696724,0.24617623817642217,2.6366951076246545,61.701511797850245
629.0102436234466,0.48530398219696724,0.24442596777532086,2.525834215449255,63.36343684790817
722.870335094958,0.48530398219696724,0.24244817450002595,2.4031645671375275,64.62747352849077
830.7361074919369,0.48530398219696724,0.23898090779469383,2.2726468785360607,65.51894501217751
954.6974703287535,0.48530398219696724,0.2369485164487328,2.1380155391798787,66.07669322042545
1097.1561867027283,0.48530398219696724,0.23493169237797948,2.0025968433006023,66.34901968189389
1260.872407680682,0.48530398219696724,0.23288911094833242,1.8692062533428413,66.38998819625964
1449.018150486201,0.48530398219696724,0.2306662299681802,1.7401137218819425,66.25643155247502
1665.2387566325353,0.48530398219696724,0.22844992678703221,1.617059332540719,66.0057672213617
1913.7235207582582,0.48530398219696724,0.22639911704366908,1.5013006090143362,65.69455590878623
2199.2868586060326,0.48530398219696724,0.2236192041932506,1.3936755536985919,65.37764163665665
2527.461586781732,0.48530398219696724,0.2197456937554638,1.294669705384878,65.10767984345001
2904.6061215980462,0.48530398219696724,0.2169745328413748,1.2044797983556934,64.93487121456172
3338.027673990301,0.48530398219696724,0.21384274211116583,1.1230702084025823,64.90675623351744
3836.123827417535,0.48530398219696724,0.21056671634299706,1.050221028599764,65.0679764759498
4408.54524183412,0.48530398219696724,0.20703075858718684,0.985568341284828,65.4599647906903
5066.382636136649,0.48530398219696724,0.2032427151339832,0.928638162474105,66.12058026264981
5822.38167188866,0.48530398219696724,0.19783435255307438,0.8788757790916155,67.08374719887314
6691.189901715636,0.48530398219696724,0.19337273413548145,0.8356719429293086,68.37918231733838
7689.640567018716,0.48530398219696724,0.18871975971151797,0.7983868194707553,70.03229536778305
8837.078743614602,0.48530398219696724,0.18385930507897638,0.7663719308990288,72.06432579904778
10155.736154404181,0.48530398219696724,0.17710572158426724,0.7389897875552606,74.4927390219774
11671.161911100682,0.48530398219696724,0.17157029356566256,0.7156306152591464,77.33186259178666
13412.717530678983,0.48530398219696724,0.16586657197571672,0.695725596988299,80.59370781961782
15414.145817536453,0.48530398219696724,0.16009345496371102,0.6787562929913298,84.28890405748855
17714.224633510854,0.48530398219696724,0.15210348823590952,0.6642602578015743,88.4276724322577
20357.518222611085,0.48530398219696724,0.14575509586563243,0.651833208230439,93.02077859881098
23395.240647448256,0.48530398219696724,0.1394679189674141,0.6411283280255843,98.08042291718223
26886.24806652944,0.48530398219696724,0.13072724355395565,0.6318533943894553,103.62104466704304
30898.1790778802,0.48530398219696724,0.12400516717057221,0.6237663966719722,109.66003033187079
35508.76522326117,0.48530398219696724,0.11731665574086968,0.6166702288296957,116.2183232966244
40807.33704412155,0.48530398219696724,0.10815324270315643,0.6104069179147859,123.32093446739897
46896.55486926553,0.48530398219696724,0.10135163523138668,0.6048517339515943,130.99735252215356
53894.397868406064,0.48530398219696724,0.0947144284807312,0.5999074310122174,139.28185126380768
61936.44990970618,0.48530398219696724,0.08839441236763891,0.595498800884736,148.21369199695977
71178.52651001325,0.48530398219696724,0.07903147152047446,0.5915676760216446,157.83722230303007
81799.69377519484,0.48530398219696724,0.07281983106663505,0.5880684888021233,168.2018792399757
94005.73782282983,0.48530398219696724,0.06699659540772623,0.5849644697613684,179.36211392681213
108033.15190764665,0.48530398219696724,0.05847581225951414,0.5822245405023236,191.37726390128142
124153.71850064106,0.48530398219696724,0.05311212002883457,0.5798209234536801,204.3114073296638
142679.7751000857,0.48530398219696724,0.04814421288181668,0.5777274511268071,218.2332371257372
163970.26580002054,0.48530398219696724,0.040918897387804166,0.5759185163510558,233.21599208395037
188437.695865931,0.48530398219696724,0.03668293834671748,0.5743685685606623,249.33747623489668
216556.12406317543,0.48530398219696724,0.03279470414677207,0.5730520356202208,266.6801879069201
248870.34759027854,0.48530398219696724,0.02929049773659067,0.5719435398215234,285.3315683800623
286006.45757603913,0.48530398219696724,0.026312836267368172,0.5710182812118837,305.3843687417738
328683.96965420543,0.48530398219696724,0.021177533603961924,0.5702524788366046,326.93712446081736
377729.76464674546,0.48530398219696724,0.01870569235921001,0.569623786195466,350.0947214215368
434094.10945776606,0.48530398219696724,0.01650786534609067,0.5691116259557157,374.9690349993663
498869.06858441175,0.48530398219696724,0.01456206152752625,0.5686974160173678,401.6796247413989
573309.6629695033,0.48530398219696724,0.012906646230663248,0.5683646811906841,430.35447045527553
658858.1861506815,0.48530398219696724,0.009865802864172692,0.5680990604672268,461.13073994722265
757172.14883374,0.48530398219696724,0.008638304343712355,0.5678882291172431,494.1555833582882
870156.3933188907,0.48530398219696724,0.007560260603999801,0.5677217585767785,529.5869533288599
1000000.0,0.48530398219696724,0.00661166372381523,0.5675909367782406,567.5944536988935


==> tikz_Schaubilder/src_c/_new_results/Robin_MIP_DSA_1.0.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006088513376765345,0.9673262198322342,2.719540612636755
0.0011492187010036998,0.48530398219696724,0.0006991866443493001,0.9672929207303269,2.7195376456711613
0.001320703622736631,0.48530398219696724,0.000802837247540303,0.9672546900785225,2.719534236624844
0.0015177773017322714,0.48530398219696724,0.0009217370467200363,0.9672108038584638,2.719530319738777
0.0017442580591096614,0.48530398219696724,0.0010580924907358663,0.9671604337668681,2.7195258195082994
0.0020045339809052396,0.48530398219696724,0.0012144207103943843,0.9671026328311256,2.7195206492504918
0.0023036479376536945,0.48530398219696724,0.0013935773580825788,0.9670363192424017,2.7195147094647054
0.002647395290480231,0.48530398219696724,0.0015988141976596931,0.9669602582502025,2.719507885957766
0.0030424361767690034,0.48530398219696724,0.002256123944965484,0.9668730419708629,2.7195000477016773
0.003496424550953137,0.48530398219696724,0.002587318067152198,0.9667730669808365,2.719491044387998
0.004018156480603808,0.48530398219696724,0.0029662020144878036,0.9666585095972315,2.719480703638933
0.0046177405710691065,0.48530398219696724,0.0033993376455782667,0.9665272987970336,2.7194688278311197
0.005306793820656121,0.48530398219696724,0.0038947674408208593,0.9663770867977546,2.719455190483784
0.006098666701068888,0.48530398219696724,0.0044597831079790096,0.9662052174216096,2.7194395321590625
0.007008701824056899,0.48530398219696724,0.005104080917485535,0.9660086924989425,2.7194215558187373
0.008054531205964931,0.48530398219696724,0.00900605432395949,0.9657841367409724,2.7194009215791883
0.009256417889712782,0.48530398219696724,0.010295570884752166,0.9655277617327007,2.719377240805501
0.01063764854316313,0.48530398219696724,0.01176934535621999,0.9652353299680392,2.719350069487634
0.012224984640507832,0.48530398219696724,0.013434522532991528,0.964902120171081,2.7193189008475045
0.014049180968354592,0.48530398219696724,0.020754754503405057,0.964522895513624,2.719283157138073
0.016145581502618366,0.48530398219696724,0.02366700486919671,0.9640918767333391,2.7192421806168694
0.018554804201388442,0.48530398219696724,0.026924021745087276,0.9636027225479131,2.7191952237109973
0.021323527981697614,0.48530398219696724,0.03750713859660501,0.9630485200965776,2.7191414384446255
0.024505397127942575,0.48530398219696724,0.04253468825882813,0.9624217883439222,2.719079865281142
0.028162060654953962,0.48530398219696724,0.05570074023366377,0.961714497343665,2.7190094216527743
0.032364366763473595,0.48530398219696724,0.062911321723468,0.9609181058427878,2.7189288906260964
0.03719373553072644,0.48530398219696724,0.0790757737643625,0.9600236187450406,2.7188369104050816
0.04274373643209657,0.48530398219696724,0.08875798778068957,0.9590216642773606,2.7187319657340265
0.04912190125853853,0.48530398219696724,0.10837016560556059,0.9579025881737416,2.718612382770756
0.05645180755516966,0.48530398219696724,0.12950583072758307,0.956656558759248,2.718476329706873
0.06487547294786292,0.48530398219696724,0.1522789347861431,0.9552736726052704,2.718321826379711
0.07455610674814368,0.48530398219696724,0.17616890130337368,0.953744045830159,2.7181467674209223
0.08568127214899486,0.48530398219696724,0.20181901215858813,0.9520578718949618,2.7179489651922837
0.09846652027941236,0.48530398219696724,0.23654745467382912,0.9502054240604596,2.7177262209243325
0.11315956652786067,0.48530398219696724,0.26330628806703876,0.9481769810509322,2.7174764351038125
0.13004509005128978,0.48530398219696724,0.29767383500307865,0.9459626595696209,2.7171977711579154
0.1494502494606524,0.48530398219696724,0.3315261023501142,0.943552148508224,2.716888889600094
0.17175102154984984,0.48530398219696724,0.36590193678414534,0.9409343575098948,2.716549272547547
0.19737948588157686,0.48530398219696724,0.39792885613819984,0.9380970160522855,2.7161796601541597
0.22683219636960386,0.48530398219696724,0.4269187803680249,0.9350262856547631,2.7157826201215682
0.2606798020576923,0.48530398219696724,0.4583376435288467,0.9317064726955576,2.715363268319263
0.2995781034986427,0.48530398219696724,0.48434444973708685,0.9281199471565604,2.714930152787529
0.3442807589518621,0.48530398219696724,0.5082535216025557,0.9242473781441137,2.714496307121828
0.39565388658322687,0.48530398219696724,0.5288261853656375,0.9200683867313816,2.714080477879717
0.4546928455862411,0.48530398219696724,0.545076259920231,0.9155626900618786,2.713708543884423
0.5225415213602959,0.48530398219696724,0.5586125730557154,0.9107117711221125,2.713415186238161
0.6005144883981762,0.48530398219696724,0.5697358039890718,0.9055010631264768,2.713245949012085
0.6901224802908534,0.48530398219696724,0.574091941367114,0.8999225953697837,2.7132599558781667
0.793101660333306,0.48530398219696724,0.583003598322919,0.8939780193078626,2.7135337031663664
0.9114472598521194,0.48530398219696724,0.5855972020488597,0.8876819324492102,2.7141664985830705
1.0474522360006342,0.48530398219696724,0.5949550472026415,0.8810654588500328,2.7152882106055443
1.2037516980200695,0.48530398219696724,0.6169072152952063,0.874180136586539,2.717070013042795
1.3833739627296222,0.48530398219696724,0.621846480567796,0.8671022811582741,2.7197387939717417
1.5897992284504772,0.48530398219696724,0.6155239437151941,0.8599380690216525,2.723595970619591
1.8270270041765395,0.48530398219696724,0.6199410808168644,0.8528295295172907,2.7290417713856114
2.099653600438444,0.48530398219696724,0.6234971405212875,0.8459614129145734,2.736606709208389
2.4129611832536098,0.48530398219696724,0.6259691333168815,0.8395685840821233,2.746992904436641
2.7730201165910637,0.48530398219696724,0.6272282896112448,0.833943298470491,2.7611288399617506
3.1868065762459103,0.48530398219696724,0.6271907551044508,0.8294415281177892,2.780241615147456
3.662337713903373,0.48530398219696724,0.6257852312176512,0.8264874010030233,2.805950333086569
4.208826990208894,0.48530398219696724,0.6229487201522673,0.8255747242485341,2.840382464143903
4.836862686437176,0.48530398219696724,0.6186412480514852,0.8272644451049093,2.8863114919963677
5.558613053440597,0.48530398219696724,0.6128428193173694,0.832176838743061,2.947308645908515
6.388062072657212,0.48530398219696724,0.6150452458430584,0.840977405019424,3.0278943682103328
7.341280397070123,0.48530398219696724,0.5915191745907963,0.8543561692436066,3.1336678717207938
8.436736721624852,0.48530398219696724,0.5777606812601558,0.8730014317841454,3.2713890508470684
9.695655615935925,0.48530398219696724,0.562753801677877,0.8975707446897032,3.448990985874036
11.142428752325099,0.48530398219696724,0.5489412695843131,0.9286633473261149,3.6755172397659086
12.805087496773325,0.48530398219696724,0.5344421625246991,0.9667986782120354,3.961004500066568
14.715846019280558,0.48530398219696724,0.5195139198403981,1.012404465778075,4.3163575982570395
16.91172544644807,0.48530398219696724,0.5043709003686453,1.0658155564950595,4.753275315718241
19.435271149298263,0.48530398219696724,0.4915993908947268,1.1272819428420042,5.284272398040357
22.335377063851233,0.48530398219696724,0.477119704012867,1.1969824041153687,5.922811334814865
25.668233015746946,0.48530398219696724,0.46480925719689736,1.2750393679074261,6.683523492110591
29.498413403416983,0.48530398219696724,0.45321583736937554,1.361531037637381,7.582478285794425
33.90012833314499,0.48530398219696724,0.4403646027367645,1.456498080593548,8.637455512761699
38.9586614468756,0.48530398219696724,0.42832707541123305,1.559943690078962,9.868184309332396
44.7720223008213,0.48530398219696724,0.41615024189582317,1.671827210100228,11.296524466455944
51.45284530985853,0.48530398219696724,0.4030638194354591,1.7920525300361432,12.946576627910165
59.13057204993993,0.48530398219696724,0.38931035925487195,1.920453073411634,14.84471550058562
67.95395920083764,0.48530398219696724,0.374926164005429,2.056775465932903,17.019545126494176
78.09396072084505,0.48530398219696724,0.36081922131706534,2.20066395457165,19.501778686107375
89.74704009584349,0.48530398219696724,0.34840921510483924,2.3516474444104545,22.32404821719648
103.13897683787222,0.48530398219696724,0.33582682896869376,2.5091306935245323,25.520652618360906
118.52924098447018,0.48530398219696724,0.32652898034065164,2.672390812626439,29.127255574455095
136.2160203551273,0.48530398219696724,0.31600239643996597,2.840579794240487,33.180548556638996
156.54199796841294,0.48530398219696724,0.30709951248271955,3.0127333715889284,37.71789761733229
179.90099155778333,0.48530398219696724,0.297962278802186,3.1877860961594555,42.7769960096358
206.7455838273133,0.48530398219696724,0.29074575777112227,3.3645921354945316,48.395547317147994
237.59589128427652,0.48530398219696724,0.28710861059651943,3.5419509378554936,54.61100533596954
273.04964154553255,0.48530398219696724,0.2803208566008813,3.7186365988653156,61.460396960846346
313.79375436648274,0.48530398219696724,0.3427625140594917,3.8934295116941326,68.98025242335342
360.61765077612336,0.48530398219696724,0.43120594119081945,4.065148705891058,77.2066632216335
414.4285481839423,0.48530398219696724,0.4671905305505946,4.232683201191928,86.1754820426352
476.26903780279935,0.48530398219696724,0.5585217649020157,4.395020739668688,95.92267131561022
547.337284952015,0.48530398219696724,0.6560479435488996,4.551272421631691,106.48479847569126
629.0102436234466,0.48530398219696724,0.6724791893803684,4.700692053473008,117.89966753421092
722.870335094958,0.48530398219696724,0.662833172887373,4.842689397991046,130.20706921126538
830.7361074919369,0.48530398219696724,0.6581851678489804,4.9768369627610705,143.44962664475074
954.6974703287535,0.48530398219696724,0.6671961446743366,5.102870422492037,157.67371122750694
1097.1561867027283,0.48530398219696724,0.6717502851398885,5.220683196847572,172.93040370586618
1260.872407680682,0.48530398219696724,0.6730628403849027,5.330316051832978,189.27647912001098
1449.018150486201,0.48530398219696724,0.6754107430288211,5.43194283017643,206.77539992716515
1665.2387566325353,0.48530398219696724,0.6798813039955285,5.525853530492244,225.4983088978429
1913.7235207582582,0.48530398219696724,0.6883669799065935,5.612435951278637,245.52502123048913
2199.2868586060326,0.48530398219696724,0.6924725218146144,5.692157012164983,266.94502294158866
2527.461586781732,0.48530398219696724,0.6959898309673425,5.765544689693434,289.85848932960386
2904.6061215980462,0.48530398219696724,0.6826776728035879,5.8331712820686406,314.3773423917414
3338.027673990301,0.48530398219696724,0.7034007559582435,5.895638482036431,340.626369415384
3836.123827417535,0.48530398219696724,0.6894506696231879,5.953564488142872,368.74442495041734
4408.54524183412,0.48530398219696724,0.706513854273596,6.007573144520113,398.8857343090047
5066.382636136649,0.48530398219696724,0.7171833403034095,6.058284873507658,431.22130717114123
5822.38167188866,0.48530398219696724,0.7044807269323861,6.1063089478071895,465.94045224499274
6691.189901715636,0.48530398219696724,0.7138073441549324,6.152236431425834,503.25235463893324
7689.640567018716,0.48530398219696724,0.725282039284214,6.196633102728556,543.387650136276
8837.078743614602,0.48530398219696724,0.7186246977037709,6.240031462585097,586.5998751639082
10155.736154404181,0.48530398219696724,0.7287857686484459,6.282921398445952,633.1666602142658
11671.161911100682,0.48530398219696724,0.7212563970790578,6.325738997873813,683.3904776185692
13412.717530678983,0.48530398219696724,0.742561047295986,6.36885393279132,737.5987959539782
15414.145817536453,0.48530398219696724,0.7242955606362751,6.412556316793953,796.1435319224256
17714.224633510854,0.48530398219696724,0.7352625568573421,6.457043921898235,859.3997011003773
20357.518222611085,0.48530398219696724,0.7367760424413768,6.502412883960922,927.7635115992163
23395.240647448256,0.48530398219696724,0.754490658330376,6.548652020978734,1001.649906239217
26886.24806652944,0.48530398219696724,0.7491602174524964,6.595644035930811,1081.4901093592
30898.1790778802,0.48530398219696724,0.7708200233427557,6.643174694021399,1167.7296941784912
35508.76522326117,0.48530398219696724,0.7619108191917373,6.690945608680794,1260.8268914627465
40807.33704412155,0.48530398219696724,0.7670614462078398,6.738597575223472,1361.2528495407105
46896.55486926553,0.48530398219696724,0.7497314060345804,6.7857355559265935,1469.4930351827818
53894.397868406064,0.48530398219696724,0.7671017595448555,6.831950403873653,1586.0491070162973
61936.44990970618,0.48530398219696724,0.7652588155855903,6.87685196021964,1711.444919135099
71178.52651001325,0.48530398219696724,0.7942287714110196,6.920079695924539,1846.2294568572415
81799.69377519484,0.48530398219696724,0.78298329792557,6.961325528359998,1990.9843823119313
94005.73782282983,0.48530398219696724,0.7911675959902807,7.000344001828848,2146.3306372095294
108033.15190764665,0.48530398219696724,0.7789363167083188,7.03695808357656,2312.935599470558
124153.71850064106,0.48530398219696724,0.7918311501122157,7.0710498398129,2491.516741969916
142679.7751000857,0.48530398219696724,0.780113436867888,7.102570546260178,2682.8525441779198
163970.26580002054,0.48530398219696724,0.78152200568099,7.131522536512185,2887.7849141738498
188437.695865931,0.48530398219696724,0.7978347494860458,7.1579563187911015,3107.2268838604655
216556.12406317543,0.48530398219696724,0.7845167098692533,7.181966676628268,3342.1708421599797
248870.34759027854,0.48530398219696724,0.7964298982256924,7.2036478830507935,3593.6772915037122
286006.45757603913,0.48530398219696724,0.8013748603910518,7.223171913137271,3862.9215622277306
328683.96965420543,0.48530398219696724,0.8157009643777252,7.240653082358961,4151.136535605618
377729.76464674546,0.48530398219696724,0.8117406811112947,7.256278072447221,4459.688606051042
434094.10945776606,0.48530398219696724,0.8061370991074546,7.270166034684133,4790.00854292874
498869.06858441175,0.48530398219696724,0.7959965867055436,7.282518438008614,5143.69124982536
573309.6629695033,0.48530398219696724,0.8300801904537954,7.293451191935219,5522.398229637682
658858.1861506815,0.48530398219696724,0.7855370116553039,7.303089403813224,5927.923610123855
757172.14883374,0.48530398219696724,0.794757116762919,7.311598998632118,6362.234716663782
870156.3933188907,0.48530398219696724,0.8179464743411126,7.319123745837582,6827.437822711801
1000000.0,0.48530398219696724,0.8213704014541756,7.325702616864988,7325.702705988693


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_DSA_4096.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.27772173731782107,0.0006751605128955023,5
0.0011492187010036998,0.27772173731782107,0.0007754172609512502,5
0.001320703622736631,0.27772173731782107,0.0008904778229699387,5
0.0015177773017322714,0.27772173731782107,0.001022500742110853,5
0.0017442580591096614,0.27772173731782107,0.0011739518050182367,5
0.0020045339809052396,0.27772173731782107,0.0013476429129384495,5
0.0023036479376536945,0.27772173731782107,0.0015467807490197427,6
0.002647395290480231,0.27772173731782107,0.0017750081420935902,6
0.0030424361767690034,0.27772173731782107,0.0020364696265868323,6
0.003496424550953137,0.27772173731782107,0.00241380360390449,6
0.004018156480603808,0.27772173731782107,0.002768345159878197,6
0.0046177405710691065,0.27772173731782107,0.0031740012536812514,6
0.005306793820656121,0.27772173731782107,0.0036378522913600897,6
0.006098666701068888,0.27772173731782107,0.004167851630433583,6
0.007008701824056899,0.27772173731782107,0.00477291959709762,6
0.008054531205964931,0.27772173731782107,0.005463089366021306,7
0.009256417889712782,0.27772173731782107,0.006249347094686883,7
0.01063764854316313,0.27772173731782107,0.007388741555578007,7
0.012224984640507832,0.27772173731782107,0.008450067465323037,7
0.014049180968354592,0.27772173731782107,0.00965786369212395,7
0.016145581502618366,0.27772173731782107,0.011030871553290756,7
0.018554804201388442,0.27772173731782107,0.012590634778831896,8
0.021323527981697614,0.27772173731782107,0.01435936242882385,8
0.024505397127942575,0.27772173731782107,0.01755892791717597,8
0.028162060654953962,0.27772173731782107,0.020089032830111552,8
0.032364366763473595,0.27772173731782107,0.022991791351479218,9
0.03719373553072644,0.27772173731782107,0.026315174761598382,9
0.04274373643209657,0.27772173731782107,0.033685867660306235,9
0.04912190125853853,0.27772173731782107,0.03849270110927204,10
0.05645180755516966,0.27772173731782107,0.050216776168558325,10
0.06487547294786292,0.27772173731782107,0.056783503148596856,11
0.07455610674814368,0.27772173731782107,0.07373891459814226,12
0.08568127214899486,0.27772173731782107,0.09324357939028063,13
0.09846652027941236,0.27772173731782107,0.11506250841147887,14
0.11315956652786067,0.27772173731782107,0.12575307749893577,15
0.13004509005128978,0.27772173731782107,0.1611769602008575,16
0.1494502494606524,0.27772173731782107,0.18428180569656574,17
0.17175102154984984,0.27772173731782107,0.20715976110893944,18
0.19737948588157686,0.27772173731782107,0.22841448842286294,19
0.22683219636960386,0.27772173731782107,0.250684324094621,20
0.2606798020576923,0.27772173731782107,0.2701611951242202,21
0.2995781034986427,0.27772173731782107,0.2880421735845566,22
0.3442807589518621,0.27772173731782107,0.3042615667560945,23
0.39565388658322687,0.27772173731782107,0.3186122297332653,24
0.4546928455862411,0.27772173731782107,0.33032397361634247,25
0.5225415213602959,0.27772173731782107,0.33653989116415484,26
0.6005144883981762,0.27772173731782107,0.3500360334080525,27
0.6901224802908534,0.27772173731782107,0.36317020483150386,27
0.793101660333306,0.27772173731782107,0.37656523891442384,28
0.9114472598521194,0.27772173731782107,0.39137394646727386,30
1.0474522360006342,0.27772173731782107,0.4060479107403673,31
1.2037516980200695,0.27772173731782107,0.41932918128663593,32
1.3833739627296222,0.27772173731782107,0.4337868477097308,33
1.5897992284504772,0.27772173731782107,0.4453422891869669,34
1.8270270041765395,0.27772173731782107,0.4559804329348283,35
2.099653600438444,0.27772173731782107,0.4642704943385708,36
2.4129611832536098,0.27772173731782107,0.47339953903910703,37
2.7730201165910637,0.27772173731782107,0.4820110549578628,37
3.1868065762459103,0.27772173731782107,0.4897630409942589,38
3.662337713903373,0.27772173731782107,0.4962684715758279,39
4.208826990208894,0.27772173731782107,0.5033843479350559,39
4.836862686437176,0.27772173731782107,0.5091325032135269,40
5.558613053440597,0.27772173731782107,0.5156584056375452,40
6.388062072657212,0.27772173731782107,0.5210811566539872,41
7.341280397070123,0.27772173731782107,0.5271197060434233,41
8.436736721624852,0.27772173731782107,0.5323745034956183,42
9.695655615935925,0.27772173731782107,0.5365542599082127,42
11.142428752325099,0.27772173731782107,0.5403524126655334,42
12.805087496773325,0.27772173731782107,0.5424149006415091,42
14.715846019280558,0.27772173731782107,0.5434682907703073,42
16.91172544644807,0.27772173731782107,0.5435728118519951,42
19.435271149298263,0.27772173731782107,0.5410555224727566,42
22.335377063851233,0.27772173731782107,0.5384227229166972,41
25.668233015746946,0.27772173731782107,0.5327618766526929,41
29.498413403416983,0.27772173731782107,0.5243123596076836,40
33.90012833314499,0.27772173731782107,0.5126112186987828,38
38.9586614468756,0.27772173731782107,0.4963468853966631,36
44.7720223008213,0.27772173731782107,0.47582917681945974,34
51.45284530985853,0.27772173731782107,0.44936931786962697,32
59.13057204993993,0.27772173731782107,0.5702331215266061,46
67.95395920083764,0.27772173731782107,0.7956453951173131,70
78.09396072084505,0.27772173731782107,1.0284032980696096,70
89.74704009584349,0.27772173731782107,1.2966024367185054,70
103.13897683787222,0.27772173731782107,1.5990617110910597,70
118.52924098447018,0.27772173731782107,1.9397302022627487,70
136.2160203551273,0.27772173731782107,2.32365358569386,70
156.54199796841294,0.27772173731782107,2.75324886486024,70
179.90099155778333,0.27772173731782107,3.228537606803816,70
206.7455838273133,0.27772173731782107,3.7468030662173417,70
237.59589128427652,0.27772173731782107,4.301761174492766,70
273.04964154553255,0.27772173731782107,4.883972532659899,70
313.79375436648274,0.27772173731782107,5.503445608547034,70
360.61765077612336,0.27772173731782107,6.203894895750689,70
414.4285481839423,0.27772173731782107,6.927334405163214,70
476.26903780279935,0.27772173731782107,7.627665966176126,70
547.337284952015,0.27772173731782107,8.273217234362727,70
629.0102436234466,0.27772173731782107,8.833350864644254,70
722.870335094958,0.27772173731782107,9.280871382043076,70
830.7361074919369,0.27772173731782107,9.59523882288322,70
954.6974703287535,0.27772173731782107,9.766819329573027,70
1097.1561867027283,0.27772173731782107,9.80885279935113,70
1260.872407680682,0.27772173731782107,9.764566066611183,70
1449.018150486201,0.27772173731782107,9.638686222078675,70
1665.2387566325353,0.27772173731782107,9.421662203243534,70
1913.7235207582582,0.27772173731782107,9.112858821850466,70
2199.2868586060326,0.27772173731782107,8.729627502431658,70
2527.461586781732,0.27772173731782107,8.324210546443412,70
2904.6061215980462,0.27772173731782107,7.904399775455422,70
3338.027673990301,0.27772173731782107,7.443368611767676,70
3836.123827417535,0.27772173731782107,6.930165186887225,70
4408.54524183412,0.27772173731782107,6.378638041354169,70
5066.382636136649,0.27772173731782107,5.8117651698378054,70
5822.38167188866,0.27772173731782107,5.251926020456235,70
6691.189901715636,0.27772173731782107,4.715532328542687,70
7689.640567018716,0.27772173731782107,4.211029678796779,70
8837.078743614602,0.27772173731782107,3.742108751779211,70
10155.736154404181,0.27772173731782107,3.310935326702685,70
11671.161911100682,0.27772173731782107,2.9186176331782185,70
13412.717530678983,0.27772173731782107,2.564991925356625,70
15414.145817536453,0.27772173731782107,2.248733841243911,70
17714.224633510854,0.27772173731782107,1.9676779935700497,70
20357.518222611085,0.27772173731782107,1.7191539799690403,70
23395.240647448256,0.27772173731782107,1.5002593983118393,70
26886.24806652944,0.27772173731782107,1.308055574052094,70
30898.1790778802,0.27772173731782107,1.1396959678323526,70
35508.76522326117,0.27772173731782107,0.9925030706677994,70
40807.33704412155,0.27772173731782107,0.8640086343159193,70
46896.55486926553,0.27772173731782107,0.7519730274265929,70
53894.397868406064,0.27772173731782107,0.6276605292726268,51
61936.44990970618,0.27772173731782107,0.5300139666072875,38
71178.52651001325,0.27772173731782107,0.44669017313902093,30
81799.69377519484,0.27772173731782107,0.3784583888436735,25
94005.73782282983,0.27772173731782107,0.32069125085792466,22
108033.15190764665,0.27772173731782107,0.26957672001182376,19
124153.71850064106,0.27772173731782107,0.23161876841753182,17
142679.7751000857,0.27772173731782107,0.19558480119822694,16
163970.26580002054,0.27772173731782107,0.16749288271934148,14
188437.695865931,0.27772173731782107,0.1432877014398787,13
216556.12406317543,0.27772173731782107,0.12246774364727328,12
248870.34759027854,0.27772173731782107,0.10665539249385059,12
286006.45757603913,0.27772173731782107,0.0910606210573031,11
328683.96965420543,0.27772173731782107,0.07929080058534577,10
377729.76464674546,0.27772173731782107,0.06761892748936384,10
434094.10945776606,0.27772173731782107,0.0588689192550918,10
498869.06858441175,0.27772173731782107,0.05125545148137019,9
573309.6629695033,0.27772173731782107,0.04363876586538421,9
658858.1861506815,0.27772173731782107,0.03798619757806547,8
757172.14883374,0.27772173731782107,0.03306715481244645,8
870156.3933188907,0.27772173731782107,0.02809269409133017,8
1000000.0,0.27772173731782107,0.024451336543511462,8


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_DSA_512.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.7607209141545231,0.0004920117154017274,5
0.0011492187010036998,0.7607209141545231,0.0005650463688748053,5
0.001320703622736631,0.7607209141545231,0.0006488574200580625,5
0.0015177773017322714,0.7607209141545231,0.0007450137775755765,5
0.0017442580591096614,0.7607209141545231,0.0008553068539590027,5
0.0020045339809052396,0.7607209141545231,0.0009817797241247045,5
0.0023036479376536945,0.7607209141545231,0.0011267572375536531,5
0.002647395290480231,0.7607209141545231,0.0012928856039691673,6
0.0030424361767690034,0.7607209141545231,0.0014831690402998107,6
0.003496424550953137,0.7607209141545231,0.0017010129984121002,6
0.004018156480603808,0.7607209141545231,0.002246100284417994,6
0.0046177405710691065,0.7607209141545231,0.0025766830467736615,6
0.005306793820656121,0.7607209141545231,0.0029554518767885636,6
0.006098666701068888,0.7607209141545231,0.003388717230165305,6
0.007008701824056899,0.7607209141545231,0.0038842777829978226,6
0.008054531205964931,0.7607209141545231,0.004450743213294433,7
0.009256417889712782,0.7607209141545231,0.005097738907958195,7
0.01063764854316313,0.7607209141545231,0.007353953885627279,7
0.012224984640507832,0.7607209141545231,0.00845426833178677,7
0.014049180968354592,0.7607209141545231,0.009717542109711227,7
0.016145581502618366,0.7607209141545231,0.011173904991256594,8
0.018554804201388442,0.7607209141545231,0.01762433015337603,8
0.021323527981697614,0.7607209141545231,0.02020337577936224,9
0.024505397127942575,0.7607209141545231,0.023169708238839553,9
0.028162060654953962,0.7607209141545231,0.03389681582010961,9
0.032364366763473595,0.7607209141545231,0.03868225054737945,10
0.03719373553072644,0.7607209141545231,0.05233449719805317,10
0.04274373643209657,0.7607209141545231,0.059399502816323856,11
0.04912190125853853,0.7607209141545231,0.07623910884664403,12
0.05645180755516966,0.7607209141545231,0.09474285502011752,13
0.06487547294786292,0.7607209141545231,0.10577483232583704,13
0.07455610674814368,0.7607209141545231,0.12730129865102643,14
0.08568127214899486,0.7607209141545231,0.14947760259922416,15
0.09846652027941236,0.7607209141545231,0.17293964663198474,16
0.11315956652786067,0.7607209141545231,0.19695751054250565,18
0.13004509005128978,0.7607209141545231,0.22793791988166073,19
0.1494502494606524,0.7607209141545231,0.2515895514028781,20
0.17175102154984984,0.7607209141545231,0.27538670004830573,21
0.19737948588157686,0.7607209141545231,0.3034746367735851,23
0.22683219636960386,0.7607209141545231,0.32207148900190374,24
0.2606798020576923,0.7607209141545231,0.3418043192025528,25
0.2995781034986427,0.7607209141545231,0.357236005088765,27
0.3442807589518621,0.7607209141545231,0.3730388100674877,28
0.39565388658322687,0.7607209141545231,0.38500841350310017,29
0.4546928455862411,0.7607209141545231,0.3962556244900343,30
0.5225415213602959,0.7607209141545231,0.40617482866171484,30
0.6005144883981762,0.7607209141545231,0.4149847173056942,31
0.6901224802908534,0.7607209141545231,0.42093523783095005,32
0.793101660333306,0.7607209141545231,0.42642837544970547,32
0.9114472598521194,0.7607209141545231,0.43058851542679905,33
1.0474522360006342,0.7607209141545231,0.4362947429747825,33
1.2037516980200695,0.7607209141545231,0.4392332607119583,34
1.3833739627296222,0.7607209141545231,0.4477061854610166,34
1.5897992284504772,0.7607209141545231,0.4601118143457093,36
1.8270270041765395,0.7607209141545231,0.4725389343526225,37
2.099653600438444,0.7607209141545231,0.4857665969133719,38
2.4129611832536098,0.7607209141545231,0.4965381690968101,39
2.7730201165910637,0.7607209141545231,0.5062599123335744,40
3.1868065762459103,0.7607209141545231,0.5149563616788079,41
3.662337713903373,0.7607209141545231,0.5226451300493005,42
4.208826990208894,0.7607209141545231,0.5277021229810082,43
4.836862686437176,0.7607209141545231,0.5324084554076524,43
5.558613053440597,0.7607209141545231,0.5350807619243195,44
6.388062072657212,0.7607209141545231,0.5355669854562408,44
7.341280397070123,0.7607209141545231,0.5334384283933815,43
8.436736721624852,0.7607209141545231,0.5288635204716023,43
9.695655615935925,0.7607209141545231,0.5221524213687493,42
11.142428752325099,0.7607209141545231,0.513773831802774,41
12.805087496773325,0.7607209141545231,0.5025696133740729,39
14.715846019280558,0.7607209141545231,0.4867754990899524,38
16.91172544644807,0.7607209141545231,0.4680304706304265,36
19.435271149298263,0.7607209141545231,0.49183155136159284,40
22.335377063851233,0.7607209141545231,0.7103176839407432,70
25.668233015746946,0.7607209141545231,0.928206609751062,70
29.498413403416983,0.7607209141545231,1.1795302863814376,70
33.90012833314499,0.7607209141545231,1.4667908608728277,70
38.9586614468756,0.7607209141545231,1.7949530018855888,70
44.7720223008213,0.7607209141545231,2.1689007963513567,70
51.45284530985853,0.7607209141545231,2.592095208259551,70
59.13057204993993,0.7607209141545231,3.06650461675799,70
67.95395920083764,0.7607209141545231,3.59222965700655,70
78.09396072084505,0.7607209141545231,4.16683273813778,70
89.74704009584349,0.7607209141545231,4.784501299123944,70
103.13897683787222,0.7607209141545231,5.435159449939802,70
118.52924098447018,0.7607209141545231,6.10368653641956,70
136.2160203551273,0.7607209141545231,6.769484025278135,70
156.54199796841294,0.7607209141545231,7.406730260387763,70
179.90099155778333,0.7607209141545231,7.985733687166383,70
206.7455838273133,0.7607209141545231,8.476161432803023,70
237.59589128427652,0.7607209141545231,8.861304190662313,70
273.04964154553255,0.7607209141545231,9.193312301713826,70
313.79375436648274,0.7607209141545231,9.458558256655683,70
360.61765077612336,0.7607209141545231,9.587761248530569,70
414.4285481839423,0.7607209141545231,9.593376801060174,70
476.26903780279935,0.7607209141545231,9.515178077216396,70
547.337284952015,0.7607209141545231,9.39920073920105,70
629.0102436234466,0.7607209141545231,9.197001112480146,70
722.870335094958,0.7607209141545231,8.864310109160341,70
830.7361074919369,0.7607209141545231,8.434921237992823,70
954.6974703287535,0.7607209141545231,7.965521143998226,70
1097.1561867027283,0.7607209141545231,7.4513222126340395,70
1260.872407680682,0.7607209141545231,6.893868426742698,70
1449.018150486201,0.7607209141545231,6.318004508849871,70
1665.2387566325353,0.7607209141545231,5.741053976478341,70
1913.7235207582582,0.7607209141545231,5.175101755379237,70
2199.2868586060326,0.7607209141545231,4.63201661926074,70
2527.461586781732,0.7607209141545231,4.121524092801213,70
2904.6061215980462,0.7607209141545231,3.649857669795755,70
3338.027673990301,0.7607209141545231,3.2199692106944937,70
3836.123827417535,0.7607209141545231,2.8322896953544405,70
4408.54524183412,0.7607209141545231,2.48551945256331,70
5066.382636136649,0.7607209141545231,2.1772811267407763,70
5822.38167188866,0.7607209141545231,1.904607034011302,70
6691.189901715636,0.7607209141545231,1.664279894839751,70
7689.640567018716,0.7607209141545231,1.4530582928857072,70
8837.078743614602,0.7607209141545231,1.2678173411907017,70
10155.736154404181,0.7607209141545231,1.1056297885936486,70
11671.161911100682,0.7607209141545231,0.9638068404929548,70
13412.717530678983,0.7607209141545231,0.8399127017445445,70
15414.145817536453,0.7607209141545231,0.7317610843131475,70
17714.224633510854,0.7607209141545231,0.6209931920759026,55
20357.518222611085,0.7607209141545231,0.5245214395839399,41
23395.240647448256,0.7607209141545231,0.4441123693505948,33
26886.24806652944,0.7607209141545231,0.3752385853066907,28
30898.1790778802,0.7607209141545231,0.31874503855827635,24
35508.76522326117,0.7607209141545231,0.2686705090766568,21
40807.33704412155,0.7607209141545231,0.22760721910063544,19
46896.55486926553,0.7607209141545231,0.19505434369406813,17
53894.397868406064,0.7607209141545231,0.1668881514471461,16
61936.44990970618,0.7607209141545231,0.13940131735595906,15
71178.52651001325,0.7607209141545231,0.12141015853312898,14
81799.69377519484,0.7607209141545231,0.10317964047166668,13
94005.73782282983,0.7607209141545231,0.08742492626553923,12
108033.15190764665,0.7607209141545231,0.07613542899984961,11
124153.71850064106,0.7607209141545231,0.06428040242725573,11
142679.7751000857,0.7607209141545231,0.05597314134252107,10
163970.26580002054,0.7607209141545231,0.04706049506804039,10
188437.695865931,0.7607209141545231,0.04097168950479435,9
216556.12406317543,0.7607209141545231,0.03567127288083173,9
248870.34759027854,0.7607209141545231,0.02983256269074689,9
286006.45757603913,0.7607209141545231,0.025969408607051863,8
328683.96965420543,0.7607209141545231,0.022608142598791348,8
377729.76464674546,0.7607209141545231,0.01968445598569884,8
434094.10945776606,0.7607209141545231,0.016346609088481037,8
498869.06858441175,0.7607209141545231,0.014227868730926843,7
573309.6629695033,0.7607209141545231,0.012384929231866912,7
658858.1861506815,0.7607209141545231,0.01077857007846787,7
757172.14883374,0.7607209141545231,0.009380566559592561,7
870156.3933188907,0.7607209141545231,0.007723330803969109,7
1000000.0,0.7607209141545231,0.006721536172757612,7


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_DSA_64.csv <==
scalar,h,spectral_radius,n_iterations
0.001,1.9463060471761724,0.00474284526486494,7
0.0011492187010036998,1.9463060471761724,0.005446608602194759,7
0.001320703622736631,1.9463060471761724,0.006254122542705347,7
0.0015177773017322714,1.9463060471761724,0.007180465184053561,7
0.0017442580591096614,1.9463060471761724,0.008264312791078504,7
0.0020045339809052396,1.9463060471761724,0.009485610269859987,7
0.0023036479376536945,1.9463060471761724,0.010884827102984964,7
0.002647395290480231,1.9463060471761724,0.012488238958741368,8
0.0030424361767690034,1.9463060471761724,0.014324299867682303,8
0.003496424550953137,1.9463060471761724,0.01642563908217586,8
0.004018156480603808,1.9463060471761724,0.01885657601742839,8
0.0046177405710691065,1.9463060471761724,0.021610853727672966,9
0.005306793820656121,1.9463060471761724,0.024753436434271213,9
0.006098666701068888,1.9463060471761724,0.028339131554140907,9
0.007008701824056899,1.9463060471761724,0.03246043488470079,9
0.008054531205964931,1.9463060471761724,0.03711764812164548,10
0.009256417889712782,1.9463060471761724,0.042411673974048186,10
0.01063764854316313,1.9463060471761724,0.0484627347318457,10
0.012224984640507832,1.9463060471761724,0.05527717855087862,11
0.014049180968354592,1.9463060471761724,0.06297458378620548,11
0.016145581502618366,1.9463060471761724,0.07169366146641708,12
0.018554804201388442,1.9463060471761724,0.08147770306465134,12
0.021323527981697614,1.9463060471761724,0.09250426260351882,13
0.024505397127942575,1.9463060471761724,0.10470791320673468,13
0.028162060654953962,1.9463060471761724,0.11838215396611852,14
0.032364366763473595,1.9463060471761724,0.13346295808977904,15
0.03719373553072644,1.9463060471761724,0.15007515928169216,16
0.04274373643209657,1.9463060471761724,0.16823946074590038,17
0.04912190125853853,1.9463060471761724,0.18802246597572442,18
0.05645180755516966,1.9463060471761724,0.20917532948237122,19
0.06487547294786292,1.9463060471761724,0.2318557184725949,20
0.07455610674814368,1.9463060471761724,0.2557546391929872,21
0.08568127214899486,1.9463060471761724,0.28091851873819024,22
0.09846652027941236,1.9463060471761724,0.3061950655198179,24
0.11315956652786067,1.9463060471761724,0.33194137596649953,26
0.13004509005128978,1.9463060471761724,0.35784626628133714,27
0.1494502494606524,1.9463060471761724,0.3826262936536496,29
0.17175102154984984,1.9463060471761724,0.4068088498918092,31
0.19737948588157686,1.9463060471761724,0.42851587010083264,33
0.22683219636960386,1.9463060471761724,0.4486943163539018,34
0.2606798020576923,1.9463060471761724,0.46670826674555865,36
0.2995781034986427,1.9463060471761724,0.48287888493968106,38
0.3442807589518621,1.9463060471761724,0.49634717585845,39
0.39565388658322687,1.9463060471761724,0.5077052698309291,40
0.4546928455862411,1.9463060471761724,0.517803837949165,41
0.5225415213602959,1.9463060471761724,0.526690582676127,42
0.6005144883981762,1.9463060471761724,0.5346203399030756,43
0.6901224802908534,1.9463060471761724,0.541592232409248,44
0.793101660333306,1.9463060471761724,0.5479079574278325,45
0.9114472598521194,1.9463060471761724,0.5535600567812909,46
1.0474522360006342,1.9463060471761724,0.5590336385083614,46
1.2037516980200695,1.9463060471761724,0.5635761122778632,47
1.3833739627296222,1.9463060471761724,0.5668936393942833,48
1.5897992284504772,1.9463060471761724,0.5691732374942838,48
1.8270270041765395,1.9463060471761724,0.5701215524021733,48
2.099653600438444,1.9463060471761724,0.5691593823468848,48
2.4129611832536098,1.9463060471761724,0.5666117448755736,48
2.7730201165910637,1.9463060471761724,0.5605492983582305,47
3.1868065762459103,1.9463060471761724,0.5518476323584174,46
3.662337713903373,1.9463060471761724,0.539542512293254,44
4.208826990208894,1.9463060471761724,0.5235585205605955,42
4.836862686437176,1.9463060471761724,0.5029324016498194,40
5.558613053440597,1.9463060471761724,0.47915789274688264,37
6.388062072657212,1.9463060471761724,0.45130267886134207,35
7.341280397070123,1.9463060471761724,0.41916611588392877,32
8.436736721624852,1.9463060471761724,0.5652776161603041,50
9.695655615935925,1.9463060471761724,0.7700159148686685,70
11.142428752325099,1.9463060471761724,0.9886726411209137,70
12.805087496773325,1.9463060471761724,1.241687682937411,70
14.715846019280558,1.9463060471761724,1.5344286229914927,70
16.91172544644807,1.9463060471761724,1.872223995674678,70
19.435271149298263,1.9463060471761724,2.25976856897396,70
22.335377063851233,1.9463060471761724,2.7007651330023967,70
25.668233015746946,1.9463060471761724,3.197529710883803,70
29.498413403416983,1.9463060471761724,3.7504467645886352,70
33.90012833314499,1.9463060471761724,4.357162915365903,70
38.9586614468756,1.9463060471761724,5.011513139164844,70
44.7720223008213,1.9463060471761724,5.702298456991124,70
51.45284530985853,1.9463060471761724,6.4121584887024445,70
59.13057204993993,1.9463060471761724,7.116914488032529,70
67.95395920083764,1.9463060471761724,7.785857209960782,70
78.09396072084505,1.9463060471761724,8.383429757857366,70
89.74704009584349,1.9463060471761724,8.872557217019198,70
103.13897683787222,1.9463060471761724,9.219926729269282,70
118.52924098447018,1.9463060471761724,9.407581765402183,70
136.2160203551273,1.9463060471761724,9.478113419809912,70
156.54199796841294,1.9463060471761724,9.534463037845448,70
179.90099155778333,1.9463060471761724,9.488245303838507,70
206.7455838273133,1.9463060471761724,9.291783458531153,70
237.59589128427652,1.9463060471761724,8.968401131630738,70
273.04964154553255,1.9463060471761724,8.553860774358942,70
313.79375436648274,1.9463060471761724,8.084619046777613,70
360.61765077612336,1.9463060471761724,7.586132414618244,70
414.4285481839423,1.9463060471761724,7.063087850601865,70
476.26903780279935,1.9463060471761724,6.5148143975402375,70
547.337284952015,1.9463060471761724,5.949447373637695,70
629.0102436234466,1.9463060471761724,5.3815653533946115,70
722.870335094958,1.9463060471761724,4.8264162593255735,70
830.7361074919369,1.9463060471761724,4.296337940743037,70
954.6974703287535,1.9463060471761724,3.799381119704846,70
1097.1561867027283,1.9463060471761724,3.3388368644385835,70
1260.872407680682,1.9463060471761724,2.9109106602376382,70
1449.018150486201,1.9463060471761724,2.5024276252195508,70
1665.2387566325353,1.9463060471761724,2.2460757804079554,70
1913.7235207582582,1.9463060471761724,1.983798908005707,70
2199.2868586060326,1.9463060471761724,1.7433792915318154,70
2527.461586781732,1.9463060471761724,1.528074657936529,70
2904.6061215980462,1.9463060471761724,1.3370944925765758,70
3338.027673990301,1.9463060471761724,1.1685907260883728,70
3836.123827417535,1.9463060471761724,1.0204262566041025,70
4408.54524183412,1.9463060471761724,0.8904546749901134,70
5066.382636136649,1.9463060471761724,0.7766377368757454,70
5822.38167188866,1.9463060471761724,0.6733441336256175,70
6691.189901715636,1.9463060471761724,0.5740408203434532,52
7689.640567018716,1.9463060471761724,0.4896071392242206,41
8837.078743614602,1.9463060471761724,0.4167329145290579,34
10155.736154404181,1.9463060471761724,0.35633252630336254,29
11671.161911100682,1.9463060471761724,0.3047700591994968,25
13412.717530678983,1.9463060471761724,0.2593019815003464,22
15414.145817536453,1.9463060471761724,0.22143617284784578,20
17714.224633510854,1.9463060471761724,0.1907004242500682,18
20357.518222611085,1.9463060471761724,0.16396942403201883,17
23395.240647448256,1.9463060471761724,0.13870429189998107,16
26886.24806652944,1.9463060471761724,0.12078765467046072,15
30898.1790778802,1.9463060471761724,0.10353152873444543,14
35508.76522326117,1.9463060471761724,0.08862716422829318,13
40807.33704412155,1.9463060471761724,0.0758631438589685,12
46896.55486926553,1.9463060471761724,0.06603916746377668,12
53894.397868406064,1.9463060471761724,0.05656125988472217,11
61936.44990970618,1.9463060471761724,0.04923894871398788,11
71178.52651001325,1.9463060471761724,0.042850745547626905,10
81799.69377519484,1.9463060471761724,0.03673982238475811,10
94005.73782282983,1.9463060471761724,0.03197431949076555,10
108033.15190764665,1.9463060471761724,0.02781592224506008,9
124153.71850064106,1.9463060471761724,0.023885943825835552,9
142679.7751000857,1.9463060471761724,0.020787994776022493,9
163970.26580002054,1.9463060471761724,0.0180903744562791,8
188437.695865931,1.9463060471761724,0.01574454415407679,8
216556.12406317543,1.9463060471761724,0.013526791980435448,8
248870.34759027854,1.9463060471761724,0.011770649785710078,8
286006.45757603913,1.9463060471761724,0.010242483185851291,8
328683.96965420543,1.9463060471761724,0.00891495330507901,7
377729.76464674546,1.9463060471761724,0.007755819303121909,7
434094.10945776606,1.9463060471761724,0.006753352271739678,7
498869.06858441175,1.9463060471761724,0.005802764503740023,7
573309.6629695033,1.9463060471761724,0.005049416448343492,7
658858.1861506815,1.9463060471761724,0.004393903134481418,7
757172.14883374,1.9463060471761724,0.003823433389409876,6
870156.3933188907,1.9463060471761724,0.0033271054313186448,6
1000000.0,1.9463060471761724,0.0028957366296074346,6


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_MIP_DSA_4096.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.27772173731782107,0.0006751605128955023,5
0.0011492187010036998,0.27772173731782107,0.0007754172609512502,5
0.001320703622736631,0.27772173731782107,0.0008904778229699387,5
0.0015177773017322714,0.27772173731782107,0.001022500742110853,5
0.0017442580591096614,0.27772173731782107,0.0011739518050182367,5
0.0020045339809052396,0.27772173731782107,0.0013476429129384495,5
0.0023036479376536945,0.27772173731782107,0.0015467807490197427,6
0.002647395290480231,0.27772173731782107,0.0017750081420935902,6
0.0030424361767690034,0.27772173731782107,0.0020364696265868323,6
0.003496424550953137,0.27772173731782107,0.00241380360390449,6
0.004018156480603808,0.27772173731782107,0.002768345159878197,6
0.0046177405710691065,0.27772173731782107,0.0031740012536812514,6
0.005306793820656121,0.27772173731782107,0.0036378522913600897,6
0.006098666701068888,0.27772173731782107,0.004167851630433583,6
0.007008701824056899,0.27772173731782107,0.00477291959709762,6
0.008054531205964931,0.27772173731782107,0.005463089366021306,7
0.009256417889712782,0.27772173731782107,0.006249347094686883,7
0.01063764854316313,0.27772173731782107,0.007388741555578007,7
0.012224984640507832,0.27772173731782107,0.008450067465323037,7
0.014049180968354592,0.27772173731782107,0.00965786369212395,7
0.016145581502618366,0.27772173731782107,0.011030871576742927,7
0.018554804201388442,0.27772173731782107,0.012590634864101231,8
0.021323527981697614,0.27772173731782107,0.014359362367434644,8
0.024505397127942575,0.27772173731782107,0.017558928086510425,8
0.028162060654953962,0.27772173731782107,0.020089033471333107,8
0.032364366763473595,0.27772173731782107,0.022991792325927053,9
0.03719373553072644,0.27772173731782107,0.02631517467706114,9
0.04274373643209657,0.27772173731782107,0.03368586578108457,9
0.04912190125853853,0.27772173731782107,0.03849270041217649,10
0.05645180755516966,0.27772173731782107,0.05021679400601783,10
0.06487547294786292,0.27772173731782107,0.056783505250415416,11
0.07455610674814368,0.27772173731782107,0.07373890026245902,12
0.08568127214899486,0.27772173731782107,0.09324359676575522,13
0.09846652027941236,0.27772173731782107,0.11506255793122866,14
0.11315956652786067,0.27772173731782107,0.12575307017226842,15
0.13004509005128978,0.27772173731782107,0.16117696618032282,16
0.1494502494606524,0.27772173731782107,0.18428180602769417,17
0.17175102154984984,0.27772173731782107,0.20715980524595998,18
0.19737948588157686,0.27772173731782107,0.22841453395160233,19
0.22683219636960386,0.27772173731782107,0.25068432717999356,20
0.2606798020576923,0.27772173731782107,0.27016113739286857,21
0.2995781034986427,0.27772173731782107,0.2880421948318106,22
0.3442807589518621,0.27772173731782107,0.3042614925747543,23
0.39565388658322687,0.27772173731782107,0.3186121855399157,24
0.4546928455862411,0.27772173731782107,0.3303239727052305,25
0.5225415213602959,0.27772173731782107,0.3365398668966302,26
0.6005144883981762,0.27772173731782107,0.35003602573246645,27
0.6901224802908534,0.27772173731782107,0.3631701970546712,27
0.793101660333306,0.27772173731782107,0.37656524488927806,28
0.9114472598521194,0.27772173731782107,0.39137392186123915,30
1.0474522360006342,0.27772173731782107,0.4060479231669951,31
1.2037516980200695,0.27772173731782107,0.41932918857921864,32
1.3833739627296222,0.27772173731782107,0.433786827981856,33
1.5897992284504772,0.27772173731782107,0.4453422205990558,34
1.8270270041765395,0.27772173731782107,0.4559803757336516,35
2.099653600438444,0.27772173731782107,0.46427052286782794,36
2.4129611832536098,0.27772173731782107,0.4733996450396724,37
2.7730201165910637,0.27772173731782107,0.4820111767917934,37
3.1868065762459103,0.27772173731782107,0.4897631413359534,38
3.662337713903373,0.27772173731782107,0.4962686191780287,39
4.208826990208894,0.27772173731782107,0.5033841823303836,39
4.836862686437176,0.27772173731782107,0.5091321665691566,40
5.558613053440597,0.27772173731782107,0.5156581876843268,40
6.388062072657212,0.27772173731782107,0.5210810961984726,41
7.341280397070123,0.27772173731782107,0.5271200195156199,41
8.436736721624852,0.27772173731782107,0.5323746707359809,42
9.695655615935925,0.27772173731782107,0.5365533931956151,42
11.142428752325099,0.27772173731782107,0.5403547291827778,42
12.805087496773325,0.27772173731782107,0.542418401712911,42
14.715846019280558,0.27772173731782107,0.5435211482786875,42
16.91172544644807,0.27772173731782107,0.5436603602200881,42
19.435271149298263,0.27772173731782107,0.5411820670199913,42
22.335377063851233,0.27772173731782107,0.5386236629272694,41
25.668233015746946,0.27772173731782107,0.533101663790858,41
29.498413403416983,0.27772173731782107,0.5248403734416873,40
33.90012833314499,0.27772173731782107,0.5133578207451444,38
38.9586614468756,0.27772173731782107,0.49726212926292995,36
44.7720223008213,0.27772173731782107,0.4769135530118463,34
51.45284530985853,0.27772173731782107,0.45229758603754633,32
59.13057204993993,0.27772173731782107,0.4220776106194754,29
67.95395920083764,0.27772173731782107,0.3900140482482997,27
78.09396072084505,0.27772173731782107,0.35088162555915114,24
89.74704009584349,0.27772173731782107,0.30970767696407436,22
103.13897683787222,0.27772173731782107,0.2580403145745416,19
118.52924098447018,0.27772173731782107,0.199773128501,17
136.2160203551273,0.27772173731782107,0.17073045821574895,15
156.54199796841294,0.27772173731782107,0.15913569943279543,15
179.90099155778333,0.27772173731782107,0.1470841658908094,14
206.7455838273133,0.27772173731782107,0.1292150421201415,13
237.59589128427652,0.27772173731782107,0.11395857629471066,12
273.04964154553255,0.27772173731782107,0.09921886892429191,12
313.79375436648274,0.27772173731782107,0.08631520447106798,11
360.61765077612336,0.27772173731782107,0.07558353740093285,11
414.4285481839423,0.27772173731782107,0.06608771047669636,10
476.26903780279935,0.27772173731782107,0.05719926881878675,10
547.337284952015,0.27772173731782107,0.049894459575895736,9
629.0102436234466,0.27772173731782107,0.043098159302795085,9
722.870335094958,0.27772173731782107,0.03753997720728876,9
830.7361074919369,0.27772173731782107,0.032741007179457306,8
954.6974703287535,0.27772173731782107,0.028570870692293592,8
1097.1561867027283,0.27772173731782107,0.024635486652645946,8
1260.872407680682,0.27772173731782107,0.021515393055252435,8
1449.018150486201,0.27772173731782107,0.018841546165923997,7
1665.2387566325353,0.27772173731782107,0.016518145751798777,7
1913.7235207582582,0.27772173731782107,0.01450712827061871,7
2199.2868586060326,0.27772173731782107,0.012495627856152493,7
2527.461586781732,0.27772173731782107,0.010982889219379559,7
2904.6061215980462,0.27772173731782107,0.00966242209124378,7
3338.027673990301,0.27772173731782107,0.008508296647847167,6
3836.123827417535,0.27772173731782107,0.0074931207537465875,6
4408.54524183412,0.27772173731782107,0.006612030395009233,6
5066.382636136649,0.27772173731782107,0.0058472377211629956,6
5822.38167188866,0.27772173731782107,0.005203830833390751,6
6691.189901715636,0.27772173731782107,0.004658507375381342,6
7689.640567018716,0.27772173731782107,0.0038699840434230468,6
8837.078743614602,0.27772173731782107,0.003546141513787243,6
10155.736154404181,0.27772173731782107,0.0033009076239637206,6
11671.161911100682,0.27772173731782107,0.0031109499131847353,6
13412.717530678983,0.27772173731782107,0.002954097372809406,6
15414.145817536453,0.27772173731782107,0.0028135866687591968,5
17714.224633510854,0.27772173731782107,0.0026785696916345157,5
20357.518222611085,0.27772173731782107,0.0025432124578450297,5
23395.240647448256,0.27772173731782107,0.0024049431665906034,5
26886.24806652944,0.27772173731782107,0.0022633645462988477,5
30898.1790778802,0.27772173731782107,0.0021191593436922125,5
35508.76522326117,0.27772173731782107,0.0019736962420499066,5
40807.33704412155,0.27772173731782107,0.0018285352932554246,5
46896.55486926553,0.27772173731782107,0.0016853487517161914,5
53894.397868406064,0.27772173731782107,0.001545700342227462,5
61936.44990970618,0.27772173731782107,0.001410847682152847,5
71178.52651001325,0.27772173731782107,0.0012820147184614598,5
81799.69377519484,0.27772173731782107,0.001160144301454855,5
94005.73782282983,0.27772173731782107,0.0010456926607475146,5
108033.15190764665,0.27772173731782107,0.0009393457913353,5
124153.71850064106,0.27772173731782107,0.0006864356665893514,5
142679.7751000857,0.27772173731782107,0.0006133695943524927,5
163970.26580002054,0.27772173731782107,0.0005464725406532418,5
188437.695865931,0.27772173731782107,0.0004855764674759624,5
216556.12406317543,0.27772173731782107,0.00043043107525375803,5
248870.34759027854,0.27772173731782107,0.0003807249305410918,4
286006.45757603913,0.27772173731782107,0.00033610739220918466,4
328683.96965420543,0.27772173731782107,0.00029620877648514545,4
377729.76464674546,0.27772173731782107,0.00026064561316648926,4
434094.10945776606,0.27772173731782107,0.00022903903298267632,4
498869.06858441175,0.27772173731782107,0.00020102319303037374,4
573309.6629695033,0.27772173731782107,0.00017624625442202557,4
658858.1861506815,0.27772173731782107,0.00015437903132027938,4
757172.14883374,0.27772173731782107,0.00013511357398372567,4
870156.3933188907,0.27772173731782107,0.00011816707444790767,4
1000000.0,0.27772173731782107,0.00010327840109754748,4


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_MIP_DSA_512.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.7607209141545231,0.0004920117154017274,5
0.0011492187010036998,0.7607209141545231,0.0005650463688748053,5
0.001320703622736631,0.7607209141545231,0.0006488574200580625,5
0.0015177773017322714,0.7607209141545231,0.0007450137775755759,5
0.0017442580591096614,0.7607209141545231,0.0008553068539590027,5
0.0020045339809052396,0.7607209141545231,0.0009817797241247045,5
0.0023036479376536945,0.7607209141545231,0.0011267572375536531,5
0.002647395290480231,0.7607209141545231,0.0012928856039691673,6
0.0030424361767690034,0.7607209141545231,0.0014831690402998107,6
0.003496424550953137,0.7607209141545231,0.0017010129984120987,6
0.004018156480603808,0.7607209141545231,0.002246100284417994,6
0.0046177405710691065,0.7607209141545231,0.0025766830467736615,6
0.005306793820656121,0.7607209141545231,0.0029554518767885636,6
0.006098666701068888,0.7607209141545231,0.003388717230165305,6
0.007008701824056899,0.7607209141545231,0.0038842777829978226,6
0.008054531205964931,0.7607209141545231,0.004450743209892036,7
0.009256417889712782,0.7607209141545231,0.0050977389079581905,7
0.01063764854316313,0.7607209141545231,0.007353953885627279,7
0.012224984640507832,0.7607209141545231,0.00845426833178677,7
0.014049180968354592,0.7607209141545231,0.009717542109711227,7
0.016145581502618366,0.7607209141545231,0.011173904990548923,8
0.018554804201388442,0.7607209141545231,0.01762432916143899,8
0.021323527981697614,0.7607209141545231,0.02020337486482615,9
0.024505397127942575,0.7607209141545231,0.023169706718099144,9
0.028162060654953962,0.7607209141545231,0.033896817565749075,9
0.032364366763473595,0.7607209141545231,0.03868224969524724,10
0.03719373553072644,0.7607209141545231,0.05233451710281973,10
0.04274373643209657,0.7607209141545231,0.05939949603766548,11
0.04912190125853853,0.7607209141545231,0.07623909915305609,12
0.05645180755516966,0.7607209141545231,0.09474284263247974,13
0.06487547294786292,0.7607209141545231,0.10577482252337458,13
0.07455610674814368,0.7607209141545231,0.1273012916698954,14
0.08568127214899486,0.7607209141545231,0.14947758986989168,15
0.09846652027941236,0.7607209141545231,0.17293966807275474,16
0.11315956652786067,0.7607209141545231,0.19695753230244598,18
0.13004509005128978,0.7607209141545231,0.2279379284076434,19
0.1494502494606524,0.7607209141545231,0.2515896052303749,20
0.17175102154984984,0.7607209141545231,0.27538668911458397,21
0.19737948588157686,0.7607209141545231,0.3034747154728567,23
0.22683219636960386,0.7607209141545231,0.32207148124225526,24
0.2606798020576923,0.7607209141545231,0.3418043205238606,25
0.2995781034986427,0.7607209141545231,0.3572360144356421,27
0.3442807589518621,0.7607209141545231,0.37303875939841763,28
0.39565388658322687,0.7607209141545231,0.38500844153654834,29
0.4546928455862411,0.7607209141545231,0.3962556452250886,30
0.5225415213602959,0.7607209141545231,0.4061748477420121,30
0.6005144883981762,0.7607209141545231,0.41498471921130464,31
0.6901224802908534,0.7607209141545231,0.42093532614158125,32
0.793101660333306,0.7607209141545231,0.42642795770785535,32
0.9114472598521194,0.7607209141545231,0.4305881047621013,33
1.0474522360006342,0.7607209141545231,0.43629414833118424,33
1.2037516980200695,0.7607209141545231,0.4392319516389195,34
1.3833739627296222,0.7607209141545231,0.447705205044443,34
1.5897992284504772,0.7607209141545231,0.46011138584162836,36
1.8270270041765395,0.7607209141545231,0.47253884423962,37
2.099653600438444,0.7607209141545231,0.48576654292730054,38
2.4129611832536098,0.7607209141545231,0.49653840787267217,39
2.7730201165910637,0.7607209141545231,0.5062596538732066,40
3.1868065762459103,0.7607209141545231,0.5149578954021339,41
3.662337713903373,0.7607209141545231,0.5226490573708436,42
4.208826990208894,0.7607209141545231,0.5277130518248881,43
4.836862686437176,0.7607209141545231,0.5324292835099622,43
5.558613053440597,0.7607209141545231,0.5351142984465016,44
6.388062072657212,0.7607209141545231,0.5356135884907655,44
7.341280397070123,0.7607209141545231,0.5335204564342463,43
8.436736721624852,0.7607209141545231,0.5290141747004047,43
9.695655615935925,0.7607209141545231,0.5224157960836435,42
11.142428752325099,0.7607209141545231,0.5141104910052875,41
12.805087496773325,0.7607209141545231,0.5028815241155835,39
14.715846019280558,0.7607209141545231,0.4869202261992051,38
16.91172544644807,0.7607209141545231,0.46787826682612593,36
19.435271149298263,0.7607209141545231,0.4447468898787556,33
22.335377063851233,0.7607209141545231,0.4141796284882755,31
25.668233015746946,0.7607209141545231,0.3770051939623496,28
29.498413403416983,0.7607209141545231,0.3330211596010029,25
33.90012833314499,0.7607209141545231,0.2807880500506592,22
38.9586614468756,0.7607209141545231,0.22033488692859385,18
44.7720223008213,0.7607209141545231,0.16427923348522802,16
51.45284530985853,0.7607209141545231,0.14908594213041856,15
59.13057204993993,0.7607209141545231,0.13762688917844143,15
67.95395920083764,0.7607209141545231,0.12698169194939338,14
78.09396072084505,0.7607209141545231,0.10994883776437775,13
89.74704009584349,0.7607209141545231,0.09475721455030213,12
103.13897683787222,0.7607209141545231,0.0834617242125028,12
118.52924098447018,0.7607209141545231,0.07139636641328503,11
136.2160203551273,0.7607209141545231,0.06258016646363745,11
156.54199796841294,0.7607209141545231,0.05311439407385926,10
179.90099155778333,0.7607209141545231,0.04636522627777713,10
206.7455838273133,0.7607209141545231,0.040422836202154935,9
237.59589128427652,0.7607209141545231,0.033995864142558375,9
273.04964154553255,0.7607209141545231,0.029613306199572084,9
313.79375436648274,0.7607209141545231,0.025806644026121543,8
360.61765077612336,0.7607209141545231,0.022509051179238064,8
414.4285481839423,0.7607209141545231,0.01878619887296711,8
476.26903780279935,0.7607209141545231,0.016434973348933426,8
547.337284952015,0.7607209141545231,0.014404700911825356,8
629.0102436234466,0.7607209141545231,0.012655759899405105,7
722.870335094958,0.7607209141545231,0.011149738264995778,7
830.7361074919369,0.7607209141545231,0.00986612379892204,7
954.6974703287535,0.7607209141545231,0.008158263052926903,7
1097.1561867027283,0.7607209141545231,0.007258786751716372,7
1260.872407680682,0.7607209141545231,0.00649067459684482,7
1449.018150486201,0.7607209141545231,0.005838323903260003,6
1665.2387566325353,0.7607209141545231,0.005291988852026113,6
1913.7235207582582,0.7607209141545231,0.004843180804745041,6
2199.2868586060326,0.7607209141545231,0.004486037002121683,6
2527.461586781732,0.7607209141545231,0.004208798010905133,6
2904.6061215980462,0.7607209141545231,0.003995015143043967,6
3338.027673990301,0.7607209141545231,0.0038226215769972803,6
3836.123827417535,0.7607209141545231,0.0036736806747767604,6
4408.54524183412,0.7607209141545231,0.0035329598169413796,6
5066.382636136649,0.7607209141545231,0.0033901917862137593,6
5822.38167188866,0.7607209141545231,0.003240847113691433,6
6691.189901715636,0.7607209141545231,0.003084050191411743,6
7689.640567018716,0.7607209141545231,0.002919017169164213,6
8837.078743614602,0.7607209141545231,0.00274766158031706,6
10155.736154404181,0.7607209141545231,0.0023042481610780897,6
11671.161911100682,0.7607209141545231,0.0021448964757347587,6
13412.717530678983,0.7607209141545231,0.0019859342227547534,6
15414.145817536453,0.7607209141545231,0.001829294236686092,6
17714.224633510854,0.7607209141545231,0.0016766968277218983,6
20357.518222611085,0.7607209141545231,0.0015296341230117837,5
23395.240647448256,0.7607209141545231,0.001389301912574952,5
26886.24806652944,0.7607209141545231,0.0012566503682750914,5
30898.1790778802,0.7607209141545231,0.001132273389315282,5
35508.76522326117,0.7607209141545231,0.0010165428775099833,5
40807.33704412155,0.7607209141545231,0.0009097771211261191,5
46896.55486926553,0.7607209141545231,0.0008116396390557026,5
53894.397868406064,0.7607209141545231,0.0007221185008485765,5
61936.44990970618,0.7607209141545231,0.0006409425181467274,5
71178.52651001325,0.7607209141545231,0.0005675488590988431,5
81799.69377519484,0.7607209141545231,0.0005017276284926808,5
94005.73782282983,0.7607209141545231,0.00044242811696425217,5
108033.15190764665,0.7607209141545231,0.0003898835255092126,5
124153.71850064106,0.7607209141545231,0.00028466029661488717,5
142679.7751000857,0.7607209141545231,0.0002499379623447661,5
163970.26580002054,0.7607209141545231,0.00021920826860414384,5
188437.695865931,0.7607209141545231,0.00019206940616674068,5
216556.12406317543,0.7607209141545231,0.0001681453041155935,4
248870.34759027854,0.7607209141545231,0.00014709112001103428,4
286006.45757603913,0.7607209141545231,0.00012858619003738506,4
328683.96965420543,0.7607209141545231,0.00011234407132110142,4
377729.76464674546,0.7607209141545231,9.810370573742471e-05,4
434094.10945776606,0.7607209141545231,8.562784886176565e-05,4
498869.06858441175,0.7607209141545231,7.471216416609403e-05,4
573309.6629695033,0.7607209141545231,6.5162569620232e-05,4
658858.1861506815,0.7607209141545231,5.6817613597260094e-05,4
757172.14883374,0.7607209141545231,4.9529630820263856e-05,4
870156.3933188907,0.7607209141545231,4.3165295246140617e-05,4
1000000.0,0.7607209141545231,3.761329910555823e-05,4


==> tikz_Schaubilder/src_h/_new_results/Dirichlet_MIP_DSA_64.csv <==
scalar,h,spectral_radius,n_iterations
0.001,1.9463060471761724,0.00474284526486494,7
0.0011492187010036998,1.9463060471761724,0.005446608602194759,7
0.001320703622736631,1.9463060471761724,0.006254122542705347,7
0.0015177773017322714,1.9463060471761724,0.007180465184053561,7
0.0017442580591096614,1.9463060471761724,0.008264312791078504,7
0.0020045339809052396,1.9463060471761724,0.009485610269859987,7
0.0023036479376536945,1.9463060471761724,0.010884827102984964,7
0.002647395290480231,1.9463060471761724,0.012488238958741368,8
0.0030424361767690034,1.9463060471761724,0.014324299867682303,8
0.003496424550953137,1.9463060471761724,0.01642563908217583,8
0.004018156480603808,1.9463060471761724,0.01885657601742838,8
0.0046177405710691065,1.9463060471761724,0.021610853727672966,9
0.005306793820656121,1.9463060471761724,0.024753436434271192,9
0.006098666701068888,1.9463060471761724,0.02833913155414088,9
0.007008701824056899,1.9463060471761724,0.03246043488470077,9
0.008054531205964931,1.9463060471761724,0.03711764812164543,10
0.009256417889712782,1.9463060471761724,0.04241167397404813,10
0.01063764854316313,1.9463060471761724,0.04846273473184564,10
0.012224984640507832,1.9463060471761724,0.05527717855087849,11
0.014049180968354592,1.9463060471761724,0.06297458378620531,11
0.016145581502618366,1.9463060471761724,0.07169366146641686,12
0.018554804201388442,1.9463060471761724,0.08147770306465098,12
0.021323527981697614,1.9463060471761724,0.0925042626035184,13
0.024505397127942575,1.9463060471761724,0.10470791152741767,13
0.028162060654953962,1.9463060471761724,0.11838215396611769,14
0.032364366763473595,1.9463060471761724,0.13346295808977804,15
0.03719373553072644,1.9463060471761724,0.1500751605610958,16
0.04274373643209657,1.9463060471761724,0.1682394607458982,17
0.04912190125853853,1.9463060471761724,0.18802246597570066,18
0.05645180755516966,1.9463060471761724,0.2091753294823672,19
0.06487547294786292,1.9463060471761724,0.2318557197400733,20
0.07455610674814368,1.9463060471761724,0.25575463919328234,21
0.08568127214899486,1.9463060471761724,0.28091850811256913,22
0.09846652027941236,1.9463060471761724,0.3061950665194457,24
0.11315956652786067,1.9463060471761724,0.3319413512146484,26
0.13004509005128978,1.9463060471761724,0.3578462731039099,27
0.1494502494606524,1.9463060471761724,0.3826263124008741,29
0.17175102154984984,1.9463060471761724,0.4068088581592194,31
0.19737948588157686,1.9463060471761724,0.4285158437720064,33
0.22683219636960386,1.9463060471761724,0.44869433075783555,34
0.2606798020576923,1.9463060471761724,0.4667082372112022,36
0.2995781034986427,1.9463060471761724,0.48287894602467446,38
0.3442807589518621,1.9463060471761724,0.4963471480464696,39
0.39565388658322687,1.9463060471761724,0.5077052541155029,40
0.4546928455862411,1.9463060471761724,0.5178038484056612,41
0.5225415213602959,1.9463060471761724,0.5266906628661405,42
0.6005144883981762,1.9463060471761724,0.5346204784379068,43
0.6901224802908534,1.9463060471761724,0.541592618256454,44
0.793101660333306,1.9463060471761724,0.5479086958609164,45
0.9114472598521194,1.9463060471761724,0.5535612579232099,46
1.0474522360006342,1.9463060471761724,0.5590348045260471,46
1.2037516980200695,1.9463060471761724,0.5635779937516455,47
1.3833739627296222,1.9463060471761724,0.5668960549278406,48
1.5897992284504772,1.9463060471761724,0.5691764316766886,48
1.8270270041765395,1.9463060471761724,0.5701247590522227,48
2.099653600438444,1.9463060471761724,0.5691627038051569,48
2.4129611832536098,1.9463060471761724,0.5666136987876953,48
2.7730201165910637,1.9463060471761724,0.5605501352781247,47
3.1868065762459103,1.9463060471761724,0.5518470398262902,46
3.662337713903373,1.9463060471761724,0.539537813453102,44
4.208826990208894,1.9463060471761724,0.5235480997889707,42
4.836862686437176,1.9463060471761724,0.5029261634961019,40
5.558613053440597,1.9463060471761724,0.4791798780892092,37
6.388062072657212,1.9463060471761724,0.4514058215701821,35
7.341280397070123,1.9463060471761724,0.41958106823639296,32
8.436736721624852,1.9463060471761724,0.3811863042357535,29
9.695655615935925,1.9463060471761724,0.33409038302811,26
11.142428752325099,1.9463060471761724,0.2767278192921628,22
12.805087496773325,1.9463060471761724,0.21392677073991748,19
14.715846019280558,1.9463060471761724,0.17047467471555505,17
16.91172544644807,1.9463060471761724,0.15594004395862454,16
19.435271149298263,1.9463060471761724,0.14207113251476966,15
22.335377063851233,1.9463060471761724,0.12836404952668565,15
25.668233015746946,1.9463060471761724,0.11127762831526834,14
29.498413403416983,1.9463060471761724,0.0975651840955066,13
33.90012833314499,1.9463060471761724,0.08481474819105113,12
38.9586614468756,1.9463060471761724,0.07359488557375397,12
44.7720223008213,1.9463060471761724,0.06465402611277501,11
51.45284530985853,1.9463060471761724,0.05676831170550358,11
59.13057204993993,1.9463060471761724,0.048952076454265414,10
67.95395920083764,1.9463060471761724,0.04288705874180823,10
78.09396072084505,1.9463060471761724,0.037551511350579055,10
89.74704009584349,1.9463060471761724,0.03225691838657029,9
103.13897683787222,1.9463060471761724,0.028257288194311194,9
118.52924098447018,1.9463060471761724,0.024772042470347137,9
136.2160203551273,1.9463060471761724,0.02174220424599947,9
156.54199796841294,1.9463060471761724,0.01872307072972344,8
179.90099155778333,1.9463060471761724,0.01649095312345357,8
206.7455838273133,1.9463060471761724,0.014557342781996526,8
237.59589128427652,1.9463060471761724,0.012883714340516212,8
273.04964154553255,1.9463060471761724,0.011437368360022925,8
313.79375436648274,1.9463060471761724,0.010188634997793735,7
360.61765077612336,1.9463060471761724,0.009107886427613104,7
414.4285481839423,1.9463060471761724,0.007950214677012141,7
476.26903780279935,1.9463060471761724,0.007179711010483106,7
547.337284952015,1.9463060471761724,0.006522283675564291,7
629.0102436234466,1.9463060471761724,0.005965208693309988,7
722.870335094958,1.9463060471761724,0.005497858036901331,7
830.7361074919369,1.9463060471761724,0.005110914189990248,7
954.6974703287535,1.9463060471761724,0.004793019645865113,7
1097.1561867027283,1.9463060471761724,0.004530723452650573,7
1260.872407680682,1.9463060471761724,0.004308574596009146,7
1449.018150486201,1.9463060471761724,0.0041106083144848695,6
1665.2387566325353,1.9463060471761724,0.003924720795273144,6
1913.7235207582582,1.9463060471761724,0.003741147978371776,6
2199.2868586060326,1.9463060471761724,0.0035552555714275427,6
2527.461586781732,1.9463060471761724,0.003364650672272274,6
2904.6061215980462,1.9463060471761724,0.0031686557809778256,6
3338.027673990301,1.9463060471761724,0.002968986617854932,6
3836.123827417535,1.9463060471761724,0.002767293676899097,6
4408.54524183412,1.9463060471761724,0.0025654949903884134,6
5066.382636136649,1.9463060471761724,0.002366075756780643,6
5822.38167188866,1.9463060471761724,0.002172990049748976,6
6691.189901715636,1.9463060471761724,0.0019847447177288226,6
7689.640567018716,1.9463060471761724,0.0016957812982555903,6
8837.078743614602,1.9463060471761724,0.001534899563432847,6
10155.736154404181,1.9463060471761724,0.0013838574737103373,6
11671.161911100682,1.9463060471761724,0.0012431648880537026,6
13412.717530678983,1.9463060471761724,0.0011130526828191426,6
15414.145817536453,1.9463060471761724,0.0009934894050703392,5
17714.224633510854,1.9463060471761724,0.0008843134517729749,5
20357.518222611085,1.9463060471761724,0.0007850948038938072,5
23395.240647448256,1.9463060471761724,0.0006954191355035865,5
26886.24806652944,1.9463060471761724,0.0006147811284267292,5
30898.1790778802,1.9463060471761724,0.0005424111538440443,5
35508.76522326117,1.9463060471761724,0.00047793334624507443,5
40807.33704412155,1.9463060471761724,0.00042030326797569206,5
46896.55486926553,1.9463060471761724,0.0003692444899580527,5
53894.397868406064,1.9463060471761724,0.00032357733953892613,5
61936.44990970618,1.9463060471761724,0.00028372126224014845,5
71178.52651001325,1.9463060471761724,0.00024886793529878113,5
81799.69377519484,1.9463060471761724,0.00020003603653958799,5
94005.73782282983,1.9463060471761724,0.00017489322253680031,5
108033.15190764665,1.9463060471761724,0.00015281873740767346,5
124153.71850064106,1.9463060471761724,0.0001334603019559575,5
142679.7751000857,1.9463060471761724,0.00011650043907548979,5
163970.26580002054,1.9463060471761724,0.00010165457092880093,4
188437.695865931,1.9463060471761724,8.866884150647174e-05,4
216556.12406317543,1.9463060471761724,7.731896132853242e-05,4
248870.34759027854,1.9463060471761724,6.740336115049886e-05,4
286006.45757603913,1.9463060471761724,5.874499438730955e-05,4
328683.96965420543,1.9463060471761724,5.118880066199986e-05,4
377729.76464674546,1.9463060471761724,4.459512525962734e-05,4
434094.10945776606,1.9463060471761724,3.8845272434855984e-05,4
498869.06858441175,1.9463060471761724,3.3832217127213165e-05,4
573309.6629695033,1.9463060471761724,2.9463737544475477e-05,4
658858.1861506815,1.9463060471761724,2.5657913561771915e-05,4
757172.14883374,1.9463060471761724,2.23376911776318e-05,4
870156.3933188907,1.9463060471761724,1.944895813851145e-05,4
1000000.0,1.9463060471761724,1.693305028332267e-05,4


==> tikz_Schaubilder/src_h/_new_results/Robin_DSA_4096.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.27772173731782107,0.0006750149008376528,5
0.0011492187010036998,0.27772173731782107,0.0007752244707786716,5
0.001320703622736631,0.27772173731782107,0.0008902226482736166,5
0.0015177773017322714,0.27772173731782107,0.0010221634423597708,5
0.0017442580591096614,0.27772173731782107,0.001173506272770829,5
0.0020045339809052396,0.27772173731782107,0.0013470549343261938,5
0.0023036479376536945,0.27772173731782107,0.0015460056182254034,6
0.002647395290480231,0.27772173731782107,0.0017739874318617541,6
0.0030424361767690034,0.27772173731782107,0.002035126900530309,6
0.003496424550953137,0.27772173731782107,0.00240870521386233,6
0.004018156480603808,0.27772173731782107,0.0027615908199076114,6
0.0046177405710691065,0.27772173731782107,0.003165076333412985,6
0.005306793820656121,0.27772173731782107,0.0036260850569843892,6
0.006098666701068888,0.27772173731782107,0.004152367171636394,6
0.007008701824056899,0.27772173731782107,0.0047525893139671845,6
0.008054531205964931,0.27772173731782107,0.005436453327077774,7
0.009256417889712782,0.27772173731782107,0.006214521156834023,7
0.01063764854316313,0.27772173731782107,0.007098566984050606,7
0.012224984640507832,0.27772173731782107,0.008326689589314496,7
0.014049180968354592,0.27772173731782107,0.009489119300657756,7
0.016145581502618366,0.27772173731782107,0.010802251844451164,7
0.018554804201388442,0.27772173731782107,0.012284363873675519,8
0.021323527981697614,0.27772173731782107,0.013949908200647147,8
0.024505397127942575,0.27772173731782107,0.018014986650805,8
0.028162060654953962,0.27772173731782107,0.02041094064083484,9
0.032364366763473595,0.27772173731782107,0.02302479600532245,9
0.03719373553072644,0.27772173731782107,0.03439786933257147,10
0.04274373643209657,0.27772173731782107,0.038546841584781916,10
0.04912190125853853,0.27772173731782107,0.05406933496910406,11
0.05645180755516966,0.27772173731782107,0.07145621870568895,12
0.06487547294786292,0.27772173731782107,0.07891880249765569,13
0.07455610674814368,0.27772173731782107,0.09947571962150108,14
0.08568127214899486,0.27772173731782107,0.12145577186776124,15
0.09846652027941236,0.27772173731782107,0.1445939477607735,16
0.11315956652786067,0.27772173731782107,0.1685445233236423,17
0.13004509005128978,0.27772173731782107,0.19285703176601918,18
0.1494502494606524,0.27772173731782107,0.21792925687739614,20
0.17175102154984984,0.27772173731782107,0.252262409698803,22
0.19737948588157686,0.27772173731782107,0.27363100610174584,23
0.22683219636960386,0.27772173731782107,0.29086258273500587,24
0.2606798020576923,0.27772173731782107,0.27105117388465333,24
0.2995781034986427,0.27772173731782107,0.32404340278272964,27
0.3442807589518621,0.27772173731782107,0.386549928320904,31
0.39565388658322687,0.27772173731782107,0.4283737464257707,35
0.4546928455862411,0.27772173731782107,0.461427443765281,38
0.5225415213602959,0.27772173731782107,0.4843408418812494,40
0.6005144883981762,0.27772173731782107,0.5023844524801792,43
0.6901224802908534,0.27772173731782107,0.5191370214341953,45
0.793101660333306,0.27772173731782107,0.5352999039673031,46
0.9114472598521194,0.27772173731782107,0.5426234943867911,48
1.0474522360006342,0.27772173731782107,0.5503753406043076,49
1.2037516980200695,0.27772173731782107,0.5568855529849146,50
1.3833739627296222,0.27772173731782107,0.5604809554382456,51
1.5897992284504772,0.27772173731782107,0.5630710854178788,51
1.8270270041765395,0.27772173731782107,0.5622819526804227,51
2.099653600438444,0.27772173731782107,0.5555233545575294,50
2.4129611832536098,0.27772173731782107,0.5342347056488197,48
2.7730201165910637,0.27772173731782107,0.5399908283469282,48
3.1868065762459103,0.27772173731782107,0.5642605213430477,51
3.662337713903373,0.27772173731782107,0.5739994822581415,52
4.208826990208894,0.27772173731782107,0.5817311208874364,52
4.836862686437176,0.27772173731782107,0.5850012007626296,52
5.558613053440597,0.27772173731782107,0.5876318319337159,52
6.388062072657212,0.27772173731782107,0.589070198877085,52
7.341280397070123,0.27772173731782107,0.5886636223838483,52
8.436736721624852,0.27772173731782107,0.5849762907241082,51
9.695655615935925,0.27772173731782107,0.5796845213179412,50
11.142428752325099,0.27772173731782107,0.5726942689768847,49
12.805087496773325,0.27772173731782107,0.5622024390378377,47
14.715846019280558,0.27772173731782107,0.552205558793801,45
16.91172544644807,0.27772173731782107,0.5386511617379823,43
19.435271149298263,0.27772173731782107,0.5227014427039183,42
22.335377063851233,0.27772173731782107,0.5069846779544082,40
25.668233015746946,0.27772173731782107,0.4921266344616776,38
29.498413403416983,0.27772173731782107,0.4753520716415695,36
33.90012833314499,0.27772173731782107,0.45856804404224794,34
38.9586614468756,0.27772173731782107,0.4429989669909253,33
44.7720223008213,0.27772173731782107,0.4274943108205994,31
51.45284530985853,0.27772173731782107,0.41577679208814977,30
59.13057204993993,0.27772173731782107,0.5732258210597047,46
67.95395920083764,0.27772173731782107,0.7973804550056051,70
78.09396072084505,0.27772173731782107,1.0287332264390543,70
89.74704009584349,0.27772173731782107,1.294133297642381,70
103.13897683787222,0.27772173731782107,1.5954617222303735,70
118.52924098447018,0.27772173731782107,1.936773569313079,70
136.2160203551273,0.27772173731782107,2.3216873222437586,70
156.54199796841294,0.27772173731782107,2.752197608182818,70
179.90099155778333,0.27772173731782107,3.228283333180342,70
206.7455838273133,0.27772173731782107,3.74724287209297,70
237.59589128427652,0.27772173731782107,4.3028008767863986,70
273.04964154553255,0.27772173731782107,4.8854879005218965,70
313.79375436648274,0.27772173731782107,5.505017978297537,70
360.61765077612336,0.27772173731782107,6.205488728521241,70
414.4285481839423,0.27772173731782107,6.929181192025728,70
476.26903780279935,0.27772173731782107,7.629719792597167,70
547.337284952015,0.27772173731782107,8.27537465188462,70
629.0102436234466,0.27772173731782107,8.835461982972323,70
722.870335094958,0.27772173731782107,9.282753708752335,70
830.7361074919369,0.27772173731782107,9.59662710393381,70
954.6974703287535,0.27772173731782107,9.767092065209605,70
1097.1561867027283,0.27772173731782107,9.807383334951062,70
1260.872407680682,0.27772173731782107,9.762732212844515,70
1449.018150486201,0.27772173731782107,9.636833814351819,70
1665.2387566325353,0.27772173731782107,9.419971733081228,70
1913.7235207582582,0.27772173731782107,9.111199191809991,70
2199.2868586060326,0.27772173731782107,8.722958965433902,70
2527.461586781732,0.27772173731782107,8.306731134361245,70
2904.6061215980462,0.27772173731782107,7.88613188035738,70
3338.027673990301,0.27772173731782107,7.42718757509838,70
3836.123827417535,0.27772173731782107,6.913017260128488,70
4408.54524183412,0.27772173731782107,6.358321810332825,70
5066.382636136649,0.27772173731782107,5.785999569996063,70
5822.38167188866,0.27772173731782107,5.217400461947673,70
6691.189901715636,0.27772173731782107,4.669526020371316,70
7689.640567018716,0.27772173731782107,4.1544617740244965,70
8837.078743614602,0.27772173731782107,3.6796059999947808,70
10155.736154404181,0.27772173731782107,3.2481929514218972,70
11671.161911100682,0.27772173731782107,2.8601625045003907,70
13412.717530678983,0.27772173731782107,2.5134158073437662,70
15414.145817536453,0.27772173731782107,2.204971997866787,70
17714.224633510854,0.27772173731782107,1.9316116464590585,70
20357.518222611085,0.27772173731782107,1.6901166010545938,70
23395.240647448256,0.27772173731782107,1.4773571342152423,70
26886.24806652944,0.27772173731782107,1.2903447039114622,70
30898.1790778802,0.27772173731782107,1.1262733364526467,70
35508.76522326117,0.27772173731782107,0.9825481569875276,70
40807.33704412155,0.27772173731782107,0.856799965080977,70
46896.55486926553,0.27772173731782107,0.7462538721210001,70
53894.397868406064,0.27772173731782107,0.6277891115061245,51
61936.44990970618,0.27772173731782107,0.5302198098445914,38
71178.52651001325,0.27772173731782107,0.4468535336180485,30
81799.69377519484,0.27772173731782107,0.3785992624618158,25
94005.73782282983,0.27772173731782107,0.3208233523455217,22
108033.15190764665,0.27772173731782107,0.26971349672499534,19
124153.71850064106,0.27772173731782107,0.2317521067382505,17
142679.7751000857,0.27772173731782107,0.19574439101173433,16
163970.26580002054,0.27772173731782107,0.16765331658457458,14
188437.695865931,0.27772173731782107,0.14345233174198208,13
216556.12406317543,0.27772173731782107,0.12263341045625951,12
248870.34759027854,0.27772173731782107,0.10679485966615318,12
286006.45757603913,0.27772173731782107,0.09120346243160073,11
328683.96965420543,0.27772173731782107,0.07941219560406111,10
377729.76464674546,0.27772173731782107,0.06774226093676462,10
434094.10945776606,0.27772173731782107,0.058975206849209316,10
498869.06858441175,0.27772173731782107,0.05134637757471231,9
573309.6629695033,0.27772173731782107,0.04373080946264481,9
658858.1861506815,0.27772173731782107,0.03806586796735262,8
757172.14883374,0.27772173731782107,0.033136123223205693,8
870156.3933188907,0.27772173731782107,0.028162144274688432,8
1000000.0,0.27772173731782107,0.024511490486719578,8


==> tikz_Schaubilder/src_h/_new_results/Robin_DSA_512.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.7607209141545231,0.0005006457994437767,5
0.0011492187010036998,0.7607209141545231,0.0005748594643115311,5
0.001320703622736631,0.7607209141545231,0.000659990953745186,5
0.0015177773017322714,0.7607209141545231,0.0007576200911727449,5
0.0017442580591096614,0.7607209141545231,0.0008695471162411789,5
0.0020045339809052396,0.7607209141545231,0.0009978254549475297,6
0.0023036479376536945,0.7607209141545231,0.001144775695103276,6
0.002647395290480231,0.7607209141545231,0.001313042571577595,6
0.0030424361767690034,0.7607209141545231,0.002205910273455067,6
0.003496424550953137,0.7607209141545231,0.0025310443880035075,6
0.004018156480603808,0.7607209141545231,0.0029034262805667736,6
0.0046177405710691065,0.7607209141545231,0.0033296987547238354,6
0.005306793820656121,0.7607209141545231,0.0038182163372468716,7
0.006098666701068888,0.7607209141545231,0.004376210584324506,7
0.007008701824056899,0.7607209141545231,0.005013834673235315,7
0.008054531205964931,0.7607209141545231,0.009212222776963538,7
0.009256417889712782,0.7607209141545231,0.010552896897248303,8
0.01063764854316313,0.7607209141545231,0.012076478566216691,8
0.012224984640507832,0.7607209141545231,0.013810987056525188,8
0.014049180968354592,0.7607209141545231,0.02126212750538954,8
0.016145581502618366,0.7607209141545231,0.02429178951008611,9
0.018554804201388442,0.7607209141545231,0.027693896531911438,9
0.021323527981697614,0.7607209141545231,0.03846817532514365,10
0.024505397127942575,0.7607209141545231,0.04372088215529356,10
0.028162060654953962,0.7607209141545231,0.057138324610071616,11
0.032364366763473595,0.7607209141545231,0.06468412422889307,11
0.03719373553072644,0.7607209141545231,0.08118835138498463,12
0.04274373643209657,0.7607209141545231,0.09923703471786076,13
0.04912190125853853,0.7607209141545231,0.11127780202664414,14
0.05645180755516966,0.7607209141545231,0.13284871421534994,15
0.06487547294786292,0.7607209141545231,0.15608321690644728,16
0.07455610674814368,0.7607209141545231,0.18093762737919364,17
0.08568127214899486,0.7607209141545231,0.21473023828158136,18
0.09846652027941236,0.7607209141545231,0.24156068847942325,20
0.11315956652786067,0.7607209141545231,0.2759425492890179,22
0.13004509005128978,0.7607209141545231,0.3057900930572958,24
0.1494502494606524,0.7607209141545231,0.34051868744938707,26
0.17175102154984984,0.7607209141545231,0.378727965130236,29
0.19737948588157686,0.7607209141545231,0.4109733100125023,31
0.22683219636960386,0.7607209141545231,0.4448653532377225,34
0.2606798020576923,0.7607209141545231,0.4713377179869077,37
0.2995781034986427,0.7607209141545231,0.49917990443288407,40
0.3442807589518621,0.7607209141545231,0.5224961733080393,43
0.39565388658322687,0.7607209141545231,0.5439873629951575,46
0.4546928455862411,0.7607209141545231,0.5599976368386744,48
0.5225415213602959,0.7607209141545231,0.5731365998028376,50
0.6005144883981762,0.7607209141545231,0.5836250716878649,52
0.6901224802908534,0.7607209141545231,0.5899083100460476,53
0.793101660333306,0.7607209141545231,0.5941865095544213,54
0.9114472598521194,0.7607209141545231,0.5932592914218969,55
1.0474522360006342,0.7607209141545231,0.5922342034678336,55
1.2037516980200695,0.7607209141545231,0.5897933408992867,55
1.3833739627296222,0.7607209141545231,0.5842121180264992,54
1.5897992284504772,0.7607209141545231,0.5817895870635692,53
1.8270270041765395,0.7607209141545231,0.5747219120777859,53
2.099653600438444,0.7607209141545231,0.5737653938957892,52
2.4129611832536098,0.7607209141545231,0.5685249804620743,52
2.7730201165910637,0.7607209141545231,0.5674031314836743,51
3.1868065762459103,0.7607209141545231,0.5618706927602248,50
3.662337713903373,0.7607209141545231,0.554912134030063,49
4.208826990208894,0.7607209141545231,0.5465411632133232,48
4.836862686437176,0.7607209141545231,0.5359037479616703,46
5.558613053440597,0.7607209141545231,0.5255750965808493,45
6.388062072657212,0.7607209141545231,0.5131320090317903,43
7.341280397070123,0.7607209141545231,0.501424764036806,42
8.436736721624852,0.7607209141545231,0.4875752392513657,40
9.695655615935925,0.7607209141545231,0.47500468769338094,38
11.142428752325099,0.7607209141545231,0.4607860553905029,37
12.805087496773325,0.7607209141545231,0.4449462263423597,35
14.715846019280558,0.7607209141545231,0.43043072810007016,34
16.91172544644807,0.7607209141545231,0.41570982223302166,32
19.435271149298263,0.7607209141545231,0.4999356277154263,41
22.335377063851233,0.7607209141545231,0.7243494852621803,70
25.668233015746946,0.7607209141545231,0.9370332410976856,70
29.498413403416983,0.7607209141545231,1.183141113143826,70
33.90012833314499,0.7607209141545231,1.4658501443227088,70
38.9586614468756,0.7607209141545231,1.7896164126632652,70
44.7720223008213,0.7607209141545231,2.1583461090758647,70
51.45284530985853,0.7607209141545231,2.5749862985206122,70
59.13057204993993,0.7607209141545231,3.0412522891967235,70
67.95395920083764,0.7607209141545231,3.557125883327065,70
78.09396072084505,0.7607209141545231,4.120169103271838,70
89.74704009584349,0.7607209141545231,4.7247158087886225,70
103.13897683787222,0.7607209141545231,5.361015560388242,70
118.52924098447018,0.7607209141545231,6.014445098874738,70
136.2160203551273,0.7607209141545231,6.664984668071235,70
156.54199796841294,0.7607209141545231,7.287293413467099,70
179.90099155778333,0.7607209141545231,7.852003632137937,70
206.7455838273133,0.7607209141545231,8.333739457447018,70
237.59589128427652,0.7607209141545231,8.772472887906522,70
273.04964154553255,0.7607209141545231,9.182609768677288,70
313.79375436648274,0.7607209141545231,9.461101044338495,70
360.61765077612336,0.7607209141545231,9.591670509726084,70
414.4285481839423,0.7607209141545231,9.596973111010426,70
476.26903780279935,0.7607209141545231,9.518250646889928,70
547.337284952015,0.7607209141545231,9.401812587175296,70
629.0102436234466,0.7607209141545231,9.198298062339811,70
722.870335094958,0.7607209141545231,8.863209334504186,70
830.7361074919369,0.7607209141545231,8.43317139844663,70
954.6974703287535,0.7607209141545231,7.967898186640045,70
1097.1561867027283,0.7607209141545231,7.453566629770846,70
1260.872407680682,0.7607209141545231,6.8890146420160345,70
1449.018150486201,0.7607209141545231,6.298671668686069,70
1665.2387566325353,0.7607209141545231,5.706430678121714,70
1913.7235207582582,0.7607209141545231,5.130451322348465,70
2199.2868586060326,0.7607209141545231,4.583327451351178,70
2527.461586781732,0.7607209141545231,4.07312126240682,70
2904.6061215980462,0.7607209141545231,3.604298064851574,70
3338.027673990301,0.7607209141545231,3.178531715547131,70
3836.123827417535,0.7607209141545231,2.79544378807931,70
4408.54524183412,0.7607209141545231,2.453258124586955,70
5066.382636136649,0.7607209141545231,2.149336318741453,70
5822.38167188866,0.7607209141545231,1.880583437169437,70
6691.189901715636,0.7607209141545231,1.6437356482585768,70
7689.640567018716,0.7607209141545231,1.4355519242795405,70
8837.078743614602,0.7607209141545231,1.2529334994139185,70
10155.736154404181,0.7607209141545231,1.0929918266844945,70
11671.161911100682,0.7607209141545231,0.9530814200981207,70
13412.717530678983,0.7607209141545231,0.8308097285376168,70
15414.145817536453,0.7607209141545231,0.7240282723592635,70
17714.224633510854,0.7607209141545231,0.6136814345889491,54
20357.518222611085,0.7607209141545231,0.5196854888278256,41
23395.240647448256,0.7607209141545231,0.44041687971789434,33
26886.24806652944,0.7607209141545231,0.37243689105041544,27
30898.1790778802,0.7607209141545231,0.3165795963146029,24
35508.76522326117,0.7607209141545231,0.2670254100755939,21
40807.33704412155,0.7607209141545231,0.22630569066369943,19
46896.55486926553,0.7607209141545231,0.19399012836169213,17
53894.397868406064,0.7607209141545231,0.1627795970181809,16
61936.44990970618,0.7607209141545231,0.13870313196500514,15
71178.52651001325,0.7607209141545231,0.12079569315949501,14
81799.69377519484,0.7607209141545231,0.10267369057032438,13
94005.73782282983,0.7607209141545231,0.08700368008624788,12
108033.15190764665,0.7607209141545231,0.07577258599366887,11
124153.71850064106,0.7607209141545231,0.06398000963382174,11
142679.7751000857,0.7607209141545231,0.0557193838551811,10
163970.26580002054,0.7607209141545231,0.04684794087239926,10
188437.695865931,0.7607209141545231,0.040788713021124315,9
216556.12406317543,0.7607209141545231,0.03551237918957384,9
248870.34759027854,0.7607209141545231,0.029706219665922767,9
286006.45757603913,0.7607209141545231,0.02585854692190127,8
328683.96965420543,0.7607209141545231,0.022514929901922377,8
377729.76464674546,0.7607209141545231,0.019599003448445115,8
434094.10945776606,0.7607209141545231,0.016283702201913393,8
498869.06858441175,0.7607209141545231,0.014173870390048044,7
573309.6629695033,0.7607209141545231,0.012337550408183498,7
658858.1861506815,0.7607209141545231,0.01073742993591221,7
757172.14883374,0.7607209141545231,0.009344522989786743,7
870156.3933188907,0.7607209141545231,0.007698746366747645,7
1000000.0,0.7607209141545231,0.006700143850804557,7


==> tikz_Schaubilder/src_h/_new_results/Robin_DSA_64.csv <==
scalar,h,spectral_radius,n_iterations
0.001,1.9463060471761724,0.005270889901282928,7
0.0011492187010036998,1.9463060471761724,0.006053502227348903,7
0.001320703622736631,1.9463060471761724,0.006951648939224872,7
0.0015177773017322714,1.9463060471761724,0.007996675410846114,7
0.0017442580591096614,1.9463060471761724,0.009180870083807835,7
0.0020045339809052396,1.9463060471761724,0.0105388839144071,7
0.0023036479376536945,1.9463060471761724,0.012096179392115726,8
0.002647395290480231,1.9463060471761724,0.013880532778863771,8
0.0030424361767690034,1.9463060471761724,0.015924596525516872,8
0.003496424550953137,1.9463060471761724,0.018285863919055508,8
0.004018156480603808,1.9463060471761724,0.020966756359426693,8
0.0046177405710691065,1.9463060471761724,0.024035374520735134,9
0.005306793820656121,1.9463060471761724,0.02754011698899869,9
0.006098666701068888,1.9463060471761724,0.031560694850468446,9
0.007008701824056899,1.9463060471761724,0.036134940636816146,10
0.008054531205964931,1.9463060471761724,0.041341280370821167,10
0.009256417889712782,1.9463060471761724,0.04726674054955344,10
0.01063764854316313,1.9463060471761724,0.05402983149700256,11
0.012224984640507832,1.9463060471761724,0.06167445433713044,11
0.014049180968354592,1.9463060471761724,0.07035915113587488,12
0.016145581502618366,1.9463060471761724,0.0801457879006652,12
0.018554804201388442,1.9463060471761724,0.09120420390778756,13
0.021323527981697614,1.9463060471761724,0.10360825345328284,13
0.024505397127942575,1.9463060471761724,0.11753173705043028,14
0.028162060654953962,1.9463060471761724,0.1330714440266889,15
0.032364366763473595,1.9463060471761724,0.15027089777053343,16
0.03719373553072644,1.9463060471761724,0.16935159083843218,17
0.04274373643209657,1.9463060471761724,0.19033193799678538,18
0.04912190125853853,1.9463060471761724,0.21325465160907447,19
0.05645180755516966,1.9463060471761724,0.23811786418206568,20
0.06487547294786292,1.9463060471761724,0.26488336239495963,22
0.07455610674814368,1.9463060471761724,0.2935417420754981,24
0.08568127214899486,1.9463060471761724,0.3234536682964119,25
0.09846652027941236,1.9463060471761724,0.3551266492989185,28
0.11315956652786067,1.9463060471761724,0.3874748908460529,30
0.13004509005128978,1.9463060471761724,0.4199684665688257,33
0.1494502494606524,1.9463060471761724,0.45252565298768926,36
0.17175102154984984,1.9463060471761724,0.4843304918746495,39
0.19737948588157686,1.9463060471761724,0.5147460794792424,42
0.22683219636960386,1.9463060471761724,0.543725787619709,46
0.2606798020576923,1.9463060471761724,0.5693148965591818,50
0.2995781034986427,1.9463060471761724,0.5927295908948437,53
0.3442807589518621,1.9463060471761724,0.6121080997029769,57
0.39565388658322687,1.9463060471761724,0.6281727480653929,60
0.4546928455862411,1.9463060471761724,0.6406629537325434,62
0.5225415213602959,1.9463060471761724,0.6496854857333836,64
0.6005144883981762,1.9463060471761724,0.6549610999502743,66
0.6901224802908534,1.9463060471761724,0.6580853625649193,66
0.793101660333306,1.9463060471761724,0.6579157224736043,66
0.9114472598521194,1.9463060471761724,0.6546267949492081,66
1.0474522360006342,1.9463060471761724,0.6493728056861441,65
1.2037516980200695,1.9463060471761724,0.6422340430146507,63
1.3833739627296222,1.9463060471761724,0.6323718251042463,61
1.5897992284504772,1.9463060471761724,0.6204281065855053,59
1.8270270041765395,1.9463060471761724,0.6065346518527538,57
2.099653600438444,1.9463060471761724,0.5906491733017999,54
2.4129611832536098,1.9463060471761724,0.5730547716587099,51
2.7730201165910637,1.9463060471761724,0.5541559527797725,48
3.1868065762459103,1.9463060471761724,0.5343898834529933,46
3.662337713903373,1.9463060471761724,0.5140627560622124,43
4.208826990208894,1.9463060471761724,0.492969754357175,41
4.836862686437176,1.9463060471761724,0.47144082731517406,38
5.558613053440597,1.9463060471761724,0.4511163902972955,36
6.388062072657212,1.9463060471761724,0.4321222470940155,34
7.341280397070123,1.9463060471761724,0.4177488114855422,33
8.436736721624852,1.9463060471761724,0.5632390240766392,50
9.695655615935925,1.9463060471761724,0.7692539106668083,70
11.142428752325099,1.9463060471761724,0.9881702189991606,70
12.805087496773325,1.9463060471761724,1.2415501960908832,70
14.715846019280558,1.9463060471761724,1.5346889137077884,70
16.91172544644807,1.9463060471761724,1.8729222322116819,70
19.435271149298263,1.9463060471761724,2.2609804138036522,70
22.335377063851233,1.9463060471761724,2.7026043523119965,70
25.668233015746946,1.9463060471761724,3.200144804418842,70
29.498413403416983,1.9463060471761724,3.7540108204438374,70
33.90012833314499,1.9463060471761724,4.3618537096771615,70
38.9586614468756,1.9463060471761724,5.017479678637903,70
44.7720223008213,1.9463060471761724,5.709608915448413,70
51.45284530985853,1.9463060471761724,6.420725531230208,70
59.13057204993993,1.9463060471761724,7.126403152679007,70
67.95395920083764,1.9463060471761724,7.795609759575364,70
78.09396072084505,1.9463060471761724,8.392507131991616,70
89.74704009584349,1.9463060471761724,8.880109180326736,70
103.13897683787222,1.9463060471761724,9.22625854242141,70
118.52924098447018,1.9463060471761724,9.41673597302178,70
136.2160203551273,1.9463060471761724,9.509627830834713,70
156.54199796841294,1.9463060471761724,9.579943229793704,70
179.90099155778333,1.9463060471761724,9.524493787617706,70
206.7455838273133,1.9463060471761724,9.319214210642965,70
237.59589128427652,1.9463060471761724,8.988830154355247,70
273.04964154553255,1.9463060471761724,8.56649383917932,70
313.79375436648274,1.9463060471761724,8.079846092812849,70
360.61765077612336,1.9463060471761724,7.548226005784321,70
414.4285481839423,1.9463060471761724,6.9846223967983105,70
476.26903780279935,1.9463060471761724,6.4003207956865245,70
547.337284952015,1.9463060471761724,5.809129655400173,70
629.0102436234466,1.9463060471761724,5.226292984249913,70
722.870335094958,1.9463060471761724,4.665578243501924,70
830.7361074919369,1.9463060471761724,4.138307932726328,70
954.6974703287535,1.9463060471761724,3.6558268926238493,70
1097.1561867027283,1.9463060471761724,3.229000212412353,70
1260.872407680682,1.9463060471761724,2.852482243936321,70
1449.018150486201,1.9463060471761724,2.5148859700985398,70
1665.2387566325353,1.9463060471761724,2.211912466475745,70
1913.7235207582582,1.9463060471761724,1.9414791517415513,70
2199.2868586060326,1.9463060471761724,1.701377819063566,70
2527.461586781732,1.9463060471761724,1.489106978236493,70
2904.6061215980462,1.9463060471761724,1.3020449636954219,70
3338.027673990301,1.9463060471761724,1.1376014130901373,70
3836.123827417535,1.9463060471761724,0.9933120906880153,70
4408.54524183412,1.9463060471761724,0.8668900337787196,70
5066.382636136649,1.9463060471761724,0.7562476830422166,70
5822.38167188866,1.9463060471761724,0.6532228386570027,67
6691.189901715636,1.9463060471761724,0.5581644446972733,50
7689.640567018716,1.9463060471761724,0.47745334275767237,39
8837.078743614602,1.9463060471761724,0.4098686909529055,33
10155.736154404181,1.9463060471761724,0.35147444570807995,28
11671.161911100682,1.9463060471761724,0.29944283049694226,25
13412.717530678983,1.9463060471761724,0.25714909131018654,22
15414.145817536453,1.9463060471761724,0.22004464860873624,20
17714.224633510854,1.9463060471761724,0.18969243008310743,18
20357.518222611085,1.9463060471761724,0.16123963849986947,17
23395.240647448256,1.9463060471761724,0.13844232668655873,16
26886.24806652944,1.9463060471761724,0.12056628682955958,15
30898.1790778802,1.9463060471761724,0.10336198436098738,14
35508.76522326117,1.9463060471761724,0.08856101236582856,13
40807.33704412155,1.9463060471761724,0.07580896842641557,12
46896.55486926553,1.9463060471761724,0.0659933127992528,12
53894.397868406064,1.9463060471761724,0.05648345212961844,11
61936.44990970618,1.9463060471761724,0.049167538690520665,11
71178.52651001325,1.9463060471761724,0.04280387685523324,10
81799.69377519484,1.9463060471761724,0.03664606281520502,10
94005.73782282983,1.9463060471761724,0.03190205622314279,10
108033.15190764665,1.9463060471761724,0.027763851234827802,9
124153.71850064106,1.9463060471761724,0.02379413395505546,9
142679.7751000857,1.9463060471761724,0.020707249248158113,9
163970.26580002054,1.9463060471761724,0.018021827450454345,8
188437.695865931,1.9463060471761724,0.01568323987292078,8
216556.12406317543,1.9463060471761724,0.013454237161767751,8
248870.34759027854,1.9463060471761724,0.011707938277078583,8
286006.45757603913,1.9463060471761724,0.01018710058378073,8
328683.96965420543,1.9463060471761724,0.00886897702136656,7
377729.76464674546,1.9463060471761724,0.0077161065002083265,7
434094.10945776606,1.9463060471761724,0.006717963342324677,7
498869.06858441175,1.9463060471761724,0.005762722269752743,7
573309.6629695033,1.9463060471761724,0.005014708984125058,7
658858.1861506815,1.9463060471761724,0.0043636125990444505,7
757172.14883374,1.9463060471761724,0.003796816412880362,6
870156.3933188907,1.9463060471761724,0.0033040788830270766,6
1000000.0,1.9463060471761724,0.002875280443234091,6


==> tikz_Schaubilder/src_h/_new_results/Robin_MIP_DSA_4096.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.27772173731782107,0.0006750149008376528,5
0.0011492187010036998,0.27772173731782107,0.0007752244707786716,5
0.001320703622736631,0.27772173731782107,0.0008902226482736166,5
0.0015177773017322714,0.27772173731782107,0.0010221634423597708,5
0.0017442580591096614,0.27772173731782107,0.001173506272770829,5
0.0020045339809052396,0.27772173731782107,0.0013470549343261938,5
0.0023036479376536945,0.27772173731782107,0.0015460056182254034,6
0.002647395290480231,0.27772173731782107,0.0017739874318617541,6
0.0030424361767690034,0.27772173731782107,0.002035126900530309,6
0.003496424550953137,0.27772173731782107,0.00240870521386233,6
0.004018156480603808,0.27772173731782107,0.0027615908199076114,6
0.0046177405710691065,0.27772173731782107,0.003165076333412985,6
0.005306793820656121,0.27772173731782107,0.0036260850569843892,6
0.006098666701068888,0.27772173731782107,0.004152367171636394,6
0.007008701824056899,0.27772173731782107,0.0047525893139671845,6
0.008054531205964931,0.27772173731782107,0.005436453327077774,7
0.009256417889712782,0.27772173731782107,0.006214521156834023,7
0.01063764854316313,0.27772173731782107,0.007098566984050606,7
0.012224984640507832,0.27772173731782107,0.008326689589314496,7
0.014049180968354592,0.27772173731782107,0.009489119300782356,7
0.016145581502618366,0.27772173731782107,0.010802251764936328,7
0.018554804201388442,0.27772173731782107,0.012284363852389778,8
0.021323527981697614,0.27772173731782107,0.013949908156035041,8
0.024505397127942575,0.27772173731782107,0.018014987392729123,8
0.028162060654953962,0.27772173731782107,0.020410939231481455,9
0.032364366763473595,0.27772173731782107,0.02302479545479095,9
0.03719373553072644,0.27772173731782107,0.03439786977037074,10
0.04274373643209657,0.27772173731782107,0.038546842367348726,10
0.04912190125853853,0.27772173731782107,0.05406933687130521,11
0.05645180755516966,0.27772173731782107,0.07145623075655899,12
0.06487547294786292,0.27772173731782107,0.07891879299007165,13
0.07455610674814368,0.27772173731782107,0.09947573496137162,14
0.08568127214899486,0.27772173731782107,0.12145575582966513,15
0.09846652027941236,0.27772173731782107,0.14459399956620897,16
0.11315956652786067,0.27772173731782107,0.16854455589152187,17
0.13004509005128978,0.27772173731782107,0.1928570229247128,18
0.1494502494606524,0.27772173731782107,0.2179291870650156,20
0.17175102154984984,0.27772173731782107,0.25226243625983946,22
0.19737948588157686,0.27772173731782107,0.2736310522667441,23
0.22683219636960386,0.27772173731782107,0.2908626530639551,24
0.2606798020576923,0.27772173731782107,0.27105127646358207,24
0.2995781034986427,0.27772173731782107,0.32404337763152985,27
0.3442807589518621,0.27772173731782107,0.38655008965384635,31
0.39565388658322687,0.27772173731782107,0.42837380699303246,35
0.4546928455862411,0.27772173731782107,0.46142748414902796,38
0.5225415213602959,0.27772173731782107,0.48434104069337736,40
0.6005144883981762,0.27772173731782107,0.5023844270379805,43
0.6901224802908534,0.27772173731782107,0.5191370523263061,45
0.793101660333306,0.27772173731782107,0.5352996300374527,46
0.9114472598521194,0.27772173731782107,0.5426235011024363,48
1.0474522360006342,0.27772173731782107,0.5503755410779909,49
1.2037516980200695,0.27772173731782107,0.5568853433460453,50
1.3833739627296222,0.27772173731782107,0.5604806634894417,51
1.5897992284504772,0.27772173731782107,0.5630717190192436,51
1.8270270041765395,0.27772173731782107,0.5622822389585109,51
2.099653600438444,0.27772173731782107,0.5555235554010481,50
2.4129611832536098,0.27772173731782107,0.5342356105198369,48
2.7730201165910637,0.27772173731782107,0.5399908453910806,48
3.1868065762459103,0.27772173731782107,0.5642613186379107,51
3.662337713903373,0.27772173731782107,0.5739995238385591,52
4.208826990208894,0.27772173731782107,0.5817312084820688,52
4.836862686437176,0.27772173731782107,0.5850017348620211,52
5.558613053440597,0.27772173731782107,0.5876317904636588,52
6.388062072657212,0.27772173731782107,0.5890699345643993,52
7.341280397070123,0.27772173731782107,0.588663291891763,52
8.436736721624852,0.27772173731782107,0.5849764862177845,51
9.695655615935925,0.27772173731782107,0.5796842305175967,50
11.142428752325099,0.27772173731782107,0.5726948372928591,49
12.805087496773325,0.27772173731782107,0.5621980506824408,47
14.715846019280558,0.27772173731782107,0.5522019310506688,45
16.91172544644807,0.27772173731782107,0.5386391210925845,43
19.435271149298263,0.27772173731782107,0.5226825237204927,42
22.335377063851233,0.27772173731782107,0.5069472988054663,40
25.668233015746946,0.27772173731782107,0.49206609317360794,38
29.498413403416983,0.27772173731782107,0.47521991783864886,36
33.90012833314499,0.27772173731782107,0.4583101648024884,34
38.9586614468756,0.27772173731782107,0.4424957522599499,33
44.7720223008213,0.27772173731782107,0.4261906685873546,31
51.45284530985853,0.27772173731782107,0.41185422606084005,30
59.13057204993993,0.27772173731782107,0.3987091830850248,29
67.95395920083764,0.27772173731782107,0.38648101454426587,27
78.09396072084505,0.27772173731782107,0.3738205216783263,26
89.74704009584349,0.27772173731782107,0.35928924270165846,25
103.13897683787222,0.27772173731782107,0.34346167751377005,24
118.52924098447018,0.27772173731782107,0.32818420372041324,23
136.2160203551273,0.27772173731782107,0.31316799721846666,22
156.54199796841294,0.27772173731782107,0.3000519011800226,21
179.90099155778333,0.27772173731782107,0.287291627365941,20
206.7455838273133,0.27772173731782107,0.27576801269718976,20
237.59589128427652,0.27772173731782107,0.2670224846539714,19
273.04964154553255,0.27772173731782107,0.25860894048636557,19
313.79375436648274,0.27772173731782107,0.25231943347252783,18
360.61765077612336,0.27772173731782107,0.2466017606020298,18
414.4285481839423,0.27772173731782107,0.24112296409845624,18
476.26903780279935,0.27772173731782107,0.23702517881347498,17
547.337284952015,0.27772173731782107,0.2329624229587278,17
629.0102436234466,0.27772173731782107,0.22911305547282404,17
722.870335094958,0.27772173731782107,0.22463659700125807,17
830.7361074919369,0.27772173731782107,0.22101252232841187,16
954.6974703287535,0.27772173731782107,0.2169431653547269,16
1097.1561867027283,0.27772173731782107,0.2126370482621388,16
1260.872407680682,0.27772173731782107,0.20721373581036018,16
1449.018150486201,0.27772173731782107,0.2024856516777892,15
1665.2387566325353,0.27772173731782107,0.19719137776442652,15
1913.7235207582582,0.27772173731782107,0.19156193155107576,15
2199.2868586060326,0.27772173731782107,0.18457763848802036,15
2527.461586781732,0.27772173731782107,0.17842125271431547,14
2904.6061215980462,0.27772173731782107,0.17183045567142174,14
3338.027673990301,0.27772173731782107,0.16501397900723655,14
3836.123827417535,0.27772173731782107,0.15666508379761135,13
4408.54524183412,0.27772173731782107,0.1494062015814785,13
5066.382636136649,0.27772173731782107,0.142051166537208,13
5822.38167188866,0.27772173731782107,0.13275434109381243,12
6691.189901715636,0.27772173731782107,0.12519969958779753,12
7689.640567018716,0.27772173731782107,0.1176717699971793,12
8837.078743614602,0.27772173731782107,0.10779022169184348,11
10155.736154404181,0.27772173731782107,0.10035955798194746,11
11671.161911100682,0.27772173731782107,0.09308662505992786,11
13412.717530678983,0.27772173731782107,0.08584774803186526,10
15414.145817536453,0.27772173731782107,0.07635423310635793,10
17714.224633510854,0.27772173731782107,0.06982709719369697,10
20357.518222611085,0.27772173731782107,0.0635343218786221,9
23395.240647448256,0.27772173731782107,0.05476450001561818,9
26886.24806652944,0.27772173731782107,0.04940269017127381,9
30898.1790778802,0.27772173731782107,0.044421122208302244,9
35508.76522326117,0.27772173731782107,0.0397930330102961,8
40807.33704412155,0.27772173731782107,0.0355757978778283,8
46896.55486926553,0.27772173731782107,0.029143174597814098,8
53894.397868406064,0.27772173731782107,0.02585720092997424,8
61936.44990970618,0.27772173731782107,0.022888509909780617,7
71178.52651001325,0.27772173731782107,0.02023224053872279,7
81799.69377519484,0.27772173731782107,0.017855928454679103,7
94005.73782282983,0.27772173731782107,0.01372557761478325,7
108033.15190764665,0.27772173731782107,0.012054124263047234,7
124153.71850064106,0.27772173731782107,0.010574666225264515,6
142679.7751000857,0.27772173731782107,0.009269913684115854,6
163970.26580002054,0.27772173731782107,0.008119647017041572,6
188437.695865931,0.27772173731782107,0.007107270217373953,6
216556.12406317543,0.27772173731782107,0.006217461730518237,6
248870.34759027854,0.27772173731782107,0.004353680200782637,6
286006.45757603913,0.27772173731782107,0.003801495311533359,6
328683.96965420543,0.27772173731782107,0.0033180986361668404,6
377729.76464674546,0.27772173731782107,0.002895145162588988,5
434094.10945776606,0.27772173731782107,0.0025253684350945117,5
498869.06858441175,0.27772173731782107,0.002202204802171868,5
573309.6629695033,0.27772173731782107,0.001919926783634009,5
658858.1861506815,0.27772173731782107,0.0016734662327063765,5
757172.14883374,0.27772173731782107,0.0014583492081646006,5
870156.3933188907,0.27772173731782107,0.001270720858622878,5
1000000.0,0.27772173731782107,0.0011070938202594985,5


==> tikz_Schaubilder/src_h/_new_results/Robin_MIP_DSA_512.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.7607209141545231,0.0005006457994437767,5
0.0011492187010036998,0.7607209141545231,0.0005748594643115311,5
0.001320703622736631,0.7607209141545231,0.000659990953745186,5
0.0015177773017322714,0.7607209141545231,0.0007576200911727449,5
0.0017442580591096614,0.7607209141545231,0.0008695471162411789,5
0.0020045339809052396,0.7607209141545231,0.0009978254549475297,6
0.0023036479376536945,0.7607209141545231,0.001144775695103276,6
0.002647395290480231,0.7607209141545231,0.001313042571577595,6
0.0030424361767690034,0.7607209141545231,0.002205910273455067,6
0.003496424550953137,0.7607209141545231,0.0025310443880035075,6
0.004018156480603808,0.7607209141545231,0.0029034262805667736,6
0.0046177405710691065,0.7607209141545231,0.0033296987547238354,6
0.005306793820656121,0.7607209141545231,0.0038182163372468716,7
0.006098666701068888,0.7607209141545231,0.004376210584324506,7
0.007008701824056899,0.7607209141545231,0.005013834673235315,7
0.008054531205964931,0.7607209141545231,0.009212222776963538,7
0.009256417889712782,0.7607209141545231,0.010552896897248303,8
0.01063764854316313,0.7607209141545231,0.012076478566216691,8
0.012224984640507832,0.7607209141545231,0.013810987056525188,8
0.014049180968354592,0.7607209141545231,0.02126212750538954,8
0.016145581502618366,0.7607209141545231,0.02429178951008611,9
0.018554804201388442,0.7607209141545231,0.027693896531911438,9
0.021323527981697614,0.7607209141545231,0.03846817532514365,10
0.024505397127942575,0.7607209141545231,0.04372088215529356,10
0.028162060654953962,0.7607209141545231,0.057138324610071616,11
0.032364366763473595,0.7607209141545231,0.0646841226817799,11
0.03719373553072644,0.7607209141545231,0.08118833975839161,12
0.04274373643209657,0.7607209141545231,0.09923704433452978,13
0.04912190125853853,0.7607209141545231,0.11127780368650762,14
0.05645180755516966,0.7607209141545231,0.13284872836242984,15
0.06487547294786292,0.7607209141545231,0.15608318486257772,16
0.07455610674814368,0.7607209141545231,0.18093766723361962,17
0.08568127214899486,0.7607209141545231,0.21473021216519922,18
0.09846652027941236,0.7607209141545231,0.24156070982423558,20
0.11315956652786067,0.7607209141545231,0.27594250845948903,22
0.13004509005128978,0.7607209141545231,0.3057901070570014,24
0.1494502494606524,0.7607209141545231,0.340518669991794,26
0.17175102154984984,0.7607209141545231,0.37872816682436816,29
0.19737948588157686,0.7607209141545231,0.4109732639772022,31
0.22683219636960386,0.7607209141545231,0.44486563703538196,34
0.2606798020576923,0.7607209141545231,0.47133758682013305,37
0.2995781034986427,0.7607209141545231,0.49917978871108626,40
0.3442807589518621,0.7607209141545231,0.5224963328054554,43
0.39565388658322687,0.7607209141545231,0.5439870510214422,46
0.4546928455862411,0.7607209141545231,0.5599975552864922,48
0.5225415213602959,0.7607209141545231,0.5731365489760952,50
0.6005144883981762,0.7607209141545231,0.5836246875821188,52
0.6901224802908534,0.7607209141545231,0.5899084069744375,53
0.793101660333306,0.7607209141545231,0.5941861933724681,54
0.9114472598521194,0.7607209141545231,0.5932588463741737,55
1.0474522360006342,0.7607209141545231,0.5922338970362566,55
1.2037516980200695,0.7607209141545231,0.5897939735223074,55
1.3833739627296222,0.7607209141545231,0.5842137137009723,54
1.5897992284504772,0.7607209141545231,0.5817921813879532,53
1.8270270041765395,0.7607209141545231,0.5747257544541693,53
2.099653600438444,0.7607209141545231,0.5737689262153346,52
2.4129611832536098,0.7607209141545231,0.5685315123714897,52
2.7730201165910637,0.7607209141545231,0.5674135818563881,51
3.1868065762459103,0.7607209141545231,0.561874028173972,50
3.662337713903373,0.7607209141545231,0.554909514993637,49
4.208826990208894,0.7607209141545231,0.5465412132622606,48
4.836862686437176,0.7607209141545231,0.5359056177290934,46
5.558613053440597,0.7607209141545231,0.5255678217608407,45
6.388062072657212,0.7607209141545231,0.5131255340112494,43
7.341280397070123,0.7607209141545231,0.5014030706942579,42
8.436736721624852,0.7607209141545231,0.4875235229330172,40
9.695655615935925,0.7607209141545231,0.47487149837266457,38
11.142428752325099,0.7607209141545231,0.46051034316797523,37
12.805087496773325,0.7607209141545231,0.4444436606016383,35
14.715846019280558,0.7607209141545231,0.429545446666335,34
16.91172544644807,0.7607209141545231,0.4137262928479005,32
19.435271149298263,0.7607209141545231,0.3997242403880979,31
22.335377063851233,0.7607209141545231,0.38573327500685634,29
25.668233015746946,0.7607209141545231,0.372939628688516,28
29.498413403416983,0.7607209141545231,0.3608305132606155,27
33.90012833314499,0.7607209141545231,0.34839613159371335,26
38.9586614468756,0.7607209141545231,0.3342032200764512,25
44.7720223008213,0.7607209141545231,0.3182103696672213,24
51.45284530985853,0.7607209141545231,0.30205466608475595,23
59.13057204993993,0.7607209141545231,0.2869691089701972,22
67.95395920083764,0.7607209141545231,0.2749700868683851,22
78.09396072084505,0.7607209141545231,0.2630105832441378,21
89.74704009584349,0.7607209141545231,0.2544295856825773,20
103.13897683787222,0.7607209141545231,0.2446142011682129,20
118.52924098447018,0.7607209141545231,0.2378457226387342,20
136.2160203551273,0.7607209141545231,0.2301356709509405,19
156.54199796841294,0.7607209141545231,0.22475871461305855,19
179.90099155778333,0.7607209141545231,0.21981706472213486,19
206.7455838273133,0.7607209141545231,0.21543134132702496,18
237.59589128427652,0.7607209141545231,0.20886119834939498,18
273.04964154553255,0.7607209141545231,0.20446222783496187,18
313.79375436648274,0.7607209141545231,0.20026604433971726,17
360.61765077612336,0.7607209141545231,0.19575015140617522,17
414.4285481839423,0.7607209141545231,0.1910930425447028,17
476.26903780279935,0.7607209141545231,0.1841826933257148,17
547.337284952015,0.7607209141545231,0.17925529479044994,16
629.0102436234466,0.7607209141545231,0.17390099353567182,16
722.870335094958,0.7607209141545231,0.16826726659076657,16
830.7361074919369,0.7607209141545231,0.16053857407563743,15
954.6974703287535,0.7607209141545231,0.15442728066415626,15
1097.1561867027283,0.7607209141545231,0.1481313221680026,15
1260.872407680682,0.7607209141545231,0.13989580970480467,14
1449.018150486201,0.7607209141545231,0.13340817725150386,14
1665.2387566325353,0.7607209141545231,0.12692886932041433,14
1913.7235207582582,0.7607209141545231,0.11851221890931816,13
2199.2868586060326,0.7607209141545231,0.1121129004498878,13
2527.461586781732,0.7607209141545231,0.10582899625209169,13
2904.6061215980462,0.7607209141545231,0.09732586862773404,12
3338.027673990301,0.7607209141545231,0.09120467260138627,12
3836.123827417535,0.7607209141545231,0.08523238872526062,12
4408.54524183412,0.7607209141545231,0.07927310739729342,11
5066.382636136649,0.7607209141545231,0.07115478743185098,11
5822.38167188866,0.7607209141545231,0.06566118890953215,11
6691.189901715636,0.7607209141545231,0.06030939090305985,10
7689.640567018716,0.7607209141545231,0.05286845235401718,10
8837.078743614602,0.7607209141545231,0.04814279894299127,10
10155.736154404181,0.7607209141545231,0.043653048770895576,9
11671.161911100682,0.7607209141545231,0.03947836186342592,9
13412.717530678983,0.7607209141545231,0.033537660224451905,9
15414.145817536453,0.7607209141545231,0.030066025021771546,9
17714.224633510854,0.7607209141545231,0.02686871559032105,8
20357.518222611085,0.7607209141545231,0.02395468572256057,8
23395.240647448256,0.7607209141545231,0.019687253458757947,8
26886.24806652944,0.7607209141545231,0.017433550520533914,8
30898.1790778802,0.7607209141545231,0.0154090201489932,8
35508.76522326117,0.7607209141545231,0.01359477783567831,7
40807.33704412155,0.7607209141545231,0.011974522184721541,7
46896.55486926553,0.7607209141545231,0.010535381690516732,7
53894.397868406064,0.7607209141545231,0.008270713427480139,7
61936.44990970618,0.7607209141545231,0.00724735867655268,7
71178.52651001325,0.7607209141545231,0.006345063920667709,6
81799.69377519484,0.7607209141545231,0.005551147700502764,6
94005.73782282983,0.7607209141545231,0.004853239095412896,6
108033.15190764665,0.7607209141545231,0.00424101576593482,6
124153.71850064106,0.7607209141545231,0.0037042730536393383,6
142679.7751000857,0.7607209141545231,0.0032336788645969854,6
163970.26580002054,0.7607209141545231,0.0023870687971174133,6
188437.695865931,0.7607209141545231,0.002080780326405628,6
216556.12406317543,0.7607209141545231,0.0018133786167205,6
248870.34759027854,0.7607209141545231,0.0015800382599483044,5
286006.45757603913,0.7607209141545231,0.0013764812330283663,5
328683.96965420543,0.7607209141545231,0.001198969215233447,5
377729.76464674546,0.7607209141545231,0.0010442435578856691,5
434094.10945776606,0.7607209141545231,0.0009093566444815612,5
498869.06858441175,0.7607209141545231,0.0007917688181778369,5
573309.6629695033,0.7607209141545231,0.0006893991307687029,5
658858.1861506815,0.7607209141545231,0.00060013983815939,5
757172.14883374,0.7607209141545231,0.0005226943195460163,5
870156.3933188907,0.7607209141545231,0.00045449032565994107,5
1000000.0,0.7607209141545231,0.00031061340358977033,5


==> tikz_Schaubilder/src_h/_new_results/Robin_MIP_DSA_64.csv <==
scalar,h,spectral_radius,n_iterations
0.001,1.9463060471761724,0.005270889901282928,7
0.0011492187010036998,1.9463060471761724,0.006053502227348903,7
0.001320703622736631,1.9463060471761724,0.006951648939224872,7
0.0015177773017322714,1.9463060471761724,0.007996675410846114,7
0.0017442580591096614,1.9463060471761724,0.009180870083807835,7
0.0020045339809052396,1.9463060471761724,0.0105388839144071,7
0.0023036479376536945,1.9463060471761724,0.012096179392115726,8
0.002647395290480231,1.9463060471761724,0.013880532778863771,8
0.0030424361767690034,1.9463060471761724,0.015924596525516872,8
0.003496424550953137,1.9463060471761724,0.018285863919055508,8
0.004018156480603808,1.9463060471761724,0.020966756359426693,8
0.0046177405710691065,1.9463060471761724,0.024035374520735134,9
0.005306793820656121,1.9463060471761724,0.02754011698899869,9
0.006098666701068888,1.9463060471761724,0.031560694850468446,9
0.007008701824056899,1.9463060471761724,0.036134940636816146,10
0.008054531205964931,1.9463060471761724,0.041341280370821167,10
0.009256417889712782,1.9463060471761724,0.04726674054955344,10
0.01063764854316313,1.9463060471761724,0.05402983149700256,11
0.012224984640507832,1.9463060471761724,0.06167445433713044,11
0.014049180968354592,1.9463060471761724,0.07035915113587488,12
0.016145581502618366,1.9463060471761724,0.0801457879006652,12
0.018554804201388442,1.9463060471761724,0.09120420390778756,13
0.021323527981697614,1.9463060471761724,0.10360825345328284,13
0.024505397127942575,1.9463060471761724,0.11753173705043028,14
0.028162060654953962,1.9463060471761724,0.1330714440266889,15
0.032364366763473595,1.9463060471761724,0.15027089777053343,16
0.03719373553072644,1.9463060471761724,0.16935159083843218,17
0.04274373643209657,1.9463060471761724,0.19033193799678538,18
0.04912190125853853,1.9463060471761724,0.21325465160907447,19
0.05645180755516966,1.9463060471761724,0.23811786418206568,20
0.06487547294786292,1.9463060471761724,0.26488336239495963,22
0.07455610674814368,1.9463060471761724,0.2935417420754981,24
0.08568127214899486,1.9463060471761724,0.3234536682964119,25
0.09846652027941236,1.9463060471761724,0.3551266492989185,28
0.11315956652786067,1.9463060471761724,0.3874748908460529,30
0.13004509005128978,1.9463060471761724,0.4199684665688257,33
0.1494502494606524,1.9463060471761724,0.45252565298768926,36
0.17175102154984984,1.9463060471761724,0.4843304918746495,39
0.19737948588157686,1.9463060471761724,0.5147460794792424,42
0.22683219636960386,1.9463060471761724,0.543725787619709,46
0.2606798020576923,1.9463060471761724,0.5693148965591818,50
0.2995781034986427,1.9463060471761724,0.5927295908948437,53
0.3442807589518621,1.9463060471761724,0.6121080997029769,57
0.39565388658322687,1.9463060471761724,0.6281727480653929,60
0.4546928455862411,1.9463060471761724,0.6406629537325434,62
0.5225415213602959,1.9463060471761724,0.6496854857333836,64
0.6005144883981762,1.9463060471761724,0.6549610533261034,66
0.6901224802908534,1.9463060471761724,0.658085582730234,66
0.793101660333306,1.9463060471761724,0.6579158859843598,66
0.9114472598521194,1.9463060471761724,0.6546272286512802,66
1.0474522360006342,1.9463060471761724,0.6493726536181059,65
1.2037516980200695,1.9463060471761724,0.6422336337246527,63
1.3833739627296222,1.9463060471761724,0.6323712750701656,61
1.5897992284504772,1.9463060471761724,0.6204270910549773,59
1.8270270041765395,1.9463060471761724,0.6065324634325749,57
2.099653600438444,1.9463060471761724,0.5906451370822254,54
2.4129611832536098,1.9463060471761724,0.5730439276067046,51
2.7730201165910637,1.9463060471761724,0.5541348751374703,48
3.1868065762459103,1.9463060471761724,0.5343462833942598,46
3.662337713903373,1.9463060471761724,0.5139765514419193,43
4.208826990208894,1.9463060471761724,0.49278107011631195,41
4.836862686437176,1.9463060471761724,0.47103786080884796,38
5.558613053440597,1.9463060471761724,0.4502233534918284,36
6.388062072657212,1.9463060471761724,0.4299962727567482,34
7.341280397070123,1.9463060471761724,0.4110216372095786,32
8.436736721624852,1.9463060471761724,0.39379238285684076,31
9.695655615935925,1.9463060471761724,0.37697627631114955,29
11.142428752325099,1.9463060471761724,0.3589668528159327,28
12.805087496773325,1.9463060471761724,0.34180008729745437,27
14.715846019280558,1.9463060471761724,0.32375148953370775,25
16.91172544644807,1.9463060471761724,0.309237363582367,24
19.435271149298263,1.9463060471761724,0.2945736893102847,23
22.335377063851233,1.9463060471761724,0.28180054435346696,23
25.668233015746946,1.9463060471761724,0.2698679944696773,22
29.498413403416983,1.9463060471761724,0.2592161086737251,21
33.90012833314499,1.9463060471761724,0.2509248258919664,21
38.9586614468756,1.9463060471761724,0.2439277048766333,20
44.7720223008213,1.9463060471761724,0.23721239776132003,20
51.45284530985853,1.9463060471761724,0.23279607612550154,20
59.13057204993993,1.9463060471761724,0.22931498227961275,20
67.95395920083764,1.9463060471761724,0.22649728114806775,20
78.09396072084505,1.9463060471761724,0.2240036075551928,19
89.74704009584349,1.9463060471761724,0.2217767941354581,19
103.13897683787222,1.9463060471761724,0.21958482276030092,19
118.52924098447018,1.9463060471761724,0.21614907649370088,19
136.2160203551273,1.9463060471761724,0.21370754044268933,19
156.54199796841294,1.9463060471761724,0.21102919001739012,19
179.90099155778333,1.9463060471761724,0.20806014516437937,19
206.7455838273133,1.9463060471761724,0.20470624878084737,18
237.59589128427652,1.9463060471761724,0.20101152719289667,18
273.04964154553255,1.9463060471761724,0.19689481861479108,18
313.79375436648274,1.9463060471761724,0.1912818714424385,18
360.61765077612336,1.9463060471761724,0.18624026326630977,17
414.4285481839423,1.9463060471761724,0.18072835879235047,17
476.26903780279935,1.9463060471761724,0.1747147678860925,17
547.337284952015,1.9463060471761724,0.167332108605145,16
629.0102436234466,1.9463060471761724,0.16045768291125148,16
722.870335094958,1.9463060471761724,0.15318018373472464,16
830.7361074919369,1.9463060471761724,0.14560603777823594,15
954.6974703287535,1.9463060471761724,0.13691518830594418,15
1097.1561867027283,1.9463060471761724,0.1289242017603442,14
1260.872407680682,1.9463060471761724,0.12077099637615091,14
1449.018150486201,1.9463060471761724,0.11186550135547713,14
1665.2387566325353,1.9463060471761724,0.10381533088603483,13
1913.7235207582582,1.9463060471761724,0.09587224479893755,13
2199.2868586060326,1.9463060471761724,0.08746311883023526,12
2527.461586781732,1.9463060471761724,0.08003984798950659,12
2904.6061215980462,1.9463060471761724,0.072940173774237,12
3338.027673990301,1.9463060471761724,0.06554850375724847,11
3836.123827417535,1.9463060471761724,0.05924076282075785,11
4408.54524183412,1.9463060471761724,0.0533578390511861,11
5066.382636136649,1.9463060471761724,0.04728938635434424,10
5822.38167188866,1.9463060471761724,0.04229979976212118,10
6691.189901715636,1.9463060471761724,0.037730252266325565,10
7689.640567018716,1.9463060471761724,0.033550734585253754,9
8837.078743614602,1.9463060471761724,0.029278587718100615,9
10155.736154404181,1.9463060471761724,0.025919218298926926,9
11671.161911100682,1.9463060471761724,0.02289635161397311,8
13412.717530678983,1.9463060471761724,0.020195355843775353,8
15414.145817536453,1.9463060471761724,0.01777571360941518,8
17714.224633510854,1.9463060471761724,0.01527152464980344,8
20357.518222611085,1.9463060471761724,0.013408686047788092,8
23395.240647448256,1.9463060471761724,0.011759539386278682,7
26886.24806652944,1.9463060471761724,0.010304427867937779,7
30898.1790778802,1.9463060471761724,0.009022153713186777,7
35508.76522326117,1.9463060471761724,0.00789354700736625,7
40807.33704412155,1.9463060471761724,0.006668389456870293,7
46896.55486926553,1.9463060471761724,0.0058254039901188045,7
53894.397868406064,1.9463060471761724,0.005086821137085893,7
61936.44990970618,1.9463060471761724,0.004439405136903807,6
71178.52651001325,1.9463060471761724,0.0038724877262721153,6
81799.69377519484,1.9463060471761724,0.0033777622418748516,6
94005.73782282983,1.9463060471761724,0.0029448063988917884,6
108033.15190764665,1.9463060471761724,0.0025660364568036373,6
124153.71850064106,1.9463060471761724,0.0021224970772894284,6
142679.7751000857,1.9463060471761724,0.0018492064132618763,6
163970.26580002054,1.9463060471761724,0.0016108782353308447,6
188437.695865931,1.9463060471761724,0.001403042881579479,6
216556.12406317543,1.9463060471761724,0.0012218688500564537,5
248870.34759027854,1.9463060471761724,0.0010640020198958238,5
286006.45757603913,1.9463060471761724,0.0009264323382387537,5
328683.96965420543,1.9463060471761724,0.0008064650085983479,5
377729.76464674546,1.9463060471761724,0.0007021367031698109,5
434094.10945776606,1.9463060471761724,0.0006112957627759252,5
498869.06858441175,1.9463060471761724,0.0005321618962217217,5
573309.6629695033,1.9463060471761724,0.0004633202289247523,5
658858.1861506815,1.9463060471761724,0.0004031615988993632,5
757172.14883374,1.9463060471761724,0.0003509747326339047,5
870156.3933188907,1.9463060471761724,0.00030531369655304043,5
1000000.0,1.9463060471761724,0.00024093103091955796,5


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_DSA_1.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006058442607711924,5
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,5
0.001320703622736631,0.48530398219696724,0.00079898912440853,5
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,5
0.0017442580591096614,0.48530398219696724,0.00105322255936441,5
0.0020045339809052396,0.48530398219696724,0.001208969748451824,5
0.0023036479376536945,0.48530398219696724,0.001387506706424463,6
0.002647395290480231,0.48530398219696724,0.001592091176695561,6
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,6
0.003496424550953137,0.48530398219696724,0.002363086570443094,6
0.004018156480603808,0.48530398219696724,0.0027096902157374707,6
0.0046177405710691065,0.48530398219696724,0.003106089657222181,6
0.005306793820656121,0.48530398219696724,0.0035596911584514315,6
0.006098666701068888,0.48530398219696724,0.004077337564938103,7
0.007008701824056899,0.48530398219696724,0.0046680048301491915,7
0.008054531205964931,0.48530398219696724,0.00534130293478066,7
0.009256417889712782,0.48530398219696724,0.008690729310993838,7
0.01063764854316313,0.48530398219696724,0.009910511061566913,7
0.012224984640507832,0.48530398219696724,0.011302609221623123,8
0.014049180968354592,0.48530398219696724,0.01287573834015847,8
0.016145581502618366,0.48530398219696724,0.020013630119039498,8
0.018554804201388442,0.48530398219696724,0.022733630547393562,9
0.021323527981697614,0.48530398219696724,0.025765920666849525,9
0.024505397127942575,0.48530398219696724,0.036052059895315514,9
0.028162060654953962,0.48530398219696724,0.04074089756287219,10
0.032364366763473595,0.48530398219696724,0.05351511052983951,10
0.03719373553072644,0.48530398219696724,0.05999301301156111,11
0.04274373643209657,0.48530398219696724,0.07538533411076838,11
0.04912190125853853,0.48530398219696724,0.08412162686982004,12
0.05645180755516966,0.48530398219696724,0.10192580083117875,13
0.06487547294786292,0.48530398219696724,0.12159653825121698,14
0.07455610674814368,0.48530398219696724,0.14172472938003175,14
0.08568127214899486,0.48530398219696724,0.15482009830475857,15
0.09846652027941236,0.48530398219696724,0.17730635351591487,16
0.11315956652786067,0.48530398219696724,0.19977715512300637,17
0.13004509005128978,0.48530398219696724,0.22232236361549437,19
0.1494502494606524,0.48530398219696724,0.2517152448778924,20
0.17175102154984984,0.48530398219696724,0.2730596323007925,21
0.19737948588157686,0.48530398219696724,0.2918674725822251,22
0.22683219636960386,0.48530398219696724,0.3115798928942442,23
0.2606798020576923,0.48530398219696724,0.32899755207099074,24
0.2995781034986427,0.48530398219696724,0.3433613646749153,26
0.3442807589518621,0.48530398219696724,0.35850463193657306,27
0.39565388658322687,0.48530398219696724,0.37130420427539884,28
0.4546928455862411,0.48530398219696724,0.381303455765615,28
0.5225415213602959,0.48530398219696724,0.39304607774043354,29
0.6005144883981762,0.48530398219696724,0.40211221590157337,30
0.6901224802908534,0.48530398219696724,0.4045191809445313,30
0.793101660333306,0.48530398219696724,0.4077945465989237,31
0.9114472598521194,0.48530398219696724,0.41366502999467936,31
1.0474522360006342,0.48530398219696724,0.41742082413453013,32
1.2037516980200695,0.48530398219696724,0.4272090532827889,33
1.3833739627296222,0.48530398219696724,0.4404249257879162,34
1.5897992284504772,0.48530398219696724,0.4566007014066575,35
1.8270270041765395,0.48530398219696724,0.4696803192492078,36
2.099653600438444,0.48530398219696724,0.4813543907116168,37
2.4129611832536098,0.48530398219696724,0.49552424355220326,38
2.7730201165910637,0.48530398219696724,0.5008516829757999,39
3.1868065762459103,0.48530398219696724,0.5089478692259717,40
3.662337713903373,0.48530398219696724,0.5161110387333594,41
4.208826990208894,0.48530398219696724,0.5211676277909962,42
4.836862686437176,0.48530398219696724,0.5265591962693511,42
5.558613053440597,0.48530398219696724,0.5296184535466997,43
6.388062072657212,0.48530398219696724,0.5310062483008359,43
7.341280397070123,0.48530398219696724,0.5312045755089337,43
8.436736721624852,0.48530398219696724,0.5295594221120041,42
9.695655615935925,0.48530398219696724,0.525581935112165,42
11.142428752325099,0.48530398219696724,0.5223883900272475,41
12.805087496773325,0.48530398219696724,0.5161089729256917,41
14.715846019280558,0.48530398219696724,0.5081803642872748,40
16.91172544644807,0.48530398219696724,0.497240762843464,38
19.435271149298263,0.48530398219696724,0.48166780153811745,37
22.335377063851233,0.48530398219696724,0.4618150388662224,35
25.668233015746946,0.48530398219696724,0.43697748331520586,32
29.498413403416983,0.48530398219696724,0.49078774358008076,39
33.90012833314499,0.48530398219696724,0.6930687141168338,50
38.9586614468756,0.48530398219696724,0.9035658016367788,50
44.7720223008213,0.48530398219696724,1.1421765544934235,50
51.45284530985853,0.48530398219696724,1.408469908566882,50
59.13057204993993,0.48530398219696724,1.7090827787104514,50
67.95395920083764,0.48530398219696724,2.0475928828219274,50
78.09396072084505,0.48530398219696724,2.4242546810954795,50
89.74704009584349,0.48530398219696724,2.8349551671251274,50
103.13897683787222,0.48530398219696724,3.264521752082414,50
118.52924098447018,0.48530398219696724,3.7503913926461814,50
136.2160203551273,0.48530398219696724,4.38399330731994,50
156.54199796841294,0.48530398219696724,5.035743091974,50
179.90099155778333,0.48530398219696724,5.705689409033102,50
206.7455838273133,0.48530398219696724,6.386324919482397,50
237.59589128427652,0.48530398219696724,7.06312006278208,50
273.04964154553255,0.48530398219696724,7.714463491124446,50
313.79375436648274,0.48530398219696724,8.312557733704175,50
360.61765077612336,0.48530398219696724,8.826118441064049,50
414.4285481839423,0.48530398219696724,9.223868130568377,50
476.26903780279935,0.48530398219696724,9.481363273140106,50
547.337284952015,0.48530398219696724,9.590593520642019,50
629.0102436234466,0.48530398219696724,9.563666978730158,50
722.870335094958,0.48530398219696724,9.416514566559137,50
830.7361074919369,0.48530398219696724,9.157482569257446,50
954.6974703287535,0.48530398219696724,8.807800854930958,50
1097.1561867027283,0.48530398219696724,8.41570346686899,50
1260.872407680682,0.48530398219696724,8.000086756515314,50
1449.018150486201,0.48530398219696724,7.534338506409433,50
1665.2387566325353,0.48530398219696724,7.020711430837063,50
1913.7235207582582,0.48530398219696724,6.475049517289421,50
2199.2868586060326,0.48530398219696724,5.914407015469385,50
2527.461586781732,0.48530398219696724,5.355615269409788,50
2904.6061215980462,0.48530398219696724,4.8127158972754085,50
3338.027673990301,0.48530398219696724,4.296087265799988,50
3836.123827417535,0.48530398219696724,3.8131094849060574,50
4408.54524183412,0.48530398219696724,3.3687203151733804,50
5066.382636136649,0.48530398219696724,2.9657122402913907,50
5822.38167188866,0.48530398219696724,2.6049159311847236,50
6691.189901715636,0.48530398219696724,2.285150787995526,50
7689.640567018716,0.48530398219696724,2.0032949410546546,50
8837.078743614602,0.48530398219696724,1.7551576383163032,50
10155.736154404181,0.48530398219696724,1.5366464423307165,50
11671.161911100682,0.48530398219696724,1.3442683277422265,50
13412.717530678983,0.48530398219696724,1.1750652089275966,50
15414.145817536453,0.48530398219696724,1.0264471300465032,50
17714.224633510854,0.48530398219696724,0.8960913434658326,50
20357.518222611085,0.48530398219696724,0.7818982149896854,50
23395.240647448256,0.48530398219696724,0.6819718762965757,50
26886.24806652944,0.48530398219696724,0.5838229099853163,48
30898.1790778802,0.48530398219696724,0.49339212917126024,37
35508.76522326117,0.48530398219696724,0.417808904353253,30
40807.33704412155,0.48530398219696724,0.3544468625104602,25
46896.55486926553,0.48530398219696724,0.30079306727587335,22
53894.397868406064,0.48530398219696724,0.25644337182294974,20
61936.44990970618,0.48530398219696724,0.21764949002162182,18
71178.52651001325,0.48530398219696724,0.18679690785074837,16
81799.69377519484,0.48530398219696724,0.1600604122616408,15
94005.73782282983,0.48530398219696724,0.13689349639420878,14
108033.15190764665,0.48530398219696724,0.11685232407488122,13
124153.71850064106,0.48530398219696724,0.09953032099144922,12
142679.7751000857,0.48530398219696724,0.08667950382351021,12
163970.26580002054,0.48530398219696724,0.07364627018018857,11
188437.695865931,0.48530398219696724,0.0641260712925639,10
216556.12406317543,0.48530398219696724,0.054332122269258834,10
248870.34759027854,0.48530398219696724,0.04730441813064258,10
286006.45757603913,0.48530398219696724,0.041181757510045505,9
328683.96965420543,0.48530398219696724,0.034778381599973374,9
377729.76464674546,0.48530398219696724,0.030272765295847846,9
434094.10945776606,0.48530398219696724,0.026352523833231712,8
498869.06858441175,0.48530398219696724,0.022936736461945124,8
573309.6629695033,0.48530398219696724,0.019296284040839714,8
658858.1861506815,0.48530398219696724,0.016794775005137007,8
757172.14883374,0.48530398219696724,0.01461664885716149,7
870156.3933188907,0.48530398219696724,0.012723080265384547,7
1000000.0,0.48530398219696724,0.011074175137874499,7


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_DSA_2.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006831332256874237,5
0.0011492187010036998,0.48530398219696724,0.0007845790175991113,5
0.001320703622736631,0.48530398219696724,0.0009010056139060722,5
0.0015177773017322714,0.48530398219696724,0.0010345983242997098,5
0.0017442580591096614,0.48530398219696724,0.0011878526855036444,5
0.0020045339809052396,0.48530398219696724,0.0013636158854019114,5
0.0023036479376536945,0.48530398219696724,0.0015651341867601609,6
0.002647395290480231,0.48530398219696724,0.0017960962851760107,6
0.0030424361767690034,0.48530398219696724,0.0020606992966558505,6
0.003496424550953137,0.48530398219696724,0.002437674358782998,6
0.004018156480603808,0.48530398219696724,0.002795718889441867,6
0.0046177405710691065,0.48530398219696724,0.003205384839813482,6
0.005306793820656121,0.48530398219696724,0.0036738232100123136,6
0.006098666701068888,0.48530398219696724,0.004209061860425174,6
0.007008701824056899,0.48530398219696724,0.00482010981679611,6
0.008054531205964931,0.48530398219696724,0.005517096801640726,7
0.009256417889712782,0.48530398219696724,0.006311112163332363,7
0.01063764854316313,0.48530398219696724,0.007439430820135078,7
0.012224984640507832,0.48530398219696724,0.008506974603630722,7
0.014049180968354592,0.48530398219696724,0.009721509602258975,7
0.016145581502618366,0.48530398219696724,0.0111016956020793,7
0.018554804201388442,0.48530398219696724,0.012668782031689753,8
0.021323527981697614,0.48530398219696724,0.014445052013515366,8
0.024505397127942575,0.48530398219696724,0.01752326582129469,8
0.028162060654953962,0.48530398219696724,0.020051121879735945,8
0.032364366763473595,0.48530398219696724,0.02294141517941195,9
0.03719373553072644,0.48530398219696724,0.02624813415712046,9
0.04274373643209657,0.48530398219696724,0.03294614090274417,9
0.04912190125853853,0.48530398219696724,0.03778503664721109,10
0.05645180755516966,0.48530398219696724,0.04329875828825949,10
0.06487547294786292,0.48530398219696724,0.053591005767670105,10
0.07455610674814368,0.48530398219696724,0.06116605416297882,11
0.08568127214899486,0.48530398219696724,0.07418274692076683,12
0.09846652027941236,0.48530398219696724,0.08400566700866581,12
0.11315956652786067,0.48530398219696724,0.10014392180214667,13
0.13004509005128978,0.48530398219696724,0.11913855016836364,14
0.1494502494606524,0.48530398219696724,0.14044783624829543,15
0.17175102154984984,0.48530398219696724,0.1632820833971952,16
0.19737948588157686,0.48530398219696724,0.18663615951199783,17
0.22683219636960386,0.48530398219696724,0.2097834279426633,18
0.2606798020576923,0.48530398219696724,0.23131164761551873,20
0.2995781034986427,0.48530398219696724,0.2526248176109893,21
0.3442807589518621,0.48530398219696724,0.28066758333376934,22
0.39565388658322687,0.48530398219696724,0.30058540621954644,23
0.4546928455862411,0.48530398219696724,0.31655199318504845,24
0.5225415213602959,0.48530398219696724,0.33328010203133646,25
0.6005144883981762,0.48530398219696724,0.350301932370924,27
0.6901224802908534,0.48530398219696724,0.36560897253994934,28
0.793101660333306,0.48530398219696724,0.38032435331444436,29
0.9114472598521194,0.48530398219696724,0.39798794363269147,30
1.0474522360006342,0.48530398219696724,0.40744678876049617,31
1.2037516980200695,0.48530398219696724,0.42029985177951007,32
1.3833739627296222,0.48530398219696724,0.434053237476457,33
1.5897992284504772,0.48530398219696724,0.4434770142611603,34
1.8270270041765395,0.48530398219696724,0.45437957610719204,35
2.099653600438444,0.48530398219696724,0.4641657149526844,36
2.4129611832536098,0.48530398219696724,0.4727795311579991,36
2.7730201165910637,0.48530398219696724,0.4822324136478199,37
3.1868065762459103,0.48530398219696724,0.4915308173173936,38
3.662337713903373,0.48530398219696724,0.5011650240981049,39
4.208826990208894,0.48530398219696724,0.5093770274494888,40
4.836862686437176,0.48530398219696724,0.520000679197537,41
5.558613053440597,0.48530398219696724,0.5329107476771312,42
6.388062072657212,0.48530398219696724,0.5461696120452553,44
7.341280397070123,0.48530398219696724,0.562281499595676,45
8.436736721624852,0.48530398219696724,0.5795810415169496,47
9.695655615935925,0.48530398219696724,0.5974123241166336,50
11.142428752325099,0.48530398219696724,0.6154903163785107,50
12.805087496773325,0.48530398219696724,0.6321921148056991,50
14.715846019280558,0.48530398219696724,0.6472443387694352,50
16.91172544644807,0.48530398219696724,0.6609851822236286,50
19.435271149298263,0.48530398219696724,0.6731690455657068,50
22.335377063851233,0.48530398219696724,0.6834362521246076,50
25.668233015746946,0.48530398219696724,0.6914976458897447,50
29.498413403416983,0.48530398219696724,0.6971169961246478,50
33.90012833314499,0.48530398219696724,0.7001503017765339,50
38.9586614468756,0.48530398219696724,0.7005899484133735,50
44.7720223008213,0.48530398219696724,0.6986084221477361,50
51.45284530985853,0.48530398219696724,0.6945569005666743,50
59.13057204993993,0.48530398219696724,0.6887964760939314,50
67.95395920083764,0.48530398219696724,0.681354479125735,50
78.09396072084505,0.48530398219696724,0.6717977126465001,50
89.74704009584349,0.48530398219696724,0.6594983057687475,50
103.13897683787222,0.48530398219696724,0.6441086981034618,50
118.52924098447018,0.48530398219696724,0.6205862571804802,49
136.2160203551273,0.48530398219696724,0.5911393446418141,45
156.54199796841294,0.48530398219696724,0.5574841002086994,40
179.90099155778333,0.48530398219696724,0.5180279472054448,36
206.7455838273133,0.48530398219696724,0.4703664374272031,32
237.59589128427652,0.48530398219696724,0.417887844635641,28
273.04964154553255,0.48530398219696724,0.4038606024834243,27
313.79375436648274,0.48530398219696724,0.5993593044335899,46
360.61765077612336,0.48530398219696724,0.8036249140187063,50
414.4285481839423,0.48530398219696724,1.01129703222629,50
476.26903780279935,0.48530398219696724,1.2361298216606045,50
547.337284952015,0.48530398219696724,1.4768112571080054,50
629.0102436234466,0.48530398219696724,1.729337478260958,50
722.870335094958,0.48530398219696724,1.9876100389862725,50
830.7361074919369,0.48530398219696724,2.2435400265659964,50
954.6974703287535,0.48530398219696724,2.487525532162718,50
1097.1561867027283,0.48530398219696724,2.709728833237829,50
1260.872407680682,0.48530398219696724,2.903114605379757,50
1449.018150486201,0.48530398219696724,3.0706440456676543,50
1665.2387566325353,0.48530398219696724,3.2215429666482884,50
1913.7235207582582,0.48530398219696724,3.347991602368562,50
2199.2868586060326,0.48530398219696724,3.4517833270745464,50
2527.461586781732,0.48530398219696724,3.5344821295816407,50
2904.6061215980462,0.48530398219696724,3.5884845800052187,50
3338.027673990301,0.48530398219696724,3.6083820819872554,50
3836.123827417535,0.48530398219696724,3.5818798463281722,50
4408.54524183412,0.48530398219696724,3.504432219563455,50
5066.382636136649,0.48530398219696724,3.3884231773049676,50
5822.38167188866,0.48530398219696724,3.251415678124261,50
6691.189901715636,0.48530398219696724,3.0891946561640213,50
7689.640567018716,0.48530398219696724,2.8959274568794857,50
8837.078743614602,0.48530398219696724,2.6786375585807556,50
10155.736154404181,0.48530398219696724,2.448530714406563,50
11671.161911100682,0.48530398219696724,2.2160474945759865,50
13412.717530678983,0.48530398219696724,1.989364215274275,50
15414.145817536453,0.48530398219696724,1.77418336590901,50
17714.224633510854,0.48530398219696724,1.5740270396279157,50
20357.518222611085,0.48530398219696724,1.3906974866257487,50
23395.240647448256,0.48530398219696724,1.2247433688924274,50
26886.24806652944,0.48530398219696724,1.0758607565623057,50
30898.1790778802,0.48530398219696724,0.9432074763663691,50
35508.76522326117,0.48530398219696724,0.8256342546432108,50
40807.33704412155,0.48530398219696724,0.7218466538331413,50
46896.55486926553,0.48530398219696724,0.6205237175088296,50
53894.397868406064,0.48530398219696724,0.5221887980798884,38
61936.44990970618,0.48530398219696724,0.4390798555402345,31
71178.52651001325,0.48530398219696724,0.3716873877846757,25
81799.69377519484,0.48530398219696724,0.31465817995729684,22
94005.73782282983,0.48530398219696724,0.2676836155351549,19
108033.15190764665,0.48530398219696724,0.22635646741276066,17
124153.71850064106,0.48530398219696724,0.19009666920864096,16
142679.7751000857,0.48530398219696724,0.1620350921177201,15
163970.26580002054,0.48530398219696724,0.13774052685144397,14
188437.695865931,0.48530398219696724,0.12004011810520324,13
216556.12406317543,0.48530398219696724,0.10174569551916295,12
248870.34759027854,0.48530398219696724,0.08592613491931553,11
286006.45757603913,0.48530398219696724,0.07482837311024643,11
328683.96965420543,0.48530398219696724,0.0631022856273432,10
377729.76464674546,0.48530398219696724,0.05497198795639584,10
434094.10945776606,0.48530398219696724,0.04782766667899723,9
498869.06858441175,0.48530398219696724,0.04028347142985676,9
573309.6629695033,0.48530398219696724,0.035084766613344386,9
658858.1861506815,0.48530398219696724,0.03054766784863413,8
757172.14883374,0.48530398219696724,0.025709235479392994,8
870156.3933188907,0.48530398219696724,0.022378348161130556,8
1000000.0,0.48530398219696724,0.0194794833635565,7


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_DSA_3.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006851064433121092,5
0.0011492187010036998,0.48530398219696724,0.0007868464154123267,5
0.001320703622736631,0.48530398219696724,0.0009036104673891062,5
0.0015177773017322714,0.48530398219696724,0.0010375907772529037,5
0.0017442580591096614,0.48530398219696724,0.0011912905741850637,5
0.0020045339809052396,0.48530398219696724,0.001367565022854299,5
0.0023036479376536945,0.48530398219696724,0.001569670462201636,6
0.002647395290480231,0.48530398219696724,0.0018013065696193846,6
0.0030424361767690034,0.48530398219696724,0.0020666832686592144,6
0.003496424550953137,0.48530398219696724,0.00244330439800551,6
0.004018156480603808,0.48530398219696724,0.002802181043748892,6
0.0046177405710691065,0.48530398219696724,0.0032127948012361804,6
0.005306793820656121,0.48530398219696724,0.0036823204498915864,6
0.006098666701068888,0.48530398219696724,0.00421879999241945,6
0.007008701824056899,0.48530398219696724,0.004831267096291879,6
0.008054531205964931,0.48530398219696724,0.005529873309296693,7
0.009256417889712782,0.48530398219696724,0.006325736305773675,7
0.01063764854316313,0.48530398219696724,0.007452142092861561,7
0.012224984640507832,0.48530398219696724,0.008521395292423023,7
0.014049180968354592,0.48530398219696724,0.009737842428646538,7
0.016145581502618366,0.48530398219696724,0.011120128279256925,7
0.018554804201388442,0.48530398219696724,0.01268902489391164,8
0.021323527981697614,0.48530398219696724,0.01446830621063583,8
0.024505397127942575,0.48530398219696724,0.01753326729846789,8
0.028162060654953962,0.48530398219696724,0.020061867798986395,8
0.032364366763473595,0.48530398219696724,0.022953627556936577,9
0.03719373553072644,0.48530398219696724,0.02626194606129996,9
0.04274373643209657,0.48530398219696724,0.032927410411150076,9
0.04912190125853853,0.48530398219696724,0.03776999123457216,10
0.05645180755516966,0.48530398219696724,0.043296304435847165,10
0.06487547294786292,0.48530398219696724,0.05346582306251978,10
0.07455610674814368,0.48530398219696724,0.0610876882344139,11
0.08568127214899486,0.48530398219696724,0.07366079788121328,12
0.09846652027941236,0.48530398219696724,0.08365520589393749,12
0.11315956652786067,0.48530398219696724,0.09877602676378831,13
0.13004509005128978,0.48530398219696724,0.11506980001457794,13
0.1494502494606524,0.48530398219696724,0.12903080800611108,14
0.17175102154984984,0.48530398219696724,0.14779433229035457,15
0.19737948588157686,0.48530398219696724,0.16751976814403174,16
0.22683219636960386,0.48530398219696724,0.18804610520303439,17
0.2606798020576923,0.48530398219696724,0.20916177954976314,18
0.2995781034986427,0.48530398219696724,0.2306162081495637,19
0.3442807589518621,0.48530398219696724,0.25213396812812033,20
0.39565388658322687,0.48530398219696724,0.27344467097788816,22
0.4546928455862411,0.48530398219696724,0.29675537847683714,23
0.5225415213602959,0.48530398219696724,0.31679539265362283,24
0.6005144883981762,0.48530398219696724,0.3359415535082406,25
0.6901224802908534,0.48530398219696724,0.35405345878552263,27
0.793101660333306,0.48530398219696724,0.37297861977150404,28
0.9114472598521194,0.48530398219696724,0.38867559652771005,29
1.0474522360006342,0.48530398219696724,0.40318394793501744,30
1.2037516980200695,0.48530398219696724,0.4164425988051042,31
1.3833739627296222,0.48530398219696724,0.42854676527241553,32
1.5897992284504772,0.48530398219696724,0.439498222476319,33
1.8270270041765395,0.48530398219696724,0.44932987666952773,34
2.099653600438444,0.48530398219696724,0.45768165530338206,35
2.4129611832536098,0.48530398219696724,0.46508273494771635,36
2.7730201165910637,0.48530398219696724,0.4715798566726867,36
3.1868065762459103,0.48530398219696724,0.4772867260772553,37
3.662337713903373,0.48530398219696724,0.4822073763912138,37
4.208826990208894,0.48530398219696724,0.48545815418863625,37
4.836862686437176,0.48530398219696724,0.4876014011683778,38
5.558613053440597,0.48530398219696724,0.4889372983890342,38
6.388062072657212,0.48530398219696724,0.5189132855824208,38
7.341280397070123,0.48530398219696724,0.5469288902242531,39
8.436736721624852,0.48530398219696724,0.5611378720052234,40
9.695655615935925,0.48530398219696724,0.588628979148141,43
11.142428752325099,0.48530398219696724,0.6113242337590651,46
12.805087496773325,0.48530398219696724,0.6300592163421169,49
14.715846019280558,0.48530398219696724,0.6359733381687321,50
16.91172544644807,0.48530398219696724,0.6506012384579718,50
19.435271149298263,0.48530398219696724,0.6684196839690406,50
22.335377063851233,0.48530398219696724,0.6835783373194086,50
25.668233015746946,0.48530398219696724,0.6961151187209466,50
29.498413403416983,0.48530398219696724,0.7062958273821751,50
33.90012833314499,0.48530398219696724,0.7145280908364232,50
38.9586614468756,0.48530398219696724,0.7213487373442837,50
44.7720223008213,0.48530398219696724,0.7272578033172883,50
51.45284530985853,0.48530398219696724,0.7324637117956371,50
59.13057204993993,0.48530398219696724,0.7368016668508908,50
67.95395920083764,0.48530398219696724,0.7398849500052741,50
78.09396072084505,0.48530398219696724,0.741309543765858,50
89.74704009584349,0.48530398219696724,0.7407952579912673,50
103.13897683787222,0.48530398219696724,0.7382291953368779,50
118.52924098447018,0.48530398219696724,0.7336105175716289,50
136.2160203551273,0.48530398219696724,0.7269255390183396,50
156.54199796841294,0.48530398219696724,0.7180337869553957,50
179.90099155778333,0.48530398219696724,0.7066390772231063,50
206.7455838273133,0.48530398219696724,0.6923279778385306,50
237.59589128427652,0.48530398219696724,0.6749641568991421,50
273.04964154553255,0.48530398219696724,0.64989889558761,49
313.79375436648274,0.48530398219696724,0.6186926983882578,44
360.61765077612336,0.48530398219696724,0.5817818206467633,39
414.4285481839423,0.48530398219696724,0.538367108171004,35
476.26903780279935,0.48530398219696724,0.4896493330888465,30
547.337284952015,0.48530398219696724,0.4331594975166198,26
629.0102436234466,0.48530398219696724,0.36789114207650614,22
722.870335094958,0.48530398219696724,0.4318791091304238,28
830.7361074919369,0.48530398219696724,0.6298772159799291,48
954.6974703287535,0.48530398219696724,0.8226167411565273,50
1097.1561867027283,0.48530398219696724,1.0160216390834775,50
1260.872407680682,0.48530398219696724,1.2174479167732881,50
1449.018150486201,0.48530398219696724,1.422199033523046,50
1665.2387566325353,0.48530398219696724,1.6241674878965806,50
1913.7235207582582,0.48530398219696724,1.8164998817357099,50
2199.2868586060326,0.48530398219696724,1.9933933904113075,50
2527.461586781732,0.48530398219696724,2.1602035636501014,50
2904.6061215980462,0.48530398219696724,2.3404780882737617,50
3338.027673990301,0.48530398219696724,2.5156510751488312,50
3836.123827417535,0.48530398219696724,2.668068098784038,50
4408.54524183412,0.48530398219696724,2.7900555556896522,50
5066.382636136649,0.48530398219696724,2.874203141219705,50
5822.38167188866,0.48530398219696724,2.919053914832985,50
6691.189901715636,0.48530398219696724,2.931472010116127,50
7689.640567018716,0.48530398219696724,2.9047303298654286,50
8837.078743614602,0.48530398219696724,2.838856951759469,50
10155.736154404181,0.48530398219696724,2.7451474290473894,50
11671.161911100682,0.48530398219696724,2.6239988558655565,50
13412.717530678983,0.48530398219696724,2.4751496156558597,50
15414.145817536453,0.48530398219696724,2.3045223352173663,50
17714.224633510854,0.48530398219696724,2.1201912848065287,50
20357.518222611085,0.48530398219696724,1.9302561448177107,50
23395.240647448256,0.48530398219696724,1.7417843934803574,50
26886.24806652944,0.48530398219696724,1.5602410733515824,50
30898.1790778802,0.48530398219696724,1.3893759205128418,50
35508.76522326117,0.48530398219696724,1.2314120701573241,50
40807.33704412155,0.48530398219696724,1.087364539891096,50
46896.55486926553,0.48530398219696724,0.9573742835037226,50
53894.397868406064,0.48530398219696724,0.8409995663609418,50
61936.44990970618,0.48530398219696724,0.7374430361912331,50
71178.52651001325,0.48530398219696724,0.6350051338993412,50
81799.69377519484,0.48530398219696724,0.5362422283676646,50
94005.73782282983,0.48530398219696724,0.45074757704677193,50
108033.15190764665,0.48530398219696724,0.38181579020903744,50
124153.71850064106,0.48530398219696724,0.32738930373680447,50
142679.7751000857,0.48530398219696724,0.2748251944036905,50
163970.26580002054,0.48530398219696724,0.23708775279582725,50
188437.695865931,0.48530398219696724,0.2043240254328742,50
216556.12406317543,0.48530398219696724,0.17142418773578275,50
248870.34759027854,0.48530398219696724,0.15005413744832033,50
286006.45757603913,0.48530398219696724,0.12781787223565141,50
328683.96965420543,0.48530398219696724,0.10908122567887098,50
377729.76464674546,0.48530398219696724,0.09543309882006208,50
434094.10945776606,0.48530398219696724,0.08103538866330548,50
498869.06858441175,0.48530398219696724,0.07072192479378323,50
573309.6629695033,0.48530398219696724,0.0599968235485899,50
658858.1861506815,0.48530398219696724,0.05221889036887035,50
757172.14883374,0.48530398219696724,0.04563980999928112,50
870156.3933188907,0.48530398219696724,0.04019287121992727,50
1000000.0,0.48530398219696724,0.033593002795409575,50


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_MIP_DSA_1.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006058442607711924,5
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,5
0.001320703622736631,0.48530398219696724,0.00079898912440853,5
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,5
0.0017442580591096614,0.48530398219696724,0.00105322255936441,5
0.0020045339809052396,0.48530398219696724,0.001208969748451824,5
0.0023036479376536945,0.48530398219696724,0.001387506706424463,6
0.002647395290480231,0.48530398219696724,0.001592091176695561,6
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,6
0.003496424550953137,0.48530398219696724,0.002363086570443094,6
0.004018156480603808,0.48530398219696724,0.0027096902157374707,6
0.0046177405710691065,0.48530398219696724,0.003106089657222181,6
0.005306793820656121,0.48530398219696724,0.0035596911584514315,6
0.006098666701068888,0.48530398219696724,0.004077337564938103,7
0.007008701824056899,0.48530398219696724,0.0046680048301491915,7
0.008054531205964931,0.48530398219696724,0.00534130293478066,7
0.009256417889712782,0.48530398219696724,0.008690729310993838,7
0.01063764854316313,0.48530398219696724,0.009910511061566913,7
0.012224984640507832,0.48530398219696724,0.011302609221623123,8
0.014049180968354592,0.48530398219696724,0.012875738378237918,8
0.016145581502618366,0.48530398219696724,0.02001363029233388,8
0.018554804201388442,0.48530398219696724,0.022733630608590266,9
0.021323527981697614,0.48530398219696724,0.025765921299364836,9
0.024505397127942575,0.48530398219696724,0.036052057370458225,9
0.028162060654953962,0.48530398219696724,0.04074089656506092,10
0.032364366763473595,0.48530398219696724,0.05351512385374992,10
0.03719373553072644,0.48530398219696724,0.05999302006840465,11
0.04274373643209657,0.48530398219696724,0.07538532565593321,11
0.04912190125853853,0.48530398219696724,0.0841216286088234,12
0.05645180755516966,0.48530398219696724,0.10192579465475884,13
0.06487547294786292,0.48530398219696724,0.12159654263493133,14
0.07455610674814368,0.48530398219696724,0.14172470264443962,14
0.08568127214899486,0.48530398219696724,0.15482010172935437,15
0.09846652027941236,0.48530398219696724,0.17730635303041697,16
0.11315956652786067,0.48530398219696724,0.19977716395593298,17
0.13004509005128978,0.48530398219696724,0.22232237009095615,19
0.1494502494606524,0.48530398219696724,0.2517152469880757,20
0.17175102154984984,0.48530398219696724,0.273059644808136,21
0.19737948588157686,0.48530398219696724,0.29186747821750697,22
0.22683219636960386,0.48530398219696724,0.311579955872984,23
0.2606798020576923,0.48530398219696724,0.32899749835572223,24
0.2995781034986427,0.48530398219696724,0.3433613763864747,26
0.3442807589518621,0.48530398219696724,0.3585046849200394,27
0.39565388658322687,0.48530398219696724,0.3713042568317396,28
0.4546928455862411,0.48530398219696724,0.3813034498699225,28
0.5225415213602959,0.48530398219696724,0.393046116388273,29
0.6005144883981762,0.48530398219696724,0.4021122795360599,30
0.6901224802908534,0.48530398219696724,0.40451927866557186,30
0.793101660333306,0.48530398219696724,0.4077945801473899,31
0.9114472598521194,0.48530398219696724,0.4136651803090422,31
1.0474522360006342,0.48530398219696724,0.41742098832514807,32
1.2037516980200695,0.48530398219696724,0.42720903556046874,33
1.3833739627296222,0.48530398219696724,0.4404249666113139,34
1.5897992284504772,0.48530398219696724,0.4566007994609749,35
1.8270270041765395,0.48530398219696724,0.46968022635671275,36
2.099653600438444,0.48530398219696724,0.48135442034763054,37
2.4129611832536098,0.48530398219696724,0.49552532559202245,38
2.7730201165910637,0.48530398219696724,0.5008509236969115,39
3.1868065762459103,0.48530398219696724,0.5089480667898186,40
3.662337713903373,0.48530398219696724,0.5161120167909392,41
4.208826990208894,0.48530398219696724,0.5211679939507616,42
4.836862686437176,0.48530398219696724,0.5265584059159104,42
5.558613053440597,0.48530398219696724,0.5296182785711177,43
6.388062072657212,0.48530398219696724,0.5310051723597775,43
7.341280397070123,0.48530398219696724,0.5312004970249485,43
8.436736721624852,0.48530398219696724,0.5295526588566678,42
9.695655615935925,0.48530398219696724,0.5255694690964986,42
11.142428752325099,0.48530398219696724,0.5223670607459691,41
12.805087496773325,0.48530398219696724,0.5160716863764049,41
14.715846019280558,0.48530398219696724,0.5081270907471204,40
16.91172544644807,0.48530398219696724,0.49714505386913277,38
19.435271149298263,0.48530398219696724,0.48149509194821494,37
22.335377063851233,0.48530398219696724,0.4615234135409499,35
25.668233015746946,0.48530398219696724,0.4364788472530629,32
29.498413403416983,0.48530398219696724,0.4041583486304961,30
33.90012833314499,0.48530398219696724,0.36532168745876725,27
38.9586614468756,0.48530398219696724,0.31964795512136834,24
44.7720223008213,0.48530398219696724,0.26670281281721425,21
51.45284530985853,0.48530398219696724,0.2066383466774728,18
59.13057204993993,0.48530398219696724,0.16238324705849613,16
67.95395920083764,0.48530398219696724,0.15552515210609585,15
78.09396072084505,0.48530398219696724,0.1519457290861412,15
89.74704009584349,0.48530398219696724,0.139440150399026,14
103.13897683787222,0.48530398219696724,0.12229511901754593,13
118.52924098447018,0.48530398219696724,0.10854313437760729,13
136.2160203551273,0.48530398219696724,0.09466767869087654,12
156.54199796841294,0.48530398219696724,0.08358761557633314,11
179.90099155778333,0.48530398219696724,0.07243542887185977,11
206.7455838273133,0.48530398219696724,0.06363980540168473,10
237.59589128427652,0.48530398219696724,0.05477365950415367,10
273.04964154553255,0.48530398219696724,0.04796453772364613,10
313.79375436648274,0.48530398219696724,0.041957048015909104,9
360.61765077612336,0.48530398219696724,0.03584634565237162,9
414.4285481839423,0.48530398219696724,0.031327616158043144,9
476.26903780279935,0.48530398219696724,0.02738253578553915,8
547.337284952015,0.48530398219696724,0.023945676498881904,8
629.0102436234466,0.48530398219696724,0.020303516026815016,8
722.870335094958,0.48530398219696724,0.01776514612556422,8
830.7361074919369,0.48530398219696724,0.01555810998039354,7
954.6974703287535,0.48530398219696724,0.013638743636289662,7
1097.1561867027283,0.48530398219696724,0.011996269069816407,7
1260.872407680682,0.48530398219696724,0.009953267018772534,7
1449.018150486201,0.48530398219696724,0.008735899229443404,7
1665.2387566325353,0.48530398219696724,0.007687570119234116,7
1913.7235207582582,0.48530398219696724,0.00678848665665702,6
2199.2868586060326,0.48530398219696724,0.00602750611332603,6
2527.461586781732,0.48530398219696724,0.005393289207481021,6
2904.6061215980462,0.48530398219696724,0.00488472825607977,6
3338.027673990301,0.48530398219696724,0.0044887091331514304,6
3836.123827417535,0.48530398219696724,0.00419142741557839,6
4408.54524183412,0.48530398219696724,0.003963267895456825,6
5066.382636136649,0.48530398219696724,0.0037826862039536994,6
5822.38167188866,0.48530398219696724,0.003625225269968692,6
6691.189901715636,0.48530398219696724,0.0034782069242213286,6
7689.640567018716,0.48530398219696724,0.003328586520714684,6
8837.078743614602,0.48530398219696724,0.0028505794187167963,6
10155.736154404181,0.48530398219696724,0.0027036457324360924,6
11671.161911100682,0.48530398219696724,0.002551989127658166,6
13412.717530678983,0.48530398219696724,0.00239647968736479,6
15414.145817536453,0.48530398219696724,0.0022385826820904447,6
17714.224633510854,0.48530398219696724,0.002080029761005837,6
20357.518222611085,0.48530398219696724,0.0019226533933303514,5
23395.240647448256,0.48530398219696724,0.001768231340709842,5
26886.24806652944,0.48530398219696724,0.001618312986277736,5
30898.1790778802,0.48530398219696724,0.001474311535587461,5
35508.76522326117,0.48530398219696724,0.0013372741705350618,5
40807.33704412155,0.48530398219696724,0.0012080707071365833,5
46896.55486926553,0.48530398219696724,0.0010872065144757964,5
53894.397868406064,0.48530398219696724,0.0009750207320969903,5
61936.44990970618,0.48530398219696724,0.0008716516197732238,5
71178.52651001325,0.48530398219696724,0.0007768631489336638,5
81799.69377519484,0.48530398219696724,0.000690537538660695,5
94005.73782282983,0.48530398219696724,0.0006124281965667008,5
108033.15190764665,0.48530398219696724,0.0005423091887054786,5
124153.71850064106,0.48530398219696724,0.0004026826791877435,5
142679.7751000857,0.48530398219696724,0.00035501488523132565,5
163970.26580002054,0.48530398219696724,0.00031249777692370366,5
188437.695865931,0.48530398219696724,0.0002746895315890542,5
216556.12406317543,0.48530398219696724,0.0002411563375817316,5
248870.34759027854,0.48530398219696724,0.00021148536883974637,4
286006.45757603913,0.48530398219696724,0.00018528606893297505,4
328683.96965420543,0.48530398219696724,0.00016219466609257018,4
377729.76464674546,0.48530398219696724,0.00014187428993587406,4
434094.10945776606,0.48530398219696724,0.0001240187397009096,4
498869.06858441175,0.48530398219696724,0.00010834659111162334,4
573309.6629695033,0.48530398219696724,9.460778134735732e-05,4
658858.1861506815,0.48530398219696724,8.257513703651567e-05,4
757172.14883374,0.48530398219696724,7.204632395951817e-05,4
870156.3933188907,0.48530398219696724,6.283306583547244e-05,4
1000000.0,0.48530398219696724,5.478517990655589e-05,4


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_MIP_DSA_2.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006831332256874237,5
0.0011492187010036998,0.48530398219696724,0.0007845790175991113,5
0.001320703622736631,0.48530398219696724,0.0009010056139060722,5
0.0015177773017322714,0.48530398219696724,0.0010345983242997098,5
0.0017442580591096614,0.48530398219696724,0.0011878526855036444,5
0.0020045339809052396,0.48530398219696724,0.0013636158854019114,5
0.0023036479376536945,0.48530398219696724,0.0015651341867601609,6
0.002647395290480231,0.48530398219696724,0.0017960962851760107,6
0.0030424361767690034,0.48530398219696724,0.0020606992966558505,6
0.003496424550953137,0.48530398219696724,0.002437674358782998,6
0.004018156480603808,0.48530398219696724,0.002795718889441867,6
0.0046177405710691065,0.48530398219696724,0.003205384839813482,6
0.005306793820656121,0.48530398219696724,0.0036738232100123136,6
0.006098666701068888,0.48530398219696724,0.004209061860425174,6
0.007008701824056899,0.48530398219696724,0.00482010981679611,6
0.008054531205964931,0.48530398219696724,0.005517096801640726,7
0.009256417889712782,0.48530398219696724,0.006311112162267787,7
0.01063764854316313,0.48530398219696724,0.007439430820135078,7
0.012224984640507832,0.48530398219696724,0.008506975211326151,7
0.014049180968354592,0.48530398219696724,0.009721509723892175,7
0.016145581502618366,0.48530398219696724,0.011101695621097692,7
0.018554804201388442,0.48530398219696724,0.012668782088097278,8
0.021323527981697614,0.48530398219696724,0.014445051897979637,8
0.024505397127942575,0.48530398219696724,0.017523266060402654,8
0.028162060654953962,0.48530398219696724,0.020051124373805868,8
0.032364366763473595,0.48530398219696724,0.02294141432146436,9
0.03719373553072644,0.48530398219696724,0.026248135188285754,9
0.04274373643209657,0.48530398219696724,0.03294614711996094,9
0.04912190125853853,0.48530398219696724,0.03778503940503803,10
0.05645180755516966,0.48530398219696724,0.04329875655548596,10
0.06487547294786292,0.48530398219696724,0.05359099813301972,10
0.07455610674814368,0.48530398219696724,0.06116606196133224,11
0.08568127214899486,0.48530398219696724,0.0741827501784388,12
0.09846652027941236,0.48530398219696724,0.08400566182139536,12
0.11315956652786067,0.48530398219696724,0.10014392763659327,13
0.13004509005128978,0.48530398219696724,0.11913851308262804,14
0.1494502494606524,0.48530398219696724,0.1404477849619608,15
0.17175102154984984,0.48530398219696724,0.16328210052956518,16
0.19737948588157686,0.48530398219696724,0.18663620546767234,17
0.22683219636960386,0.48530398219696724,0.2097834645162761,18
0.2606798020576923,0.48530398219696724,0.23131173735345992,20
0.2995781034986427,0.48530398219696724,0.2526248964476634,21
0.3442807589518621,0.48530398219696724,0.2806675597713528,22
0.39565388658322687,0.48530398219696724,0.3005854160791596,23
0.4546928455862411,0.48530398219696724,0.31655197003503677,24
0.5225415213602959,0.48530398219696724,0.3332801930019206,25
0.6005144883981762,0.48530398219696724,0.350301903820318,27
0.6901224802908534,0.48530398219696724,0.36560897372578316,28
0.793101660333306,0.48530398219696724,0.3803244856433255,29
0.9114472598521194,0.48530398219696724,0.3979881061775807,30
1.0474522360006342,0.48530398219696724,0.4074468285144176,31
1.2037516980200695,0.48530398219696724,0.4202997992687498,32
1.3833739627296222,0.48530398219696724,0.43405334228275677,33
1.5897992284504772,0.48530398219696724,0.44347698108584993,34
1.8270270041765395,0.48530398219696724,0.4543794964716032,35
2.099653600438444,0.48530398219696724,0.4641658400856111,36
2.4129611832536098,0.48530398219696724,0.4727800712863699,36
2.7730201165910637,0.48530398219696724,0.48223253919456666,37
3.1868065762459103,0.48530398219696724,0.49153094233091377,38
3.662337713903373,0.48530398219696724,0.5011649661419337,39
4.208826990208894,0.48530398219696724,0.5093760237428911,40
4.836862686437176,0.48530398219696724,0.5199997530505963,41
5.558613053440597,0.48530398219696724,0.5329078559385217,42
6.388062072657212,0.48530398219696724,0.5461669765433301,44
7.341280397070123,0.48530398219696724,0.5622806150500239,45
8.436736721624852,0.48530398219696724,0.5795824939167806,47
9.695655615935925,0.48530398219696724,0.5974116313876023,50
11.142428752325099,0.48530398219696724,0.6154912904602118,50
12.805087496773325,0.48530398219696724,0.632191315102306,50
14.715846019280558,0.48530398219696724,0.6472443900929924,50
16.91172544644807,0.48530398219696724,0.6609852107430935,50
19.435271149298263,0.48530398219696724,0.6731690203041242,50
22.335377063851233,0.48530398219696724,0.6834362075131314,50
25.668233015746946,0.48530398219696724,0.6914975955396533,50
29.498413403416983,0.48530398219696724,0.6971174028048748,50
33.90012833314499,0.48530398219696724,0.7001510026757927,50
38.9586614468756,0.48530398219696724,0.7005905002334406,50
44.7720223008213,0.48530398219696724,0.6986083659174046,50
51.45284530985853,0.48530398219696724,0.6945563476705062,50
59.13057204993993,0.48530398219696724,0.6887960452725934,50
67.95395920083764,0.48530398219696724,0.6813543752336033,50
78.09396072084505,0.48530398219696724,0.6717972096642741,50
89.74704009584349,0.48530398219696724,0.6594949037614756,50
103.13897683787222,0.48530398219696724,0.6441031020307946,50
118.52924098447018,0.48530398219696724,0.6205647996492967,49
136.2160203551273,0.48530398219696724,0.5910945259750706,45
156.54199796841294,0.48530398219696724,0.5573976883329494,40
179.90099155778333,0.48530398219696724,0.5178877298577108,36
206.7455838273133,0.48530398219696724,0.47013820079128266,32
237.59589128427652,0.48530398219696724,0.4176047862130917,28
273.04964154553255,0.48530398219696724,0.35850270718966776,24
313.79375436648274,0.48530398219696724,0.29543676095726856,20
360.61765077612336,0.48530398219696724,0.21988065480135313,16
414.4285481839423,0.48530398219696724,0.13727074613798299,13
476.26903780279935,0.48530398219696724,0.07883710391148668,11
547.337284952015,0.48530398219696724,0.0765045148281198,11
629.0102436234466,0.48530398219696724,0.06514190967477367,10
722.870335094958,0.48530398219696724,0.05630154436060053,10
830.7361074919369,0.48530398219696724,0.04860604571322766,9
954.6974703287535,0.48530398219696724,0.0412761442265903,9
1097.1561867027283,0.48530398219696724,0.035672616595413854,8
1260.872407680682,0.48530398219696724,0.03085983585364434,8
1449.018150486201,0.48530398219696724,0.02615858140558044,8
1665.2387566325353,0.48530398219696724,0.0226799232925787,8
1913.7235207582582,0.48530398219696724,0.019703337974865565,7
2199.2868586060326,0.48530398219696724,0.017156251656152907,7
2527.461586781732,0.48530398219696724,0.014913586801723772,7
2904.6061215980462,0.48530398219696724,0.012728327010395115,7
3338.027673990301,0.48530398219696724,0.01113247331373702,7
3836.123827417535,0.48530398219696724,0.009746723957715583,6
4408.54524183412,0.48530398219696724,0.008546961851583964,6
5066.382636136649,0.48530398219696724,0.007502786543446278,6
5822.38167188866,0.48530398219696724,0.00660826332043042,6
6691.189901715636,0.48530398219696724,0.005840025878471714,6
7689.640567018716,0.48530398219696724,0.005213285532147019,6
8837.078743614602,0.48530398219696724,0.004455502018739147,6
10155.736154404181,0.48530398219696724,0.004107242312676946,6
11671.161911100682,0.48530398219696724,0.0038500352317363483,6
13412.717530678983,0.48530398219696724,0.003649489603207433,6
15414.145817536453,0.48530398219696724,0.003476290710517379,6
17714.224633510854,0.48530398219696724,0.003310898316912584,6
20357.518222611085,0.48530398219696724,0.0031433207278836633,6
23395.240647448256,0.48530398219696724,0.0029695387521882803,5
26886.24806652944,0.48530398219696724,0.002789347115986823,5
30898.1790778802,0.48530398219696724,0.002604585132384025,5
35508.76522326117,0.48530398219696724,0.0024173627273373576,5
40807.33704412155,0.48530398219696724,0.002231024208502921,5
46896.55486926553,0.48530398219696724,0.0020480460792735933,5
53894.397868406064,0.48530398219696724,0.0018701511869841623,5
61936.44990970618,0.48530398219696724,0.0016994764815445665,5
71178.52651001325,0.48530398219696724,0.0015379461387069748,5
81799.69377519484,0.48530398219696724,0.0013854636880675482,5
94005.73782282983,0.48530398219696724,0.001244180357246597,5
108033.15190764665,0.48530398219696724,0.0011134389909376854,5
124153.71850064106,0.48530398219696724,0.0009940173582984727,5
142679.7751000857,0.48530398219696724,0.0008851701801526319,5
163970.26580002054,0.48530398219696724,0.0006789998583012207,5
188437.695865931,0.48530398219696724,0.000601013955377732,5
216556.12406317543,0.48530398219696724,0.000530905772496161,5
248870.34759027854,0.48530398219696724,0.00046813314247335627,5
286006.45757603913,0.48530398219696724,0.00041211580191236844,5
328683.96965420543,0.48530398219696724,0.00036229646591868494,4
377729.76464674546,0.48530398219696724,0.0003180909433260981,4
434094.10945776606,0.48530398219696724,0.00027897479096179707,4
498869.06858441175,0.48530398219696724,0.0002444280003455646,4
573309.6629695033,0.48530398219696724,0.00021396053480223789,4
658858.1861506815,0.48530398219696724,0.0001871700545248185,4
757172.14883374,0.48530398219696724,0.0001636208019499208,4
870156.3933188907,0.48530398219696724,0.00014294676174070108,4
1000000.0,0.48530398219696724,0.000124805265882618,4


==> tikz_Schaubilder/src_p/_new_results/Dirichlet_MIP_DSA_3.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006851064433121092,5
0.0011492187010036998,0.48530398219696724,0.0007868464154123267,5
0.001320703622736631,0.48530398219696724,0.0009036104673891062,5
0.0015177773017322714,0.48530398219696724,0.0010375907772529037,5
0.0017442580591096614,0.48530398219696724,0.0011912905741850637,5
0.0020045339809052396,0.48530398219696724,0.001367565022854299,5
0.0023036479376536945,0.48530398219696724,0.001569670462201636,6
0.002647395290480231,0.48530398219696724,0.0018013065695706297,6
0.0030424361767690034,0.48530398219696724,0.0020666832686592144,6
0.003496424550953137,0.48530398219696724,0.00244330439800551,6
0.004018156480603808,0.48530398219696724,0.002802181043748892,6
0.0046177405710691065,0.48530398219696724,0.003212794801236178,6
0.005306793820656121,0.48530398219696724,0.0036823204498915864,6
0.006098666701068888,0.48530398219696724,0.00421879999241945,6
0.007008701824056899,0.48530398219696724,0.0048312670962918835,6
0.008054531205964931,0.48530398219696724,0.005529873348271939,7
0.009256417889712782,0.48530398219696724,0.006325736164768041,7
0.01063764854316313,0.48530398219696724,0.007452143981175286,7
0.012224984640507832,0.48530398219696724,0.00852139321139022,7
0.014049180968354592,0.48530398219696724,0.009737844480506398,7
0.016145581502618366,0.48530398219696724,0.011120128861487734,7
0.018554804201388442,0.48530398219696724,0.012689023756813758,8
0.021323527981697614,0.48530398219696724,0.014468306756760127,8
0.024505397127942575,0.48530398219696724,0.017533273144555613,8
0.028162060654953962,0.48530398219696724,0.020061863763832778,8
0.032364366763473595,0.48530398219696724,0.022953630915700556,9
0.03719373553072644,0.48530398219696724,0.026261947556583374,9
0.04274373643209657,0.48530398219696724,0.03292743328773565,9
0.04912190125853853,0.48530398219696724,0.03776999392954932,10
0.05645180755516966,0.48530398219696724,0.04329630039604069,10
0.06487547294786292,0.48530398219696724,0.05346586175462222,10
0.07455610674814368,0.48530398219696724,0.0610876818300573,11
0.08568127214899486,0.48530398219696724,0.07366081430082759,12
0.09846652027941236,0.48530398219696724,0.08365520300590311,12
0.11315956652786067,0.48530398219696724,0.09877601036523612,13
0.13004509005128978,0.48530398219696724,0.11506988563700661,13
0.1494502494606524,0.48530398219696724,0.12903081753324708,14
0.17175102154984984,0.48530398219696724,0.14779431038880073,15
0.19737948588157686,0.48530398219696724,0.16751974268380918,16
0.22683219636960386,0.48530398219696724,0.18804611143937272,17
0.2606798020576923,0.48530398219696724,0.20916180986754343,18
0.2995781034986427,0.48530398219696724,0.2306161959509807,19
0.3442807589518621,0.48530398219696724,0.25213394815070256,20
0.39565388658322687,0.48530398219696724,0.2734446488950214,22
0.4546928455862411,0.48530398219696724,0.2967553490387568,23
0.5225415213602959,0.48530398219696724,0.31679540168273806,24
0.6005144883981762,0.48530398219696724,0.33594150586563937,25
0.6901224802908534,0.48530398219696724,0.3540534708208609,27
0.793101660333306,0.48530398219696724,0.37297854485535636,28
0.9114472598521194,0.48530398219696724,0.38867564310635916,29
1.0474522360006342,0.48530398219696724,0.40318400177152025,30
1.2037516980200695,0.48530398219696724,0.41644267675850155,31
1.3833739627296222,0.48530398219696724,0.42854687280662657,32
1.5897992284504772,0.48530398219696724,0.43949824852624786,33
1.8270270041765395,0.48530398219696724,0.4493298952703993,34
2.099653600438444,0.48530398219696724,0.45768157336429804,35
2.4129611832536098,0.48530398219696724,0.46508276324132725,36
2.7730201165910637,0.48530398219696724,0.4715800703199851,36
3.1868065762459103,0.48530398219696724,0.4772868531807732,37
3.662337713903373,0.48530398219696724,0.48220721659768656,37
4.208826990208894,0.48530398219696724,0.48545818919526207,37
4.836862686437176,0.48530398219696724,0.48760143714377685,38
5.558613053440597,0.48530398219696724,0.48893612375163187,38
6.388062072657212,0.48530398219696724,0.5189098753868814,38
7.341280397070123,0.48530398219696724,0.5469283075551418,39
8.436736721624852,0.48530398219696724,0.5611381825505721,40
9.695655615935925,0.48530398219696724,0.5886276749879342,43
11.142428752325099,0.48530398219696724,0.6113250020663495,46
12.805087496773325,0.48530398219696724,0.6300587191995618,49
14.715846019280558,0.48530398219696724,0.6359744460228749,50
16.91172544644807,0.48530398219696724,0.6506012245798505,50
19.435271149298263,0.48530398219696724,0.6684196779314993,50
22.335377063851233,0.48530398219696724,0.6835783332950514,50
25.668233015746946,0.48530398219696724,0.6961151155167041,50
29.498413403416983,0.48530398219696724,0.706295826903966,50
33.90012833314499,0.48530398219696724,0.7145280908519351,50
38.9586614468756,0.48530398219696724,0.7213487365385106,50
44.7720223008213,0.48530398219696724,0.7272578028203813,50
51.45284530985853,0.48530398219696724,0.7324637305419901,50
59.13057204993993,0.48530398219696724,0.7368016994904949,50
67.95395920083764,0.48530398219696724,0.7398849937301868,50
78.09396072084505,0.48530398219696724,0.7413095978013348,50
89.74704009584349,0.48530398219696724,0.740795295417084,50
103.13897683787222,0.48530398219696724,0.7382292001708284,50
118.52924098447018,0.48530398219696724,0.7336104469696453,50
136.2160203551273,0.48530398219696724,0.7269253456858292,50
156.54199796841294,0.48530398219696724,0.7180331156224539,50
179.90099155778333,0.48530398219696724,0.7066379370161473,50
206.7455838273133,0.48530398219696724,0.6923256531853398,50
237.59589128427652,0.48530398219696724,0.6749567288127472,50
273.04964154553255,0.48530398219696724,0.6498849198408655,49
313.79375436648274,0.48530398219696724,0.6186830664473129,44
360.61765077612336,0.48530398219696724,0.5817596223695698,39
414.4285481839423,0.48530398219696724,0.5383410108662409,35
476.26903780279935,0.48530398219696724,0.48962248995658947,30
547.337284952015,0.48530398219696724,0.4331545879912823,26
629.0102436234466,0.48530398219696724,0.36797881322548914,22
722.870335094958,0.48530398219696724,0.29290474233545816,19
830.7361074919369,0.48530398219696724,0.2115418552871659,15
954.6974703287535,0.48530398219696724,0.12416087086643443,12
1097.1561867027283,0.48530398219696724,0.07136587946920107,10
1260.872407680682,0.48530398219696724,0.06586268871174165,10
1449.018150486201,0.48530398219696724,0.056386919308434987,9
1665.2387566325353,0.48530398219696724,0.04780011098963797,9
1913.7235207582582,0.48530398219696724,0.04097733607566707,9
2199.2868586060326,0.48530398219696724,0.035219607557813455,8
2527.461586781732,0.48530398219696724,0.029916571397593277,8
2904.6061215980462,0.48530398219696724,0.025789150446142866,9
3338.027673990301,0.48530398219696724,0.022301691364498083,7
3836.123827417535,0.48530398219696724,0.01934902392083496,7
4408.54524183412,0.48530398219696724,0.016563537818240482,7
5066.382636136649,0.48530398219696724,0.014431725211151596,7
5822.38167188866,0.48530398219696724,0.01261455055939028,11
6691.189901715636,0.48530398219696724,0.011060159344031205,12
7689.640567018716,0.48530398219696724,0.009726842128026067,26
8837.078743614602,0.48530398219696724,0.008573721154605895,30
10155.736154404181,0.48530398219696724,0.007576491616472047,50
11671.161911100682,0.48530398219696724,0.006517060188861003,50
13412.717530678983,0.48530398219696724,0.00575405823198461,50
15414.145817536453,0.48530398219696724,0.005089085769007266,50
17714.224633510854,0.48530398219696724,0.004515307209612239,50
20357.518222611085,0.48530398219696724,0.0040309301275786675,50
23395.240647448256,0.48530398219696724,0.003636861146382295,50
26886.24806652944,0.48530398219696724,0.0033296899472038547,50
30898.1790778802,0.48530398219696724,0.003092447373269295,50
35508.76522326117,0.48530398219696724,0.002904783840730712,50
40807.33704412155,0.48530398219696724,0.002741479401034113,50
46896.55486926553,0.48530398219696724,0.0025917252890336174,50
53894.397868406064,0.48530398219696724,0.002432897586092709,50
61936.44990970618,0.48530398219696724,0.0022783669001903307,50
71178.52651001325,0.48530398219696724,0.0021219260117126795,50
81799.69377519484,0.48530398219696724,0.0019611708452062344,50
94005.73782282983,0.48530398219696724,0.001812390704682629,50
108033.15190764665,0.48530398219696724,0.0016780591310174015,50
124153.71850064106,0.48530398219696724,0.001211781804580829,50
142679.7751000857,0.48530398219696724,0.0010950115029751979,50
163970.26580002054,0.48530398219696724,0.000985295511040394,50
188437.695865931,0.48530398219696724,0.0008833420194248201,50
216556.12406317543,0.48530398219696724,0.0007891835204119102,50
248870.34759027854,0.48530398219696724,0.0007028441029193437,50
286006.45757603913,0.48530398219696724,0.0006242953074947382,50
328683.96965420543,0.48530398219696724,0.0005533428107956788,50
377729.76464674546,0.48530398219696724,0.0004890158196053336,50
434094.10945776606,0.48530398219696724,0.0004317596967435559,50
498869.06858441175,0.48530398219696724,0.000380384106973355,50
573309.6629695033,0.48530398219696724,0.000334420145424353,50
658858.1861506815,0.48530398219696724,0.0002934463271569721,50
757172.14883374,0.48530398219696724,0.00025763196190115836,50
870156.3933188907,0.48530398219696724,0.00022610791881894356,50
1000000.0,0.48530398219696724,0.00019781266417805162,50


==> tikz_Schaubilder/src_p/_new_results/Robin_DSA_1.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006082416521043771,5
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,5
0.001320703622736631,0.48530398219696724,0.0008020334462858933,5
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,5
0.0017442580591096614,0.48530398219696724,0.001057032639676694,5
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,6
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,6
0.002647395290480231,0.48530398219696724,0.001597211492574733,6
0.0030424361767690034,0.48530398219696724,0.002253821611283954,6
0.003496424550953137,0.48530398219696724,0.0025846597329900853,6
0.004018156480603808,0.48530398219696724,0.00296313539496777,6
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,6
0.005306793820656121,0.48530398219696724,0.0038906991693234134,7
0.006098666701068888,0.48530398219696724,0.0044550962628192555,7
0.007008701824056899,0.48530398219696724,0.005098676429653321,7
0.008054531205964931,0.48530398219696724,0.008996217633518816,7
0.009256417889712782,0.48530398219696724,0.01028417684645167,7
0.01063764854316313,0.48530398219696724,0.011756105957346588,8
0.012224984640507832,0.48530398219696724,0.013419169776655034,8
0.014049180968354592,0.48530398219696724,0.020730767728951778,8
0.016145581502618366,0.48530398219696724,0.02363903429149356,9
0.018554804201388442,0.48530398219696724,0.026891488913994094,9
0.021323527981697614,0.48530398219696724,0.037460974834855894,10
0.024505397127942575,0.48530398219696724,0.04248078173918268,10
0.028162060654953962,0.48530398219696724,0.05562831897675214,11
0.032364366763473595,0.48530398219696724,0.06282656714735887,11
0.03719373553072644,0.48530398219696724,0.07896580840472169,12
0.04274373643209657,0.48530398219696724,0.08862940519702296,13
0.04912190125853853,0.48530398219696724,0.10820584589270009,13
0.05645180755516966,0.48530398219696724,0.12929991378839426,14
0.06487547294786292,0.48530398219696724,0.15202371667145562,15
0.07455610674814368,0.48530398219696724,0.17585805155849252,17
0.08568127214899486,0.48530398219696724,0.20144007555411442,18
0.09846652027941236,0.48530398219696724,0.23606673523291322,19
0.11315956652786067,0.48530398219696724,0.2627369192201365,21
0.13004509005128978,0.48530398219696724,0.2969762313392964,23
0.1494502494606524,0.48530398219696724,0.3306793300344655,25
0.17175102154984984,0.48530398219696724,0.3634507795271353,27
0.19737948588157686,0.48530398219696724,0.3966701991706778,30
0.22683219636960386,0.48530398219696724,0.4254322460751792,33
0.2606798020576923,0.48530398219696724,0.458085688433859,35
0.2995781034986427,0.48530398219696724,0.48102347717534605,38
0.3442807589518621,0.48530398219696724,0.5040220776528233,41
0.39565388658322687,0.48530398219696724,0.5228539220792257,43
0.4546928455862411,0.48530398219696724,0.5414307244183582,46
0.5225415213602959,0.48530398219696724,0.5517241599173438,47
0.6005144883981762,0.48530398219696724,0.5622157421738797,49
0.6901224802908534,0.48530398219696724,0.5681651864703787,50
0.793101660333306,0.48530398219696724,0.5702191733820329,50
0.9114472598521194,0.48530398219696724,0.5716500573376324,50
1.0474522360006342,0.48530398219696724,0.5793084459516837,50
1.2037516980200695,0.48530398219696724,0.581938795885439,50
1.3833739627296222,0.48530398219696724,0.5947641085017152,50
1.5897992284504772,0.48530398219696724,0.5945590074984989,50
1.8270270041765395,0.48530398219696724,0.6139137696596105,50
2.099653600438444,0.48530398219696724,0.6148866115245515,50
2.4129611832536098,0.48530398219696724,0.6143687709301513,50
2.7730201165910637,0.48530398219696724,0.6122189235932521,50
3.1868065762459103,0.48530398219696724,0.5929189259794961,50
3.662337713903373,0.48530398219696724,0.5879480411549715,50
4.208826990208894,0.48530398219696724,0.5769001626659683,50
4.836862686437176,0.48530398219696724,0.565400007705556,50
5.558613053440597,0.48530398219696724,0.553761558053972,48
6.388062072657212,0.48530398219696724,0.5413859283953129,46
7.341280397070123,0.48530398219696724,0.5299458342988315,45
8.436736721624852,0.48530398219696724,0.51690956253141,43
9.695655615935925,0.48530398219696724,0.5051579790656382,41
11.142428752325099,0.48530398219696724,0.49020722176073384,39
12.805087496773325,0.48530398219696724,0.47525979464347873,38
14.715846019280558,0.48530398219696724,0.45856203403340745,36
16.91172544644807,0.48530398219696724,0.4414529872079838,34
19.435271149298263,0.48530398219696724,0.4256557457254586,33
22.335377063851233,0.48530398219696724,0.40983986748609047,31
25.668233015746946,0.48530398219696724,0.39626299017173927,30
29.498413403416983,0.48530398219696724,0.49616046763562205,39
33.90012833314499,0.48530398219696724,0.6955210720361504,50
38.9586614468756,0.48530398219696724,0.9030038747525161,50
44.7720223008213,0.48530398219696724,1.138181650758533,50
51.45284530985853,0.48530398219696724,1.4043899527154557,50
59.13057204993993,0.48530398219696724,1.706024813406576,50
67.95395920083764,0.48530398219696724,2.045497121888197,50
78.09396072084505,0.48530398219696724,2.4228022080324854,50
89.74704009584349,0.48530398219696724,2.833359770473862,50
103.13897683787222,0.48530398219696724,3.2582819605635915,50
118.52924098447018,0.48530398219696724,3.7423178537680233,50
136.2160203551273,0.48530398219696724,4.386519374197002,50
156.54199796841294,0.48530398219696724,5.038772290882817,50
179.90099155778333,0.48530398219696724,5.707247870960335,50
206.7455838273133,0.48530398219696724,6.384707246272965,50
237.59589128427652,0.48530398219696724,7.058433583505984,50
273.04964154553255,0.48530398219696724,7.709746970650198,50
313.79375436648274,0.48530398219696724,8.310726124800823,50
360.61765077612336,0.48530398219696724,8.827060101912314,50
414.4285481839423,0.48530398219696724,9.225775066824609,50
476.26903780279935,0.48530398219696724,9.483034391712293,50
547.337284952015,0.48530398219696724,9.592057315327242,50
629.0102436234466,0.48530398219696724,9.565380806733344,50
722.870335094958,0.48530398219696724,9.418110144932225,50
830.7361074919369,0.48530398219696724,9.157950390215525,50
954.6974703287535,0.48530398219696724,8.806232812880756,50
1097.1561867027283,0.48530398219696724,8.409633319990691,50
1260.872407680682,0.48530398219696724,7.987274759874474,50
1449.018150486201,0.48530398219696724,7.519547005965751,50
1665.2387566325353,0.48530398219696724,7.008930932053024,50
1913.7235207582582,0.48530398219696724,6.465435703737904,50
2199.2868586060326,0.48530398219696724,5.902813909474285,50
2527.461586781732,0.48530398219696724,5.338209109433819,50
2904.6061215980462,0.48530398219696724,4.787766550361911,50
3338.027673990301,0.48530398219696724,4.264315014066812,50
3836.123827417535,0.48530398219696724,3.777282532575466,50
4408.54524183412,0.48530398219696724,3.333434835486517,50
5066.382636136649,0.48530398219696724,2.9365605591055983,50
5822.38167188866,0.48530398219696724,2.5853474137034738,50
6691.189901715636,0.48530398219696724,2.2742764691936044,50
7689.640567018716,0.48530398219696724,1.9979495522748025,50
8837.078743614602,0.48530398219696724,1.7525712751244873,50
10155.736154404181,0.48530398219696724,1.5352176996948639,50
11671.161911100682,0.48530398219696724,1.3432574746683268,50
13412.717530678983,0.48530398219696724,1.1741815067237447,50
15414.145817536453,0.48530398219696724,1.0255973563593306,50
17714.224633510854,0.48530398219696724,0.8952590094917272,50
20357.518222611085,0.48530398219696724,0.7810917683337257,50
23395.240647448256,0.48530398219696724,0.6812051209636598,50
26886.24806652944,0.48530398219696724,0.5833010625708771,48
30898.1790778802,0.48530398219696724,0.4930326718433175,37
35508.76522326117,0.48530398219696724,0.4175742662498558,30
40807.33704412155,0.48530398219696724,0.3543261257712231,25
46896.55486926553,0.48530398219696724,0.30076010403506315,22
53894.397868406064,0.48530398219696724,0.25648584921786954,20
61936.44990970618,0.48530398219696724,0.21775644234875985,18
71178.52651001325,0.48530398219696724,0.18692188759804623,16
81799.69377519484,0.48530398219696724,0.16020261208053677,15
94005.73782282983,0.48530398219696724,0.137044572460363,14
108033.15190764665,0.48530398219696724,0.11700371959494807,13
124153.71850064106,0.48530398219696724,0.09968510209809377,12
142679.7751000857,0.48530398219696724,0.08681702715854392,12
163970.26580002054,0.48530398219696724,0.07377852516295713,11
188437.695865931,0.48530398219696724,0.06424026955295972,10
216556.12406317543,0.48530398219696724,0.05444496995023449,10
248870.34759027854,0.48530398219696724,0.04740173496746287,10
286006.45757603913,0.48530398219696724,0.04126351345243574,9
328683.96965420543,0.48530398219696724,0.03486121365714119,9
377729.76464674546,0.48530398219696724,0.03034485311148846,9
434094.10945776606,0.48530398219696724,0.026414765277272753,8
498869.06858441175,0.48530398219696724,0.02299097195249112,8
573309.6629695033,0.48530398219696724,0.01934995032628283,8
658858.1861506815,0.48530398219696724,0.016841272883570436,8
757172.14883374,0.48530398219696724,0.014657491024773617,7
870156.3933188907,0.48530398219696724,0.012757960616134992,7
1000000.0,0.48530398219696724,0.01110412591305256,7


==> tikz_Schaubilder/src_p/_new_results/Robin_DSA_2.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006829967966454267,5
0.0011492187010036998,0.48530398219696724,0.0007843989764524189,5
0.001320703622736631,0.48530398219696724,0.0009007685011417912,5
0.0015177773017322714,0.48530398219696724,0.0010342860417254481,5
0.0017442580591096614,0.48530398219696724,0.0011874415644248634,5
0.0020045339809052396,0.48530398219696724,0.0013630749657313425,5
0.0023036479376536945,0.48530398219696724,0.0015644229459893474,6
0.002647395290480231,0.48530398219696724,0.0017951616656644636,6
0.0030424361767690034,0.48530398219696724,0.0020594721288555275,6
0.003496424550953137,0.48530398219696724,0.002432801048965283,6
0.004018156480603808,0.48530398219696724,0.0027893227629470396,6
0.0046177405710691065,0.48530398219696724,0.00319699925538562,6
0.005306793820656121,0.48530398219696724,0.0036628386719146835,6
0.006098666701068888,0.48530398219696724,0.004194693647844066,6
0.007008701824056899,0.48530398219696724,0.0048013378327307395,6
0.008054531205964931,0.48530398219696724,0.005492603413194706,7
0.009256417889712782,0.48530398219696724,0.006279201021982587,7
0.01063764854316313,0.48530398219696724,0.007321508223905198,7
0.012224984640507832,0.48530398219696724,0.008353303438574027,7
0.014049180968354592,0.48530398219696724,0.009521526419610004,7
0.016145581502618366,0.48530398219696724,0.010841756617101258,7
0.018554804201388442,0.48530398219696724,0.012331313230186072,8
0.021323527981697614,0.48530398219696724,0.014006916432935168,8
0.024505397127942575,0.48530398219696724,0.015887472534862793,8
0.028162060654953962,0.48530398219696724,0.018540216875313056,8
0.032364366763473595,0.48530398219696724,0.0210069266728278,9
0.03719373553072644,0.48530398219696724,0.02375024679031569,9
0.04274373643209657,0.48530398219696724,0.03270030657953372,10
0.04912190125853853,0.48530398219696724,0.03694843163157548,10
0.05645180755516966,0.48530398219696724,0.053121899701479486,11
0.06487547294786292,0.48530398219696724,0.0718282401025208,12
0.07455610674814368,0.48530398219696724,0.09265978798374744,13
0.08568127214899486,0.48530398219696724,0.10239824784791765,14
0.09846652027941236,0.48530398219696724,0.13998103265280917,15
0.11315956652786067,0.48530398219696724,0.16490570581901773,17
0.13004509005128978,0.48530398219696724,0.19165272348375154,18
0.1494502494606524,0.48530398219696724,0.22001360548433835,20
0.17175102154984984,0.48530398219696724,0.25862617074730765,22
0.19737948588157686,0.48530398219696724,0.2955896141428215,24
0.22683219636960386,0.48530398219696724,0.33048700239474116,26
0.2606798020576923,0.48530398219696724,0.36129645143426187,29
0.2995781034986427,0.48530398219696724,0.3904916558110266,31
0.3442807589518621,0.48530398219696724,0.416567607351759,33
0.39565388658322687,0.48530398219696724,0.4411469470743997,36
0.4546928455862411,0.48530398219696724,0.4553261147085679,37
0.5225415213602959,0.48530398219696724,0.471999317294861,39
0.6005144883981762,0.48530398219696724,0.4799033563535285,40
0.6901224802908534,0.48530398219696724,0.4780724549617605,40
0.793101660333306,0.48530398219696724,0.44227652529080663,38
0.9114472598521194,0.48530398219696724,0.47500133826435936,41
1.0474522360006342,0.48530398219696724,0.5069824301390092,44
1.2037516980200695,0.48530398219696724,0.5246935910402516,46
1.3833739627296222,0.48530398219696724,0.5357515937987516,48
1.5897992284504772,0.48530398219696724,0.5466286446804114,48
1.8270270041765395,0.48530398219696724,0.5425458839790183,49
2.099653600438444,0.48530398219696724,0.5309506953742764,47
2.4129611832536098,0.48530398219696724,0.5217797241827712,45
2.7730201165910637,0.48530398219696724,0.5578767837754735,50
3.1868065762459103,0.48530398219696724,0.579799096262639,50
3.662337713903373,0.48530398219696724,0.5965082511940509,50
4.208826990208894,0.48530398219696724,0.5990563364533813,50
4.836862686437176,0.48530398219696724,0.6196597099124527,50
5.558613053440597,0.48530398219696724,0.6240728156951572,50
6.388062072657212,0.48530398219696724,0.6278411641772839,50
7.341280397070123,0.48530398219696724,0.6204135834050098,50
8.436736721624852,0.48530398219696724,0.6299564053362775,50
9.695655615935925,0.48530398219696724,0.6273192896744008,50
11.142428752325099,0.48530398219696724,0.609008512434662,50
12.805087496773325,0.48530398219696724,0.5993101113891525,50
14.715846019280558,0.48530398219696724,0.5876388998074926,50
16.91172544644807,0.48530398219696724,0.5821042408170708,48
19.435271149298263,0.48530398219696724,0.5989606156216846,49
22.335377063851233,0.48530398219696724,0.6169179919994618,50
25.668233015746946,0.48530398219696724,0.6296380819580594,50
29.498413403416983,0.48530398219696724,0.6353678632447314,50
33.90012833314499,0.48530398219696724,0.6437801579254735,50
38.9586614468756,0.48530398219696724,0.6488590621158804,50
44.7720223008213,0.48530398219696724,0.6505730093527656,50
51.45284530985853,0.48530398219696724,0.6489171720201413,50
59.13057204993993,0.48530398219696724,0.6439067528111035,50
67.95395920083764,0.48530398219696724,0.6355671522988148,50
78.09396072084505,0.48530398219696724,0.6298233721498432,50
89.74704009584349,0.48530398219696724,0.6178425647043136,50
103.13897683787222,0.48530398219696724,0.5955216558311544,46
118.52924098447018,0.48530398219696724,0.5711013156537745,43
136.2160203551273,0.48530398219696724,0.54212968371243,39
156.54199796841294,0.48530398219696724,0.511249063278391,36
179.90099155778333,0.48530398219696724,0.4762003280619494,33
206.7455838273133,0.48530398219696724,0.4331053156537345,29
237.59589128427652,0.48530398219696724,0.3866827018209847,26
273.04964154553255,0.48530398219696724,0.40266165562557343,27
313.79375436648274,0.48530398219696724,0.5966238568458978,46
360.61765077612336,0.48530398219696724,0.8008347797338111,50
414.4285481839423,0.48530398219696724,1.0097380938530296,50
476.26903780279935,0.48530398219696724,1.235608874053031,50
547.337284952015,0.48530398219696724,1.477029502329601,50
629.0102436234466,0.48530398219696724,1.7301952957565156,50
722.870335094958,0.48530398219696724,1.9890990995004536,50
830.7361074919369,0.48530398219696724,2.2456356702025997,50
954.6974703287535,0.48530398219696724,2.4900948425587583,50
1097.1561867027283,0.48530398219696724,2.7123641522092914,50
1260.872407680682,0.48530398219696724,2.9046762089026723,50
1449.018150486201,0.48530398219696724,3.069254129422043,50
1665.2387566325353,0.48530398219696724,3.2183432346716447,50
1913.7235207582582,0.48530398219696724,3.3443864785001804,50
2199.2868586060326,0.48530398219696724,3.447445990328231,50
2527.461586781732,0.48530398219696724,3.5311398756818093,50
2904.6061215980462,0.48530398219696724,3.5861421881033166,50
3338.027673990301,0.48530398219696724,3.6064773392657723,50
3836.123827417535,0.48530398219696724,3.5800629517022147,50
4408.54524183412,0.48530398219696724,3.499667076970592,50
5066.382636136649,0.48530398219696724,3.372648254210724,50
5822.38167188866,0.48530398219696724,3.217081531234453,50
6691.189901715636,0.48530398219696724,3.039166437480586,50
7689.640567018716,0.48530398219696724,2.8354884737722195,50
8837.078743614602,0.48530398219696724,2.612535862554707,50
10155.736154404181,0.48530398219696724,2.3810399093619887,50
11671.161911100682,0.48530398219696724,2.1505691346217466,50
13412.717530678983,0.48530398219696724,1.9282116210592053,50
15414.145817536453,0.48530398219696724,1.718648222084437,50
17714.224633510854,0.48530398219696724,1.5246044499402684,50
20357.518222611085,0.48530398219696724,1.3473436342329308,50
23395.240647448256,0.48530398219696724,1.187094446747542,50
26886.24806652944,0.48530398219696724,1.043391455590793,50
30898.1790778802,0.48530398219696724,0.9153341499143407,50
35508.76522326117,0.48530398219696724,0.8017765271107351,50
40807.33704412155,0.48530398219696724,0.7014594121628369,50
46896.55486926553,0.48530398219696724,0.6017789932523278,49
53894.397868406064,0.48530398219696724,0.5089483412397819,37
61936.44990970618,0.48530398219696724,0.42818247480659827,30
71178.52651001325,0.48530398219696724,0.36242577694749395,25
81799.69377519484,0.48530398219696724,0.3102120713154868,22
94005.73782282983,0.48530398219696724,0.2607584493699428,19
108033.15190764665,0.48530398219696724,0.22404406222117043,17
124153.71850064106,0.48530398219696724,0.18846280822055753,16
142679.7751000857,0.48530398219696724,0.16091843616126217,15
163970.26580002054,0.48530398219696724,0.13701386947763092,13
188437.695865931,0.48530398219696724,0.11944459269670418,13
216556.12406317543,0.48530398219696724,0.10133186254137633,12
248870.34759027854,0.48530398219696724,0.08576054700658775,11
286006.45757603913,0.48530398219696724,0.07465617251196002,11
328683.96965420543,0.48530398219696724,0.06311328485440819,10
377729.76464674546,0.48530398219696724,0.05498046707835524,10
434094.10945776606,0.48530398219696724,0.04783540737869491,9
498869.06858441175,0.48530398219696724,0.04038026543632674,9
573309.6629695033,0.48530398219696724,0.0351632983156762,9
658858.1861506815,0.48530398219696724,0.030609665612341196,8
757172.14883374,0.48530398219696724,0.025826609655364395,8
870156.3933188907,0.48530398219696724,0.022479839372971256,8
1000000.0,0.48530398219696724,0.01956513801450025,7


==> tikz_Schaubilder/src_p/_new_results/Robin_DSA_3.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.000684972060306537,5
0.0011492187010036998,0.48530398219696724,0.0007866692510596266,5
0.001320703622736631,0.48530398219696724,0.0009033771110282046,5
0.0015177773017322714,0.48530398219696724,0.001037283577891396,5
0.0017442580591096614,0.48530398219696724,0.0011908862338804575,5
0.0020045339809052396,0.48530398219696724,0.0013670330837712607,5
0.0023036479376536945,0.48530398219696724,0.0015689711316336106,6
0.002647395290480231,0.48530398219696724,0.0018003877517230246,6
0.0030424361767690034,0.48530398219696724,0.002065476952887744,6
0.003496424550953137,0.48530398219696724,0.002438503044498255,6
0.004018156480603808,0.48530398219696724,0.0027958738837586773,6
0.0046177405710691065,0.48530398219696724,0.0032045314883070186,6
0.005306793820656121,0.48530398219696724,0.0036714966993368387,6
0.006098666701068888,0.48530398219696724,0.004204645137898983,6
0.007008701824056899,0.48530398219696724,0.00481277564557113,6
0.008054531205964931,0.48530398219696724,0.005505748039119362,7
0.009256417889712782,0.48530398219696724,0.006294306272644025,7
0.01063764854316313,0.48530398219696724,0.007333558950064081,7
0.012224984640507832,0.48530398219696724,0.008367148149054949,7
0.014049180968354592,0.48530398219696724,0.009537414157263438,7
0.016145581502618366,0.48530398219696724,0.010859958351408999,7
0.018554804201388442,0.48530398219696724,0.012351505336258523,7
0.021323527981697614,0.48530398219696724,0.014030516209500929,8
0.024505397127942575,0.48530398219696724,0.0159142389347208,8
0.028162060654953962,0.48530398219696724,0.018254782308358378,8
0.032364366763473595,0.48530398219696724,0.02064442882567759,8
0.03719373553072644,0.48530398219696724,0.023311740577416893,8
0.04274373643209657,0.48530398219696724,0.026279558001674645,9
0.04912190125853853,0.48530398219696724,0.030109148119982863,9
0.05645180755516966,0.48530398219696724,0.03386428038013734,9
0.06487547294786292,0.48530398219696724,0.037946012973017425,10
0.07455610674814368,0.48530398219696724,0.04228856515643386,10
0.08568127214899486,0.48530398219696724,0.04847321219148217,10
0.09846652027941236,0.48530398219696724,0.05335015965472715,11
0.11315956652786067,0.48530398219696724,0.05826303288110475,11
0.13004509005128978,0.48530398219696724,0.06661089583047054,12
0.1494502494606524,0.48530398219696724,0.07344972253881649,14
0.17175102154984984,0.48530398219696724,0.11392008011949092,16
0.19737948588157686,0.48530398219696724,0.15852846519407904,18
0.22683219636960386,0.48530398219696724,0.20209915352020152,20
0.2606798020576923,0.48530398219696724,0.22852315631984949,22
0.2995781034986427,0.48530398219696724,0.2681836073692505,24
0.3442807589518621,0.48530398219696724,0.30618685519875405,27
0.39565388658322687,0.48530398219696724,0.33967535285278727,29
0.4546928455862411,0.48530398219696724,0.3698134760226963,31
0.5225415213602959,0.48530398219696724,0.3967172780609619,33
0.6005144883981762,0.48530398219696724,0.42060330975886906,35
0.6901224802908534,0.48530398219696724,0.4330987025806637,37
0.793101660333306,0.48530398219696724,0.4543105864135218,38
0.9114472598521194,0.48530398219696724,0.4636418247600936,40
1.0474522360006342,0.48530398219696724,0.4737392319803851,41
1.2037516980200695,0.48530398219696724,0.4827120784483875,42
1.3833739627296222,0.48530398219696724,0.48658748294694937,43
1.5897992284504772,0.48530398219696724,0.48744731151223525,43
1.8270270041765395,0.48530398219696724,0.4840658724728009,42
2.099653600438444,0.48530398219696724,0.4915960714711391,40
2.4129611832536098,0.48530398219696724,0.5151214661985019,43
2.7730201165910637,0.48530398219696724,0.5392003685684597,46
3.1868065762459103,0.48530398219696724,0.559765567628454,49
3.662337713903373,0.48530398219696724,0.5753812770169984,50
4.208826990208894,0.48530398219696724,0.5889887269517772,50
4.836862686437176,0.48530398219696724,0.619802022166711,50
5.558613053440597,0.48530398219696724,0.6211888115513632,50
6.388062072657212,0.48530398219696724,0.6299400588184287,50
7.341280397070123,0.48530398219696724,0.636863386990474,50
8.436736721624852,0.48530398219696724,0.6419078470401177,50
9.695655615935925,0.48530398219696724,0.6450307991753025,50
11.142428752325099,0.48530398219696724,0.6462016019435155,50
12.805087496773325,0.48530398219696724,0.6454066492657436,50
14.715846019280558,0.48530398219696724,0.6426716795174308,50
16.91172544644807,0.48530398219696724,0.6380538000212826,50
19.435271149298263,0.48530398219696724,0.6417203641068366,50
22.335377063851233,0.48530398219696724,0.6198140981265844,50
25.668233015746946,0.48530398219696724,0.6141725817806647,50
29.498413403416983,0.48530398219696724,0.6303123885257381,50
33.90012833314499,0.48530398219696724,0.6437156711459056,50
38.9586614468756,0.48530398219696724,0.6600621036536881,50
44.7720223008213,0.48530398219696724,0.6736071088677167,50
51.45284530985853,0.48530398219696724,0.6843426258030553,50
59.13057204993993,0.48530398219696724,0.6922702810212391,50
67.95395920083764,0.48530398219696724,0.6973813208978827,50
78.09396072084505,0.48530398219696724,0.6996536194529667,50
89.74704009584349,0.48530398219696724,0.6990613114061051,50
103.13897683787222,0.48530398219696724,0.6955860958387524,50
118.52924098447018,0.48530398219696724,0.6892241393481874,50
136.2160203551273,0.48530398219696724,0.6799895341617054,50
156.54199796841294,0.48530398219696724,0.6679161687222809,50
179.90099155778333,0.48530398219696724,0.6593586909250305,50
206.7455838273133,0.48530398219696724,0.6446712165827113,50
237.59589128427652,0.48530398219696724,0.6183770866229383,46
273.04964154553255,0.48530398219696724,0.5880930730765381,42
313.79375436648274,0.48530398219696724,0.5534782785933486,38
360.61765077612336,0.48530398219696724,0.5139601872703705,34
414.4285481839423,0.48530398219696724,0.4688279693473013,30
476.26903780279935,0.48530398219696724,0.4200127921368055,26
547.337284952015,0.48530398219696724,0.36341000775453436,23
629.0102436234466,0.48530398219696724,0.3036300750036625,20
722.870335094958,0.48530398219696724,0.42747492075358123,28
830.7361074919369,0.48530398219696724,0.6281618003706325,48
954.6974703287535,0.48530398219696724,0.8226319494323979,50
1097.1561867027283,0.48530398219696724,1.0171012976962697,50
1260.872407680682,0.48530398219696724,1.2190442938511088,50
1449.018150486201,0.48530398219696724,1.4239732847001316,50
1665.2387566325353,0.48530398219696724,1.6259469318891744,50
1913.7235207582582,0.48530398219696724,1.8181739266134231,50
2199.2868586060326,0.48530398219696724,1.9945034716519208,50
2527.461586781732,0.48530398219696724,2.155681312238551,50
2904.6061215980462,0.48530398219696724,2.327767466819494,50
3338.027673990301,0.48530398219696724,2.5064749953962453,50
3836.123827417535,0.48530398219696724,2.6633919905455388,50
4408.54524183412,0.48530398219696724,2.7880801281998955,50
5066.382636136649,0.48530398219696724,2.8732733942361954,50
5822.38167188866,0.48530398219696724,2.91810158140125,50
6691.189901715636,0.48530398219696724,2.9302125252936255,50
7689.640567018716,0.48530398219696724,2.903169614968025,50
8837.078743614602,0.48530398219696724,2.8367996691856763,50
10155.736154404181,0.48530398219696724,2.7419590111173706,50
11671.161911100682,0.48530398219696724,2.619178412144605,50
13412.717530678983,0.48530398219696724,2.4693818873452384,50
15414.145817536453,0.48530398219696724,2.2989671459394407,50
17714.224633510854,0.48530398219696724,2.115517431251115,50
20357.518222611085,0.48530398219696724,1.9265981043721094,50
23395.240647448256,0.48530398219696724,1.7390313815928333,50
26886.24806652944,0.48530398219696724,1.558209510413215,50
30898.1790778802,0.48530398219696724,1.3878740166166934,50
35508.76522326117,0.48530398219696724,1.2302658368712227,50
40807.33704412155,0.48530398219696724,1.0864321044848415,50
46896.55486926553,0.48530398219696724,0.9565525847394046,50
53894.397868406064,0.48530398219696724,0.8402235364735033,50
61936.44990970618,0.48530398219696724,0.7366788203013379,50
71178.52651001325,0.48530398219696724,0.6342902900893573,50
81799.69377519484,0.48530398219696724,0.5356096628536017,50
94005.73782282983,0.48530398219696724,0.45044935088056276,50
108033.15190764665,0.48530398219696724,0.3812266467639871,50
124153.71850064106,0.48530398219696724,0.32783546405247943,50
142679.7751000857,0.48530398219696724,0.2750894641918668,50
163970.26580002054,0.48530398219696724,0.23709490298136598,50
188437.695865931,0.48530398219696724,0.2040687525570903,50
216556.12406317543,0.48530398219696724,0.1714977126892393,50
248870.34759027854,0.48530398219696724,0.15003855166196958,50
286006.45757603913,0.48530398219696724,0.1278577689177979,50
328683.96965420543,0.48530398219696724,0.10905595410284041,50
377729.76464674546,0.48530398219696724,0.09548091511729916,50
434094.10945776606,0.48530398219696724,0.08102139604636419,50
498869.06858441175,0.48530398219696724,0.07067884474037162,50
573309.6629695033,0.48530398219696724,0.06005093926593193,50
658858.1861506815,0.48530398219696724,0.05227752590626047,50
757172.14883374,0.48530398219696724,0.045677980246117696,50
870156.3933188907,0.48530398219696724,0.040043937221484686,50
1000000.0,0.48530398219696724,0.033632077420954004,50


==> tikz_Schaubilder/src_p/_new_results/Robin_MIP_DSA_1.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006082416521043771,5
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,5
0.001320703622736631,0.48530398219696724,0.0008020334462858933,5
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,5
0.0017442580591096614,0.48530398219696724,0.001057032639676694,5
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,6
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,6
0.002647395290480231,0.48530398219696724,0.001597211492574733,6
0.0030424361767690034,0.48530398219696724,0.002253821611283954,6
0.003496424550953137,0.48530398219696724,0.0025846597329900853,6
0.004018156480603808,0.48530398219696724,0.00296313539496777,6
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,6
0.005306793820656121,0.48530398219696724,0.0038906991693234134,7
0.006098666701068888,0.48530398219696724,0.0044550962628192555,7
0.007008701824056899,0.48530398219696724,0.005098676429653321,7
0.008054531205964931,0.48530398219696724,0.008996217633518816,7
0.009256417889712782,0.48530398219696724,0.01028417684645167,7
0.01063764854316313,0.48530398219696724,0.011756105957346588,8
0.012224984640507832,0.48530398219696724,0.013419169776655034,8
0.014049180968354592,0.48530398219696724,0.02073076772403083,8
0.016145581502618366,0.48530398219696724,0.023639033828775875,9
0.018554804201388442,0.48530398219696724,0.026891488553006458,9
0.021323527981697614,0.48530398219696724,0.03746096757652275,10
0.024505397127942575,0.48530398219696724,0.042480780372111566,10
0.028162060654953962,0.48530398219696724,0.055628321622140604,11
0.032364366763473595,0.48530398219696724,0.06282656812261012,11
0.03719373553072644,0.48530398219696724,0.07896580418684475,12
0.04274373643209657,0.48530398219696724,0.08862940626420783,13
0.04912190125853853,0.48530398219696724,0.10820586208540273,13
0.05645180755516966,0.48530398219696724,0.1292999044852672,14
0.06487547294786292,0.48530398219696724,0.15202372383712767,15
0.07455610674814368,0.48530398219696724,0.17585800915541192,17
0.08568127214899486,0.48530398219696724,0.20144005651819036,18
0.09846652027941236,0.48530398219696724,0.236066704123243,19
0.11315956652786067,0.48530398219696724,0.26273688750258595,21
0.13004509005128978,0.48530398219696724,0.29697636496613566,23
0.1494502494606524,0.48530398219696724,0.3306794208231875,25
0.17175102154984984,0.48530398219696724,0.3634507659462997,27
0.19737948588157686,0.48530398219696724,0.3966702107875239,30
0.22683219636960386,0.48530398219696724,0.42543226434479703,33
0.2606798020576923,0.48530398219696724,0.458085551496065,35
0.2995781034986427,0.48530398219696724,0.4810237053830645,38
0.3442807589518621,0.48530398219696724,0.5040220390560564,41
0.39565388658322687,0.48530398219696724,0.5228537481600801,43
0.4546928455862411,0.48530398219696724,0.5414306885983378,46
0.5225415213602959,0.48530398219696724,0.5517240468253118,47
0.6005144883981762,0.48530398219696724,0.562216009321396,49
0.6901224802908534,0.48530398219696724,0.5681651072074985,50
0.793101660333306,0.48530398219696724,0.5702190000889118,50
0.9114472598521194,0.48530398219696724,0.5716504282176084,50
1.0474522360006342,0.48530398219696724,0.579308232062935,50
1.2037516980200695,0.48530398219696724,0.5819383246911862,50
1.3833739627296222,0.48530398219696724,0.5947640450462548,50
1.5897992284504772,0.48530398219696724,0.5945593037545299,50
1.8270270041765395,0.48530398219696724,0.613913027161599,50
2.099653600438444,0.48530398219696724,0.6148854289111572,50
2.4129611832536098,0.48530398219696724,0.6143675314706353,50
2.7730201165910637,0.48530398219696724,0.6122255841820964,50
3.1868065762459103,0.48530398219696724,0.5929206563296046,50
3.662337713903373,0.48530398219696724,0.5879486681356031,50
4.208826990208894,0.48530398219696724,0.5768985592097997,50
4.836862686437176,0.48530398219696724,0.5653941615065714,50
5.558613053440597,0.48530398219696724,0.5537539928385898,48
6.388062072657212,0.48530398219696724,0.5413808386725493,46
7.341280397070123,0.48530398219696724,0.5299340551574415,45
8.436736721624852,0.48530398219696724,0.5168882527284305,43
9.695655615935925,0.48530398219696724,0.5051205147406934,41
11.142428752325099,0.48530398219696724,0.49014244572578536,39
12.805087496773325,0.48530398219696724,0.4751389018401354,38
14.715846019280558,0.48530398219696724,0.45834872101777857,36
16.91172544644807,0.48530398219696724,0.44108381675133246,34
19.435271149298263,0.48530398219696724,0.4250306033805411,33
22.335377063851233,0.48530398219696724,0.4086329142595594,31
25.668233015746946,0.48530398219696724,0.3938161653548161,30
29.498413403416983,0.48530398219696724,0.3808872796422743,29
33.90012833314499,0.48530398219696724,0.3681515597075464,28
38.9586614468756,0.48530398219696724,0.3547159945487607,26
44.7720223008213,0.48530398219696724,0.3413928159782233,25
51.45284530985853,0.48530398219696724,0.32872348494491455,25
59.13057204993993,0.48530398219696724,0.3161668500523264,24
67.95395920083764,0.48530398219696724,0.3007274372744879,23
78.09396072084505,0.48530398219696724,0.2861640032701211,22
89.74704009584349,0.48530398219696724,0.27325755858624956,21
103.13897683787222,0.48530398219696724,0.263718975016995,20
118.52924098447018,0.48530398219696724,0.2534326269858052,20
136.2160203551273,0.48530398219696724,0.24636870727994598,19
156.54199796841294,0.48530398219696724,0.23987591824215249,19
179.90099155778333,0.48530398219696724,0.2329599161160753,19
206.7455838273133,0.48530398219696724,0.22828338283564098,18
237.59589128427652,0.48530398219696724,0.22377046273554943,18
273.04964154553255,0.48530398219696724,0.21837509218515855,18
313.79375436648274,0.48530398219696724,0.21443784246784137,18
360.61765077612336,0.48530398219696724,0.21081520616900476,17
414.4285481839423,0.48530398219696724,0.20693666661400026,17
476.26903780279935,0.48530398219696724,0.2029663237374072,17
547.337284952015,0.48530398219696724,0.1976202834822138,17
629.0102436234466,0.48530398219696724,0.19345540921869395,16
722.870335094958,0.48530398219696724,0.18885080657523326,16
830.7361074919369,0.48530398219696724,0.18396969494345589,16
954.6974703287535,0.48530398219696724,0.17762099318554983,16
1097.1561867027283,0.48530398219696724,0.17234498449935026,15
1260.872407680682,0.48530398219696724,0.16669279364297637,15
1449.018150486201,0.48530398219696724,0.16083105961771185,15
1665.2387566325353,0.48530398219696724,0.15347796469719668,14
1913.7235207582582,0.48530398219696724,0.147223826327984,14
2199.2868586060326,0.48530398219696724,0.14084600803578415,14
2527.461586781732,0.48530398219696724,0.13267078436978616,13
2904.6061215980462,0.48530398219696724,0.1260224389848703,13
3338.027673990301,0.48530398219696724,0.11933415086690032,13
3836.123827417535,0.48530398219696724,0.1123682879657875,12
4408.54524183412,0.48530398219696724,0.103761568040673,12
5066.382636136649,0.48530398219696724,0.09704500759091497,12
5822.38167188866,0.48530398219696724,0.09026211472607673,11
6691.189901715636,0.48530398219696724,0.08154067402780503,11
7689.640567018716,0.48530398219696724,0.07521600917949209,11
8837.078743614602,0.48530398219696724,0.06902477823476916,10
10155.736154404181,0.48530398219696724,0.060796958204573405,10
11671.161911100682,0.48530398219696724,0.055296896834548366,10
13412.717530678983,0.48530398219696724,0.05006931952695392,9
15414.145817536453,0.48530398219696724,0.04522192220179719,9
17714.224633510854,0.48530398219696724,0.03845508245641395,9
20357.518222611085,0.48530398219696724,0.03441689209531415,9
23395.240647448256,0.48530398219696724,0.03070387536919524,8
26886.24806652944,0.48530398219696724,0.027338321294378475,8
30898.1790778802,0.48530398219696724,0.02234162296616443,8
35508.76522326117,0.48530398219696724,0.019749317644256685,8
40807.33704412155,0.48530398219696724,0.017424443221869763,7
46896.55486926553,0.48530398219696724,0.015354242587832325,7
53894.397868406064,0.48530398219696724,0.013510643683354497,7
61936.44990970618,0.48530398219696724,0.01045603267180267,7
71178.52651001325,0.48530398219696724,0.009157968318712881,7
81799.69377519484,0.48530398219696724,0.008015066851559019,7
94005.73782282983,0.48530398219696724,0.007009718620810061,6
108033.15190764665,0.48530398219696724,0.006127412846809083,6
124153.71850064106,0.48530398219696724,0.005353564316270959,6
142679.7751000857,0.48530398219696724,0.004675095226986018,6
163970.26580002054,0.48530398219696724,0.00408123079691566,6
188437.695865931,0.48530398219696724,0.002902512859315508,6
216556.12406317543,0.48530398219696724,0.0025292101289476135,6
248870.34759027854,0.48530398219696724,0.002203574093724295,6
286006.45757603913,0.48530398219696724,0.00191956260805255,5
328683.96965420543,0.48530398219696724,0.0016719445028978235,5
377729.76464674546,0.48530398219696724,0.0014561017228970111,5
434094.10945776606,0.48530398219696724,0.001268050167414486,5
498869.06858441175,0.48530398219696724,0.0011040538431574913,5
573309.6629695033,0.48530398219696724,0.0009613238189896688,5
658858.1861506815,0.48530398219696724,0.0008368911634420907,5
757172.14883374,0.48530398219696724,0.0007285346639478834,5
870156.3933188907,0.48530398219696724,0.0006343629868782671,5
1000000.0,0.48530398219696724,0.00041273557229208347,5


==> tikz_Schaubilder/src_p/_new_results/Robin_MIP_DSA_2.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.0006829967966454267,5
0.0011492187010036998,0.48530398219696724,0.0007843989764524189,5
0.001320703622736631,0.48530398219696724,0.0009007685011417912,5
0.0015177773017322714,0.48530398219696724,0.0010342860417254481,5
0.0017442580591096614,0.48530398219696724,0.0011874415644248634,5
0.0020045339809052396,0.48530398219696724,0.0013630749657313425,5
0.0023036479376536945,0.48530398219696724,0.0015644229459893474,6
0.002647395290480231,0.48530398219696724,0.0017951616656644636,6
0.0030424361767690034,0.48530398219696724,0.0020594721288555275,6
0.003496424550953137,0.48530398219696724,0.002432801048965283,6
0.004018156480603808,0.48530398219696724,0.0027893227629470396,6
0.0046177405710691065,0.48530398219696724,0.00319699925538562,6
0.005306793820656121,0.48530398219696724,0.0036628386719146835,6
0.006098666701068888,0.48530398219696724,0.004194693647844066,6
0.007008701824056899,0.48530398219696724,0.0048013378327307395,6
0.008054531205964931,0.48530398219696724,0.005492603413194706,7
0.009256417889712782,0.48530398219696724,0.006279201021982587,7
0.01063764854316313,0.48530398219696724,0.007321508223905198,7
0.012224984640507832,0.48530398219696724,0.008353303438574027,7
0.014049180968354592,0.48530398219696724,0.009521526419610004,7
0.016145581502618366,0.48530398219696724,0.010841756617101258,7
0.018554804201388442,0.48530398219696724,0.012331313230186072,8
0.021323527981697614,0.48530398219696724,0.014006916432935168,8
0.024505397127942575,0.48530398219696724,0.015887472534862793,8
0.028162060654953962,0.48530398219696724,0.018540216875313056,8
0.032364366763473595,0.48530398219696724,0.0210069266728278,9
0.03719373553072644,0.48530398219696724,0.02375024679031569,9
0.04274373643209657,0.48530398219696724,0.03270030657953372,10
0.04912190125853853,0.48530398219696724,0.03694843163157548,10
0.05645180755516966,0.48530398219696724,0.053121899701479486,11
0.06487547294786292,0.48530398219696724,0.0718282401025208,12
0.07455610674814368,0.48530398219696724,0.09265978798374744,13
0.08568127214899486,0.48530398219696724,0.10239824784791765,14
0.09846652027941236,0.48530398219696724,0.13998103265280917,15
0.11315956652786067,0.48530398219696724,0.16490570581901773,17
0.13004509005128978,0.48530398219696724,0.19165272348375154,18
0.1494502494606524,0.48530398219696724,0.22001360548433835,20
0.17175102154984984,0.48530398219696724,0.25862617074730765,22
0.19737948588157686,0.48530398219696724,0.2955895120417579,24
0.22683219636960386,0.48530398219696724,0.33048690980551104,26
0.2606798020576923,0.48530398219696724,0.36129647096547174,29
0.2995781034986427,0.48530398219696724,0.39049166374905653,31
0.3442807589518621,0.48530398219696724,0.41656770120647946,33
0.39565388658322687,0.48530398219696724,0.4411468965249109,36
0.4546928455862411,0.48530398219696724,0.45532629142633513,37
0.5225415213602959,0.48530398219696724,0.4719988742811583,39
0.6005144883981762,0.48530398219696724,0.4799033058325051,40
0.6901224802908534,0.48530398219696724,0.4780718635340422,40
0.793101660333306,0.48530398219696724,0.4422755371844424,38
0.9114472598521194,0.48530398219696724,0.47500169536780484,41
1.0474522360006342,0.48530398219696724,0.5069826683275344,44
1.2037516980200695,0.48530398219696724,0.5246932490931411,46
1.3833739627296222,0.48530398219696724,0.5357511747667569,48
1.5897992284504772,0.48530398219696724,0.5466291939067933,48
1.8270270041765395,0.48530398219696724,0.5425460781533914,49
2.099653600438444,0.48530398219696724,0.5309510214176049,47
2.4129611832536098,0.48530398219696724,0.521779744531061,45
2.7730201165910637,0.48530398219696724,0.5578772539763449,50
3.1868065762459103,0.48530398219696724,0.579797352624912,50
3.662337713903373,0.48530398219696724,0.5965065278233783,50
4.208826990208894,0.48530398219696724,0.5990587703332793,50
4.836862686437176,0.48530398219696724,0.6196606770344203,50
5.558613053440597,0.48530398219696724,0.6240696331093174,50
6.388062072657212,0.48530398219696724,0.6278420958799833,50
7.341280397070123,0.48530398219696724,0.6204127057235649,50
8.436736721624852,0.48530398219696724,0.6299551194765721,50
9.695655615935925,0.48530398219696724,0.62732565999432,50
11.142428752325099,0.48530398219696724,0.6090071691023561,50
12.805087496773325,0.48530398219696724,0.5993100030180916,50
14.715846019280558,0.48530398219696724,0.5876425353240163,50
16.91172544644807,0.48530398219696724,0.5821013398838852,48
19.435271149298263,0.48530398219696724,0.5989607147758788,49
22.335377063851233,0.48530398219696724,0.616918003525756,50
25.668233015746946,0.48530398219696724,0.6296386256987935,50
29.498413403416983,0.48530398219696724,0.635371534428615,50
33.90012833314499,0.48530398219696724,0.6437924011791107,50
38.9586614468756,0.48530398219696724,0.6488760255508027,50
44.7720223008213,0.48530398219696724,0.6505918264596044,50
51.45284530985853,0.48530398219696724,0.6489400643850369,50
59.13057204993993,0.48530398219696724,0.6439318244457034,50
67.95395920083764,0.48530398219696724,0.6355928429993001,50
78.09396072084505,0.48530398219696724,0.6298362831483056,50
89.74704009584349,0.48530398219696724,0.6178414921020766,50
103.13897683787222,0.48530398219696724,0.5954998735313322,46
118.52924098447018,0.48530398219696724,0.5710527042153816,43
136.2160203551273,0.48530398219696724,0.5420493871884958,39
156.54199796841294,0.48530398219696724,0.5111298446672967,36
179.90099155778333,0.48530398219696724,0.4760283237248151,33
206.7455838273133,0.48530398219696724,0.43287071836034163,29
237.59589128427652,0.48530398219696724,0.38645887843610277,26
273.04964154553255,0.48530398219696724,0.3326814142099238,22
313.79375436648274,0.48530398219696724,0.27331521621524446,19
360.61765077612336,0.48530398219696724,0.24903353657685148,18
414.4285481839423,0.48530398219696724,0.24289355848794458,18
476.26903780279935,0.48530398219696724,0.2380469414753176,17
547.337284952015,0.48530398219696724,0.23344924370126313,17
629.0102436234466,0.48530398219696724,0.22926924671312252,17
722.870335094958,0.48530398219696724,0.2243928511301337,17
830.7361074919369,0.48530398219696724,0.22066156217749283,16
954.6974703287535,0.48530398219696724,0.2165512369232134,16
1097.1561867027283,0.48530398219696724,0.21224213836173858,16
1260.872407680682,0.48530398219696724,0.20630482115105053,16
1449.018150486201,0.48530398219696724,0.20158097629404864,15
1665.2387566325353,0.48530398219696724,0.19629275257280923,15
1913.7235207582582,0.48530398219696724,0.190673212635085,15
2199.2868586060326,0.48530398219696724,0.18290328822866586,15
2527.461586781732,0.48530398219696724,0.17678935031020127,14
2904.6061215980462,0.48530398219696724,0.1702410413624894,14
3338.027673990301,0.48530398219696724,0.16344086383829293,14
3836.123827417535,0.48530398219696724,0.154259534061662,13
4408.54524183412,0.48530398219696724,0.14703878688553043,13
5066.382636136649,0.48530398219696724,0.13968705232235634,13
5822.38167188866,0.48530398219696724,0.1296906061556088,12
6691.189901715636,0.48530398219696724,0.12216264713665924,12
7689.640567018716,0.48530398219696724,0.11461837851055952,12
8837.078743614602,0.48530398219696724,0.10445986424024183,11
10155.736154404181,0.48530398219696724,0.09715117774539427,11
11671.161911100682,0.48530398219696724,0.08999264525588938,11
13412.717530678983,0.48530398219696724,0.0804789056540095,10
15414.145817536453,0.48530398219696724,0.07397630115148898,10
17714.224633510854,0.48530398219696724,0.06775567042968694,10
20357.518222611085,0.48530398219696724,0.061787322756544756,9
23395.240647448256,0.48530398219696724,0.054106064168740274,9
26886.24806652944,0.48530398219696724,0.049059390621850774,9
30898.1790778802,0.48530398219696724,0.04433882800184083,9
35508.76522326117,0.48530398219696724,0.03992417749544757,8
40807.33704412155,0.48530398219696724,0.03411766341227109,8
46896.55486926553,0.48530398219696724,0.030552712794142216,8
53894.397868406064,0.48530398219696724,0.027283067380676453,8
61936.44990970618,0.48530398219696724,0.024295971192629613,7
71178.52651001325,0.48530398219696724,0.021592906711662856,7
81799.69377519484,0.48530398219696724,0.019151289678194395,7
94005.73782282983,0.48530398219696724,0.015784143127707186,7
108033.15190764665,0.48530398219696724,0.01393896667628105,7
124153.71850064106,0.48530398219696724,0.0122887592116192,7
142679.7751000857,0.48530398219696724,0.010816891172837139,6
163970.26580002054,0.48530398219696724,0.009508979771033637,6
188437.695865931,0.48530398219696724,0.008349756144139764,6
216556.12406317543,0.48530398219696724,0.007325463574930369,6
248870.34759027854,0.48530398219696724,0.00572858607508637,6
286006.45757603913,0.48530398219696724,0.005016059608912121,6
328683.96965420543,0.48530398219696724,0.00438879293275289,6
377729.76464674546,0.48530398219696724,0.003837270218764893,6
434094.10945776606,0.48530398219696724,0.0033530083293931818,5
498869.06858441175,0.48530398219696724,0.0029283229081591734,5
573309.6629695033,0.48530398219696724,0.0025564271854588132,5
658858.1861506815,0.48530398219696724,0.0022307262338941715,5
757172.14883374,0.48530398219696724,0.001945864347530205,5
870156.3933188907,0.48530398219696724,0.0016971050576301335,5
1000000.0,0.48530398219696724,0.0014802547234486088,5


==> tikz_Schaubilder/src_p/_new_results/Robin_MIP_DSA_3.csv <==
scalar,h,spectral_radius,n_iterations
0.001,0.48530398219696724,0.000684972060306537,5
0.0011492187010036998,0.48530398219696724,0.0007866692510596266,5
0.001320703622736631,0.48530398219696724,0.0009033771110282046,5
0.0015177773017322714,0.48530398219696724,0.001037283577891396,5
0.0017442580591096614,0.48530398219696724,0.0011908862338804575,5
0.0020045339809052396,0.48530398219696724,0.0013670330837712607,5
0.0023036479376536945,0.48530398219696724,0.0015689711316336106,6
0.002647395290480231,0.48530398219696724,0.0018003877517230246,6
0.0030424361767690034,0.48530398219696724,0.002065476952887744,6
0.003496424550953137,0.48530398219696724,0.002438503044498255,6
0.004018156480603808,0.48530398219696724,0.0027958738837586773,6
0.0046177405710691065,0.48530398219696724,0.0032045314883070186,6
0.005306793820656121,0.48530398219696724,0.0036714966993368387,6
0.006098666701068888,0.48530398219696724,0.004204645137898983,6
0.007008701824056899,0.48530398219696724,0.00481277564557113,6
0.008054531205964931,0.48530398219696724,0.005505748039119362,7
0.009256417889712782,0.48530398219696724,0.006294306272644025,7
0.01063764854316313,0.48530398219696724,0.007333558950064081,7
0.012224984640507832,0.48530398219696724,0.008367148149054949,7
0.014049180968354592,0.48530398219696724,0.009537414157263438,7
0.016145581502618366,0.48530398219696724,0.010859958351408999,7
0.018554804201388442,0.48530398219696724,0.012351505336258523,7
0.021323527981697614,0.48530398219696724,0.014030516209500929,8
0.024505397127942575,0.48530398219696724,0.0159142389347208,8
0.028162060654953962,0.48530398219696724,0.018254782308358378,8
0.032364366763473595,0.48530398219696724,0.02064442882567759,8
0.03719373553072644,0.48530398219696724,0.023311740577416893,8
0.04274373643209657,0.48530398219696724,0.026279558001674645,9
0.04912190125853853,0.48530398219696724,0.030109148119982863,9
0.05645180755516966,0.48530398219696724,0.03386428038013734,9
0.06487547294786292,0.48530398219696724,0.037946012973017425,10
0.07455610674814368,0.48530398219696724,0.04228856515643386,10
0.08568127214899486,0.48530398219696724,0.04847321219148217,10
0.09846652027941236,0.48530398219696724,0.05335015965472715,11
0.11315956652786067,0.48530398219696724,0.05826303288110475,11
0.13004509005128978,0.48530398219696724,0.06661089583047054,12
0.1494502494606524,0.48530398219696724,0.07344972253881649,14
0.17175102154984984,0.48530398219696724,0.11392008011949092,16
0.19737948588157686,0.48530398219696724,0.15852846519407904,18
0.22683219636960386,0.48530398219696724,0.20209915352020152,20
0.2606798020576923,0.48530398219696724,0.22852315631984949,22
0.2995781034986427,0.48530398219696724,0.2681836073692505,24
0.3442807589518621,0.48530398219696724,0.30618685519875405,27
0.39565388658322687,0.48530398219696724,0.33967535285278727,29
0.4546928455862411,0.48530398219696724,0.3698134760226963,31
0.5225415213602959,0.48530398219696724,0.3967172780609619,33
0.6005144883981762,0.48530398219696724,0.42060330975886906,35
0.6901224802908534,0.48530398219696724,0.4330987025806637,37
0.793101660333306,0.48530398219696724,0.4543105864135218,38
0.9114472598521194,0.48530398219696724,0.4636418247600936,40
1.0474522360006342,0.48530398219696724,0.4737388482001279,41
1.2037516980200695,0.48530398219696724,0.48271143570076164,42
1.3833739627296222,0.48530398219696724,0.4865876002419122,43
1.5897992284504772,0.48530398219696724,0.48744782413291565,43
1.8270270041765395,0.48530398219696724,0.48406652424882546,42
2.099653600438444,0.48530398219696724,0.4915969187816467,40
2.4129611832536098,0.48530398219696724,0.5151212030678117,43
2.7730201165910637,0.48530398219696724,0.5392000553738162,46
3.1868065762459103,0.48530398219696724,0.5597648885810893,49
3.662337713903373,0.48530398219696724,0.57538114186898,50
4.208826990208894,0.48530398219696724,0.5889892380083565,50
4.836862686437176,0.48530398219696724,0.6198035226402571,50
5.558613053440597,0.48530398219696724,0.6211882141828263,50
6.388062072657212,0.48530398219696724,0.6299398005404647,50
7.341280397070123,0.48530398219696724,0.6368639255267439,50
8.436736721624852,0.48530398219696724,0.6419075276921415,50
9.695655615935925,0.48530398219696724,0.6450301026741418,50
11.142428752325099,0.48530398219696724,0.6462014388772033,50
12.805087496773325,0.48530398219696724,0.6454069554673096,50
14.715846019280558,0.48530398219696724,0.6426729681642893,50
16.91172544644807,0.48530398219696724,0.6380552521749463,50
19.435271149298263,0.48530398219696724,0.6417044453441153,50
22.335377063851233,0.48530398219696724,0.6198128754299658,50
25.668233015746946,0.48530398219696724,0.6141721243893657,50
29.498413403416983,0.48530398219696724,0.6303123015808854,50
33.90012833314499,0.48530398219696724,0.6437156677042685,50
38.9586614468756,0.48530398219696724,0.6600622053967544,50
44.7720223008213,0.48530398219696724,0.6736076272200877,50
51.45284530985853,0.48530398219696724,0.6843434611877608,50
59.13057204993993,0.48530398219696724,0.69227178960672,50
67.95395920083764,0.48530398219696724,0.6973844724611613,50
78.09396072084505,0.48530398219696724,0.6996596438450995,50
89.74704009584349,0.48530398219696724,0.6990724548567252,50
103.13897683787222,0.48530398219696724,0.6956060315312548,50
118.52924098447018,0.48530398219696724,0.6892598681289712,50
136.2160203551273,0.48530398219696724,0.6800474888106078,50
156.54199796841294,0.48530398219696724,0.6679980249528175,50
179.90099155778333,0.48530398219696724,0.6594240956442943,50
206.7455838273133,0.48530398219696724,0.6447166985880255,50
237.59589128427652,0.48530398219696724,0.6184125656044203,46
273.04964154553255,0.48530398219696724,0.5881060946967526,42
313.79375436648274,0.48530398219696724,0.5534773863800682,38
360.61765077612336,0.48530398219696724,0.5139360666914705,34
414.4285481839423,0.48530398219696724,0.4687983811211521,30
476.26903780279935,0.48530398219696724,0.4199785812854288,26
547.337284952015,0.48530398219696724,0.3633694023683532,23
629.0102436234466,0.48530398219696724,0.30338860968075415,20
722.870335094958,0.48530398219696724,0.2529759554570869,17
830.7361074919369,0.48530398219696724,0.24362131108806517,17
954.6974703287535,0.48530398219696724,0.23960209595629048,17
1097.1561867027283,0.48530398219696724,0.2363517143686635,16
1260.872407680682,0.48530398219696724,0.23316839202983086,16
1449.018150486201,0.48530398219696724,0.2302721199860761,16
1665.2387566325353,0.48530398219696724,0.22666613107716166,16
1913.7235207582582,0.48530398219696724,0.22342806706037496,16
2199.2868586060326,0.48530398219696724,0.2201465771802353,15
2527.461586781732,0.48530398219696724,0.2159341489605117,16
2904.6061215980462,0.48530398219696724,0.21071971538299153,15
3338.027673990301,0.48530398219696724,0.20556174079761064,16
3836.123827417535,0.48530398219696724,0.19986975529607534,16
4408.54524183412,0.48530398219696724,0.19385831689341612,14
5066.382636136649,0.48530398219696724,0.18540999746240908,17
5822.38167188866,0.48530398219696724,0.17786337246298928,18
6691.189901715636,0.48530398219696724,0.1698620077649074,40
7689.640567018716,0.48530398219696724,0.1593127854710117,26
8837.078743614602,0.48530398219696724,0.15024313153889987,50
10155.736154404181,0.48530398219696724,0.14114439871025136,50
11671.161911100682,0.48530398219696724,0.12867980061554368,50
13412.717530678983,0.48530398219696724,0.11917946548299158,50
15414.145817536453,0.48530398219696724,0.11005299549620838,50
17714.224633510854,0.48530398219696724,0.09691350151216771,50
20357.518222611085,0.48530398219696724,0.08824073221230619,50
23395.240647448256,0.48530398219696724,0.0801703805790386,50
26886.24806652944,0.48530398219696724,0.06803345432041344,50
30898.1790778802,0.48530398219696724,0.06114633620528084,50
35508.76522326117,0.48530398219696724,0.05487660704031883,50
40807.33704412155,0.48530398219696724,0.04535218796642532,50
46896.55486926553,0.48530398219696724,0.04053711429518105,50
53894.397868406064,0.48530398219696724,0.03620131894919612,50
61936.44990970618,0.48530398219696724,0.03230679692963249,50
71178.52651001325,0.48530398219696724,0.028858903299855656,50
81799.69377519484,0.48530398219696724,0.023408533680348988,50
94005.73782282983,0.48530398219696724,0.020793503116399978,50
108033.15190764665,0.48530398219696724,0.018435904510905297,50
124153.71850064106,0.48530398219696724,0.016323705798121955,50
142679.7751000857,0.48530398219696724,0.014433645017271733,50
163970.26580002054,0.48530398219696724,0.012766313740842116,50
188437.695865931,0.48530398219696724,0.011319187046121764,50
216556.12406317543,0.48530398219696724,0.008919794579052962,50
248870.34759027854,0.48530398219696724,0.007841352283370615,50
286006.45757603913,0.48530398219696724,0.006886170497426477,50
328683.96965420543,0.48530398219696724,0.006039791612409799,50
377729.76464674546,0.48530398219696724,0.005294430559406602,50
434094.10945776606,0.48530398219696724,0.004636973483389805,50
498869.06858441175,0.48530398219696724,0.004059082206594015,50
573309.6629695033,0.48530398219696724,0.003551939310938026,50
658858.1861506815,0.48530398219696724,0.0031108504965754844,50
757172.14883374,0.48530398219696724,0.0027370007023759454,50
870156.3933188907,0.48530398219696724,0.0024180144597875913,50
1000000.0,0.48530398219696724,0.0017549515862580539,50


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_128.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003096074858580797,1.0167068572691333,2.7176926291481416
0.0011492187010036998,0.48530398219696724,0.00035574702224465133,1.0166264150524287,2.7176905383950603
0.001320703622736631,0.48530398219696724,0.0004087522218064416,1.0165340840019021,2.7176881363220753
0.0015177773017322714,0.48530398219696724,0.0004696415439831449,1.0164281265547204,2.7176853766859415
0.0017442580591096614,0.48530398219696724,0.0005395838059475373,1.0163065574167551,2.717682206410882
0.0020045339809052396,0.48530398219696724,0.000619919426321692,1.0161671102214564,2.7176785645907895
0.0023036479376536945,0.48530398219696724,0.0007121813664539432,1.016007200336533,2.7176743813495188
0.002647395290480231,0.48530398219696724,0.0008181385951534626,1.0158238835836682,2.7176695765403123
0.0030424361767690034,0.48530398219696724,0.0009398078015180397,1.0156138107004358,2.717664058263321
0.003496424550953137,0.48530398219696724,0.001916185449962159,1.0153731774738488,2.7176577211779622
0.004018156480603808,0.48530398219696724,0.0021970695109241475,1.015097670623082,2.717650444584655
0.0046177405710691065,0.48530398219696724,0.0025182845359105837,1.0147824097191267,2.7176420902483045
0.005306793820656121,0.48530398219696724,0.002886070428184421,1.0144218857182705,2.7176324999339707
0.006098666701068888,0.48530398219696724,0.0033055857256582485,1.0140098970739717,2.7176214926236297
0.007008701824056899,0.48530398219696724,0.003784309014841318,1.0135394848995398,2.7176088613820433
0.008054531205964931,0.48530398219696724,0.004330078547263907,1.0130028693045998,2.717594369840044
0.009256417889712782,0.48530398219696724,0.008065226184960346,1.012391389842663,2.717577748265363
0.01063764854316313,0.48530398219696724,0.00919128403475813,1.0116954540008545,2.7175586891954047
0.012224984640507832,0.48530398219696724,0.010472265584453768,1.0109044988399352,2.71753684261406
0.014049180968354592,0.48530398219696724,0.0119170842938973,1.0100069722363254,2.7175118106670997
0.016145581502618366,0.48530398219696724,0.018810161156324327,1.0089903416373949,2.7174831419299093
0.018554804201388442,0.48530398219696724,0.02133981124853881,1.0078411397157574,2.7174503252696978
0.021323527981697614,0.48530398219696724,0.02416592329824992,1.0065450576254884,2.717412783385404
0.024505397127942575,0.48530398219696724,0.0341251355046182,1.005087097457069,2.7173698661666723
0.028162060654953962,0.48530398219696724,0.038466857617680435,1.0034517955780367,2.717320844094727
0.032364366763473595,0.48530398219696724,0.050909954446129065,1.0016235273277811,2.7172649020206188
0.03719373553072644,0.48530398219696724,0.057016053315672215,0.9995869003904686,2.7172011338109097
0.04274373643209657,0.48530398219696724,0.07180188404403476,0.9973272384248235,2.7171285385614086
0.04912190125853853,0.48530398219696724,0.08023059972345367,0.9948311475701292,2.717046019364769
0.05645180755516966,0.48530398219696724,0.09767803392576231,0.9920871459283274,2.7169523860019535
0.06487547294786292,0.48530398219696724,0.11679209465649162,0.9890863202663871,2.7168463634429294
0.07455610674814368,0.48530398219696724,0.13598079968203594,0.9858229561593708,2.716726608730407
0.08568127214899486,0.48530398219696724,0.1491104299256232,0.982295070079886,2.7165917397365407
0.09846652027941236,0.48530398219696724,0.1711046475176771,0.978504758507845,2.7164403804970902
0.11315956652786067,0.48530398219696724,0.19326240614781268,0.9744582752236592,2.716271229431802
0.13004509005128978,0.48530398219696724,0.2155630184968505,0.9701657591417989,2.716083158870515
0.1494502494606524,0.48530398219696724,0.244936668553512,0.965640565536587,2.7158753570702157
0.17175102154984984,0.48530398219696724,0.2662106809920472,0.9608982038000972,2.715647527516024
0.19737948588157686,0.48530398219696724,0.28658713955224613,0.9559549496266998,2.71540016498242
0.22683219636960386,0.48530398219696724,0.30453693833864626,0.9508262669732042,2.7151349338780384
0.2606798020576923,0.48530398219696724,0.3219657050471598,0.9455252292153125,2.714855182159952
0.2995781034986427,0.48530398219696724,0.3392767130164676,0.9400611543194599,2.7145666340064003
0.3442807589518621,0.48530398219696724,0.3530310146198303,0.93443865752106,2.714278316989281
0.39565388658322687,0.48530398219696724,0.36625929610357766,0.9286572806393508,2.7140037952990204
0.4546928455862411,0.48530398219696724,0.37827159605709854,0.9227117947293235,2.7137628003862764
0.5225415213602959,0.48530398219696724,0.3891739400755492,0.916593212671417,2.7135833751413845
0.6005144883981762,0.48530398219696724,0.40068588870803273,0.9102905081750008,2.7135046787350174
0.6901224802908534,0.48530398219696724,0.4036589561844793,0.9037930260751428,2.713580638473385
0.793101660333306,0.48530398219696724,0.4130730308111016,0.8970935830043598,2.7138846857554553
0.9114472598521194,0.48530398219696724,0.4145017104167667,0.8901922851369837,2.714515881083498
1.0474522360006342,0.48530398219696724,0.42087396877202016,0.8831011128071692,2.715606827625517
1.2037516980200695,0.48530398219696724,0.4287115153709923,0.8758493222323562,2.7173339094732643
1.3833739627296222,0.48530398219696724,0.4418786864388463,0.8684896787076384,2.7199305922474872
1.5897992284504772,0.48530398219696724,0.4572910103084689,0.8611054570465436,2.7237048192678794
1.8270270041765395,0.48530398219696724,0.47011311805472566,0.8538180254587865,2.7290619547994788
2.099653600438444,0.48530398219696724,0.48171268920700244,0.8467946794561628,2.7365352770425884
2.4129611832536098,0.48530398219696724,0.492184916025266,0.8402562336667254,2.746826665743674
2.7730201165910637,0.48530398219696724,0.5016301620707936,0.8344837373260239,2.760860721242457
3.1868065762459103,0.48530398219696724,0.5101244180375747,0.8298235679813906,2.7798558038377195
3.662337713903373,0.48530398219696724,0.5176875417078435,0.8266900594932348,2.8054149345108375
4.208826990208894,0.48530398219696724,0.5242588350531907,0.8255646846216393,2.8396375601607735
4.836862686437176,0.48530398219696724,0.528677771084658,0.8269906078697635,2.885249272185366
5.558613053440597,0.48530398219696724,0.5319429943032553,0.831561227186737,2.94574034718142
6.388062072657212,0.48530398219696724,0.5347644131201273,0.8399013655900323,3.0254957951273274
7.341280397070123,0.48530398219696724,0.5330641071504406,0.8526403521758968,3.1298910635071513
8.436736721624852,0.48530398219696724,0.5310802053950785,0.8703774729456578,3.265322061601524
9.695655615935925,0.48530398219696724,0.5280753069929104,0.8936419010097896,3.4391405251374874
11.142428752325099,0.48530398219696724,0.5245080691616182,0.9228505458693003,3.6594795132599858
12.805087496773325,0.48530398219696724,0.5188028469374307,0.958267509058124,3.9349768010696873
14.715846019280558,0.48530398219696724,0.5108195730458582,0.9999676240017614,4.274425273572731
16.91172544644807,0.48530398219696724,0.4997678214201102,1.0478042751163552,4.686384120904849
19.435271149298263,0.48530398219696724,0.484129779157786,1.1013793800798752,5.178764922344783
22.335377063851233,0.48530398219696724,0.4643965212455778,1.1600122948645621,5.758370754266461
25.668233015746946,0.48530398219696724,0.43978133013244564,1.2227053241916632,6.430334577610497
29.498413403416983,0.48530398219696724,0.49164156148066845,1.2881067643294635,7.197395215367537
33.90012833314499,0.48530398219696724,0.6903708773048931,1.3544777082717563,8.058975884593078
38.9586614468756,0.48530398219696724,0.9002342085143399,1.4196436620862987,9.009901824575083
44.7720223008213,0.48530398219696724,1.138197858612423,74.78286346486848,522.2954325801666
51.45284530985853,0.48530398219696724,1.4038078475901312,2376383.9473477406,17733756.470599793
59.13057204993993,0.48530398219696724,1.703715726902376,35102970846.90647,279958013865.7357
67.95395920083764,0.48530398219696724,2.0416599281436203,266906324665847.84,2275412310134434.0
78.09396072084505,0.48530398219696724,2.4183365644407098,1.1039531799490834e+18,1.0062465165045363e+19
89.74704009584349,0.48530398219696724,2.8312939170927236,2.5198944227806235e+21,2.4564509091241623e+22
103.13897683787222,0.48530398219696724,3.2745913086020377,3.1677471913256047e+24,3.303752536751705e+25
118.52924098447018,0.48530398219696724,3.7729514085616755,3.074626640056251e+27,3.4311938749041685e+28
136.2160203551273,0.48530398219696724,4.376200853340218,3.779879038906112e+30,4.51340710937548e+31
156.54199796841294,0.48530398219696724,5.023603597321206,2.98454910164919e+33,3.8153126786292347e+34
179.90099155778333,0.48530398219696724,5.696784439348921,1.3093509006763284e+36,1.792379994397999e+37
206.7455838273133,0.48530398219696724,6.384448377359611,3.2171097059208477e+38,4.715475101969372e+39
237.59589128427652,0.48530398219696724,7.067197220226127,4.2971970944971025e+40,6.742956349840979e+41
273.04964154553255,0.48530398219696724,7.718959273824762,2.979377584816931e+42,5.004538386808278e+43
313.79375436648274,0.48530398219696724,8.31234934488039,1.035826075162386e+44,1.8625954995698686e+45
360.61765077612336,0.48530398219696724,8.82064617291635,1.7575513617299642e+45,3.383477117294211e+46
414.4285481839423,0.48530398219696724,9.215526587744911,1.398647272326502e+46,2.882771498938351e+47
476.26903780279935,0.48530398219696724,9.471598548720523,5.031928071234788e+46,1.1105055704275313e+48
547.337284952015,0.48530398219696724,9.579631988387439,8.316972144068827e+46,1.965655852440959e+48
629.0102436234466,0.48530398219696724,9.552901467953093,6.903404492555336e+46,1.7476099277263036e+48
722.870335094958,0.48530398219696724,9.40841213544293,3.1142060198459825e+46,8.444943878172237e+47
830.7361074919369,0.48530398219696724,9.152940701869843,7.718721639442316e+45,2.242153469851377e+47
954.6974703287535,0.48530398219696724,8.806060046302385,1.115296284165111e+45,3.4707058731313123e+46
1097.1561867027283,0.48530398219696724,8.415110908162044,1.151627159756243e+44,3.8398464399550877e+45
1260.872407680682,0.48530398219696724,7.999844211385149,9.116369937134252e+42,3.2567750169398034e+44
1449.018150486201,0.48530398219696724,7.53695706717282,4.648538045048131e+41,1.779201993260038e+43
1665.2387566325353,0.48530398219696724,7.027286317578005,1.4411952960429988e+40,5.90992189005286e+41
1913.7235207582582,0.48530398219696724,6.483306696422652,2.724317644133624e+38,1.1969557102018288e+40
2199.2868586060326,0.48530398219696724,5.921220702332839,3.211637043357014e+36,1.5119120903921997e+38
2527.461586781732,0.48530398219696724,5.359000874533261,2.4752655490399494e+34,1.248604043064212e+36
2904.6061215980462,0.48530398219696724,4.812346806409177,1.3181024980707954e+32,7.124873829395014e+33
3338.027673990301,0.48530398219696724,4.292824854117218,5.1078570452739734e+29,2.958767415791484e+31
3836.123827417535,0.48530398219696724,3.808237617659203,1.5139165623410206e+27,9.397982085529063e+28
4408.54524183412,0.48530398219696724,3.3635018517686905,3.6141849971215025e+24,2.4044647389280333e+26
5066.382636136649,0.48530398219696724,2.9612360223548797,7.346234793242023e+21,5.237955385935452e+23
5822.38167188866,0.48530398219696724,2.601903617924375,1.345135047673833e+19,1.0279330680645468e+21
6691.189901715636,0.48530398219696724,2.2836796996035074,2.3236752825667724e+16,1.903221075136017e+18
7689.640567018716,0.48530398219696724,2.0028747658732455,38746401397149.195,3401514475865689.5
8837.078743614602,0.48530398219696724,1.755205284262968,62457756158.64907,5877128204736.168
10155.736154404181,0.48530398219696724,1.536795116398034,96812274.77021967,9764630683.704046
11671.161911100682,0.48530398219696724,1.3443642697507416,143952.28848980993,15563161.134304864
13412.717530678983,0.48530398219696724,1.1750709022415273,205.68009370141462,23835.89563461578
15414.145817536453,0.48530398219696724,1.0263715975477858,0.6414606196591109,79.67168982901794
17714.224633510854,0.48530398219696724,0.8959565505274196,0.5750191932145284,76.55626130661673
20357.518222611085,0.48530398219696724,0.7817259540469894,0.5736057887826238,81.86476325748131
23395.240647448256,0.48530398219696724,0.6817805463984732,0.5724094855789288,87.57441035405861
26886.24806652944,0.48530398219696724,0.5839137888193222,0.5714068407466849,93.71397761695363
30898.1790778802,0.48530398219696724,0.4936521995252712,0.5705737133361752,100.31380113110387
35508.76522326117,0.48530398219696724,0.4181353189198793,0.5698871797728019,107.40614026633565
40807.33704412155,0.48530398219696724,0.3547519406003329,0.5693259198853124,115.02537065854
46896.55486926553,0.48530398219696724,0.3010482544032183,0.568870500169746,123.20819688510129
53894.397868406064,0.48530398219696724,0.25665546598331057,0.5685035415063822,131.993880084941
61936.44990970618,0.48530398219696724,0.21778920319681322,0.5682097753174706,141.42447677510262
71178.52651001325,0.48530398219696724,0.18691254496267504,0.5679760042206112,151.54508660064946
81799.69377519484,0.48530398219696724,0.16017268046852698,0.5677909892551248,162.40410819218445
94005.73782282983,0.48530398219696724,0.1369661089643708,0.5676452870417444,174.05350353042118
108033.15190764665,0.48530398219696724,0.11689302525034115,0.5675310583213713,186.54907215424015
124153.71850064106,0.48530398219696724,0.09955678237988062,0.5674418656325768,199.95073719083092
142679.7751000857,0.48530398219696724,0.08671370870371885,0.5673724735649779,214.3228455749064
163970.26580002054,0.48530398219696724,0.07365856658113415,0.5673186608247738,229.73448501544252
188437.695865931,0.48530398219696724,0.06415148812076446,0.5672770497230153,246.25982033019778
216556.12406317543,0.48530398219696724,0.05433829656728116,0.5672449558227303,263.97845175355667
248870.34759027854,0.48530398219696724,0.0473128876548614,0.5672202583784032,282.97579777789116
286006.45757603913,0.48530398219696724,0.041188425419187207,0.567201290786856,303.34350504466255
328683.96965420543,0.48530398219696724,0.03477882819360908,0.5671867494070743,325.1798877757238
377729.76464674546,0.48530398219696724,0.030276965437039702,0.5671756186698207,348.5903992423201
434094.10945776606,0.48530398219696724,0.026354181839377454,0.5671671102541971,373.68813781037386
498869.06858441175,0.48530398219696724,0.02295081845514402,0.5671606141601737,400.59439017863684
573309.6629695033,0.48530398219696724,0.019296168292432553,0.5671556596715513,429.43921453785515
658858.1861506815,0.48530398219696724,0.016795341604767956,0.5671518844286423,460.36206652291617
757172.14883374,0.48530398219696724,0.014617005617162114,0.5671490100736829,493.5124710020011
870156.3933188907,0.48530398219696724,0.01272071451648892,0.5671468231720225,529.0507429456125
1000000.0,0.48530398219696724,0.011079788692329557,0.5671451603335768,567.1487608415215


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_16.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.01287573834015847,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.020013630119039498,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630547393562,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765920666849525,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052059895315514,0.9624210879125586,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.04074089756287219,0.9617136982557942,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351511052983951,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999301301156111,0.9600225809350657,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538533411076838,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.08412162686982004,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192580083117875,0.9566550302343633,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159653825121698,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172472938003175,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482009830475857,0.9520556266461946,2.71794895642611
0.09846652027941236,0.48530398219696724,0.17730635351591487,0.9502028699674181,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977715512300637,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232236361549437,0.9459593420712489,2.717197751240147
0.1494502494606524,0.48530398219696724,0.2517152448778924,0.943548356346199,2.716888863192694
0.17175102154984984,0.48530398219696724,0.2730596323007925,0.9409300109582268,2.7165492373044495
0.19737948588157686,0.48530398219696724,0.2918674725822251,0.9380920180064932,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.3115798928942442,0.9350205177251745,2.715782555690509
0.2606798020576923,0.48530398219696724,0.32899755207099074,0.931699790772135,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613646749153,0.9281121764624467,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.35850463193657306,0.9242383077492029,2.714496133882478
0.39565388658322687,0.48530398219696724,0.37130420427539884,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.381303455765615,0.9155502108558937,2.713708188250176
0.5225415213602959,0.48530398219696724,0.39304607774043354,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.40211221590157337,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.4045191809445313,0.899902073062192,2.713258835789069
0.793101660333306,0.48530398219696724,0.4077945465989237,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.41366502999467936,0.8876529689778472,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742082413453013,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.4272090532827889,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249257879162,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007014066575,0.859876078343843,2.723582967434452
1.8270270041765395,0.48530398219696724,0.4696803192492078,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.4813543907116168,0.8458641743544363,2.7365750740820833
2.4129611832536098,0.48530398219696724,0.49552424355220326,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008516829757999,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089478692259717,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161110387333594,0.8261907007593456,2.805729395194073
4.208826990208894,0.48530398219696724,0.5211676277909962,0.825163231112159,2.8400117875222897
4.836862686437176,0.48530398219696724,0.5265591962693511,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296184535466997,0.8313447801831163,2.94623978850074
6.388062072657212,0.48530398219696724,0.5310062483008359,0.8397705903584138,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312045755089337,0.8525900735657906,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295594221120041,0.870402391510401,3.2660827390897484
9.695655615935925,0.48530398219696724,0.525581935112165,0.8937368217189906,3.440024752365326
11.142428752325099,0.48530398219696724,0.5223883900272475,0.9230105333398444,3.6605117029059993
12.805087496773325,0.48530398219696724,0.5161089729256917,0.9584879681279174,3.936184050076674
14.715846019280558,0.48530398219696724,0.5081803642872748,1.0002443154116525,4.275836516807869
16.91172544644807,0.48530398219696724,0.497240762843464,1.0481332793500167,4.688029310786857
19.435271149298263,0.48530398219696724,0.48166780153811745,1.1017570226658384,5.180674298867269
22.335377063851233,0.48530398219696724,0.4618150388662224,1.1604350463520143,5.7605742034325855
25.668233015746946,0.48530398219696724,0.43697748331520586,1.2231696884937735,6.432861026861332
29.498413403416983,0.48530398219696724,0.49078774358008076,1.2886091700096938,7.2002720071891115
33.90012833314499,0.48530398219696724,0.6930687141168338,1.355014417727839,8.062228101938093
38.9586614468756,0.48530398219696724,0.9035658016367788,1.4202176181337878,9.013593596391527
44.7720223008213,0.48530398219696724,1.1421765544934235,86.8511184339688,606.9309181978573
51.45284530985853,0.48530398219696724,1.408469908566882,2741816.387852132,20472295.357734796
59.13057204993993,0.48530398219696724,1.7090827787104514,40148814128.67633,320365045786.663
67.95395920083764,0.48530398219696724,2.0475928828219274,300953172189627.5,2566823549078602.5
78.09396072084505,0.48530398219696724,2.4242546810954795,1.211037454295889e+18,1.1042466843756388e+19
89.74704009584349,0.48530398219696724,2.8349551671251274,2.586840968390646e+21,2.522181714547532e+22
103.13897683787222,0.48530398219696724,3.264521752082414,2.614881669690829e+24,2.726702829549528e+25
118.52924098447018,0.48530398219696724,3.7503913926461814,2.265300820272418e+27,2.528102035250534e+28
136.2160203551273,0.48530398219696724,4.38399330731994,4.085282848329053e+30,4.878697527072541e+31
156.54199796841294,0.48530398219696724,5.035743091974,3.336969642873265e+33,4.265325905322819e+34
179.90099155778333,0.48530398219696724,5.705689409033102,1.399217369427483e+36,1.9147975936871258e+37
206.7455838273133,0.48530398219696724,6.386324919482397,3.2358769844017775e+38,4.741639612054375e+39
237.59589128427652,0.48530398219696724,7.06312006278208,4.169208568996748e+40,6.5414197305522345e+41
273.04964154553255,0.48530398219696724,7.714463491124446,2.9044829345953135e+42,4.87888266626924e+43
313.79375436648274,0.48530398219696724,8.312557733704175,1.0404869553223468e+44,1.8711018819082708e+45
360.61765077612336,0.48530398219696724,8.826118441064049,1.81413028818315e+45,3.4925655861472554e+46
414.4285481839423,0.48530398219696724,9.223868130568377,1.4620405343090303e+46,3.0135253245966975e+47
476.26903780279935,0.48530398219696724,9.481363273140106,5.287748637280435e+46,1.1669968608539759e+48
547.337284952015,0.48530398219696724,9.590593520642019,8.780120951644122e+46,2.0751720806992287e+48
629.0102436234466,0.48530398219696724,9.563666978730158,7.280917431761288e+46,1.84319706899961e+48
722.870335094958,0.48530398219696724,9.416514566559137,3.244968468669396e+46,8.799503751247744e+47
830.7361074919369,0.48530398219696724,9.157482569257446,7.905761769212745e+45,2.2964658025769475e+47
954.6974703287535,0.48530398219696724,8.807800854930958,1.1256320124679194e+45,3.502831894727836e+46
1097.1561867027283,0.48530398219696724,8.41570346686899,1.1545765566553095e+44,3.849648079684767e+45
1260.872407680682,0.48530398219696724,8.000086756515314,9.138312376902393e+42,3.2645812947511093e+44
1449.018150486201,0.48530398219696724,7.534338506409433,4.595727364309427e+41,1.7589497067908392e+43
1665.2387566325353,0.48530398219696724,7.020711430837063,1.3888378256288077e+40,5.6950746698244814e+41
1913.7235207582582,0.48530398219696724,6.475049517289421,2.5851700716037784e+38,1.1358045951482616e+40
2199.2868586060326,0.48530398219696724,5.914407015469385,3.0710789901949535e+36,1.4457494924399143e+38
2527.461586781732,0.48530398219696724,5.355615269409788,2.43292876222033e+34,1.2272722644091528e+36
2904.6061215980462,0.48530398219696724,4.8127158972754085,1.3420770941341754e+32,7.254665709479536e+33
3338.027673990301,0.48530398219696724,4.296087265799988,5.370010678016925e+29,3.110711607603707e+31
3836.123827417535,0.48530398219696724,3.8131094849060574,1.6286428488579234e+27,1.0110444298754718e+29
4408.54524183412,0.48530398219696724,3.3687203151733804,3.931783293505086e+24,2.6158215834530404e+26
5066.382636136649,0.48530398219696724,2.9657122402913907,7.968132209202414e+21,5.681495219460803e+23
5822.38167188866,0.48530398219696724,2.6049159311847236,1.4335887534654884e+19,1.0955465703206696e+21
6691.189901715636,0.48530398219696724,2.285150787995526,2.4121929280531252e+16,1.9757448596485222e+18
7689.640567018716,0.48530398219696724,2.0032949410546546,39277977854777.48,3448203981437596.5
8837.078743614602,0.48530398219696724,1.7551576383163032,62442207231.38311,5875685249674.105
10155.736154404181,0.48530398219696724,1.5366464423307165,96357869.0929033,9718817270.440153
11671.161911100682,0.48530398219696724,1.3442683277422265,143453.55555530256,15509262.356550861
13412.717530678983,0.48530398219696724,1.1750652089275966,205.7452511814047,23843.474489524044
15414.145817536453,0.48530398219696724,1.0264471300465032,0.6421027507734252,79.75150118846476
17714.224633510854,0.48530398219696724,0.8960913434658326,0.5750152228279829,76.555755010033
20357.518222611085,0.48530398219696724,0.7818982149896854,0.5736025015662026,81.86431482440571
23395.240647448256,0.48530398219696724,0.6819718762965757,0.5724068180113864,87.57402146843712
26886.24806652944,0.48530398219696724,0.5838229099853163,0.5714046925433726,93.71364315635377
30898.1790778802,0.48530398219696724,0.49339212917126024,0.5705719954219721,100.31351568425919
35508.76522326117,0.48530398219696724,0.417808904353253,0.5698858146514348,107.40589838758335
40807.33704412155,0.48530398219696724,0.3544468625104602,0.569324841307738,115.02516705845922
46896.55486926553,0.48530398219696724,0.30079306727587335,0.568869652366203,123.20802656797109
53894.397868406064,0.48530398219696724,0.25644337182294974,0.5685028781592005,131.99373843898186
61936.44990970618,0.48530398219696724,0.21764949002162182,0.5682092584136984,141.42435962305612
71178.52651001325,0.48530398219696724,0.18679690785074837,0.5679756028872511,151.5449902189106
81799.69377519484,0.48530398219696724,0.1600604122616408,0.5677906786468259,162.40402930638575
94005.73782282983,0.48530398219696724,0.13689349639420878,0.5676450473237472,174.05343929453582
108033.15190764665,0.48530398219696724,0.11685232407488122,0.5675308737695703,186.5490201191383
124153.71850064106,0.48530398219696724,0.09953032099144922,0.5674417238575199,199.95069526701528
142679.7751000857,0.48530398219696724,0.08667950382351021,0.5673723648563908,214.3228119929452
163970.26580002054,0.48530398219696724,0.07364627018018857,0.5673185776072122,229.7344582866124
188437.695865931,0.48530398219696724,0.0641260712925639,0.5672769861101308,246.259799209023
216556.12406317543,0.48530398219696724,0.054332122269258834,0.5672449072564628,263.9784352032199
248870.34759027854,0.48530398219696724,0.04730441813064258,0.5672202213398307,282.97578493906724
286006.45757603913,0.48530398219696724,0.041181757510045505,0.5672012625663346,303.3434952079247
328683.96965420543,0.48530398219696724,0.034778381599973374,0.5671867279228054,325.17988035747067
377729.76464674546,0.48530398219696724,0.030272765295847846,0.5671756023254806,348.5903937640236
434094.10945776606,0.48530398219696724,0.026352523833231712,0.5671670978277782,373.6881338808482
498869.06858441175,0.48530398219696724,0.022936736461945124,0.5671606047175766,400.5943874790247
573309.6629695033,0.48530398219696724,0.019296284040839714,0.567155652499649,429.43921280898206
658858.1861506815,0.48530398219696724,0.016794775005137007,0.5671518789835999,460.36206555470994
757172.14883374,0.48530398219696724,0.01461664885716149,0.5671490059411602,493.51247062467655
870156.3933188907,0.48530398219696724,0.012723080265384547,0.5671468200365988,529.0507430223573
1000000.0,0.48530398219696724,0.011074175137874499,0.5671451579553033,567.1487612624463


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_32.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00037680159310327614,0.9995917209183703,2.7194257313754706
0.0011492187010036998,0.48530398219696724,0.00043282413483883276,0.9995338659412843,2.7194218667941406
0.001320703622736631,0.48530398219696724,0.0004971420402332064,0.999467453560302,2.71941742842165
0.0015177773017322714,0.48530398219696724,0.000570971691843482,0.9993912308955892,2.7194123315569163
0.0017442580591096614,0.48530398219696724,0.0006557064830907804,0.9993037657159475,2.719406479153021
0.0020045339809052396,0.48530398219696724,0.0007529336521710437,0.9992034220581179,2.7193997600681112
0.0023036479376536945,0.48530398219696724,0.000864477502929671,0.999088332943402,2.7193920470847486
0.002647395290480231,0.48530398219696724,0.0009924103833218146,0.9989563699799413,2.719383194672341
0.0030424361767690034,0.48530398219696724,0.0011390976080352703,0.9988051096712119,2.7193730364663597
0.003496424550953137,0.48530398219696724,0.0022048439039900098,0.9986317963053739,2.719361382437835
0.004018156480603808,0.48530398219696724,0.0025271206142810027,0.9984333013828888,2.7193480157273933
0.0046177405710691065,0.48530398219696724,0.002895383509219193,0.9982060796599126,2.719332689120516
0.005306793820656121,0.48530398219696724,0.003316668377461696,0.9979461220523131,2.719315121145097
0.006098666701068888,0.48530398219696724,0.0037966600813328795,0.9976489058711048,2.7192949917798392
0.007008701824056899,0.48530398219696724,0.0043436959022860565,0.997309343156963,2.719271937773317
0.008054531205964931,0.48530398219696724,0.007861930054662956,0.9969217282614345,2.7192455475901225
0.009256417889712782,0.48530398219696724,0.008973458236398427,0.9964796862961944,2.7192153560237964
0.01063764854316313,0.48530398219696724,0.01022066516317993,0.9959761246455489,2.719180838548393
0.012224984640507832,0.48530398219696724,0.011637589423321677,0.9954031904096178,2.719141405523592
0.014049180968354592,0.48530398219696724,0.01798123187328232,0.9947522374010357,2.719096396425115
0.016145581502618366,0.48530398219696724,0.02045661503564532,0.9940138071204075,2.719045074345692
0.018554804201388442,0.48530398219696724,0.023190356798166164,0.9931776289196245,2.718986621105133
0.021323527981697614,0.48530398219696724,0.026227326360305028,0.9922326452224312,2.718920133424041
0.024505397127942575,0.48530398219696724,0.036518676088795624,0.9911670680554258,2.718844620756989
0.028162060654953962,0.48530398219696724,0.04116201270123688,0.9899684730442616,2.7187590055483364
0.032364366763473595,0.48530398219696724,0.05385583569296062,0.9886239361961577,2.718662126866418
0.03719373553072644,0.48530398219696724,0.06024806571451066,0.9871202169421074,2.7185527485844614
0.04274373643209657,0.48530398219696724,0.07547290682004984,0.9854439877943897,2.718429573499773
0.04912190125853853,0.48530398219696724,0.08398373582964111,0.9835821064357688,2.7182912649999604
0.05645180755516966,0.48530398219696724,0.10158967486904563,0.9815219201671823,2.718136478072853
0.06487547294786292,0.48530398219696724,0.12081338170227342,0.9792515858369276,2.7179639015865895
0.07455610674814368,0.48530398219696724,0.14003203680105383,0.9767603815867981,2.7177723138080614
0.08568127214899486,0.48530398219696724,0.16095420113318204,0.974038981454918,2.7175606530648686
0.09846652027941236,0.48530398219696724,0.18317592580341807,0.9710796619650485,2.717328105306843
0.11315956652786067,0.48530398219696724,0.20483260571391543,0.967876413220027,2.717074210184016
0.13004509005128978,0.48530398219696724,0.22661080314841872,0.964424936920409,2.716798987361549
0.1494502494606524,0.48530398219696724,0.24812635864615626,0.9607225297613343,2.716503085587767
0.17175102154984984,0.48530398219696724,0.26901413457477447,0.9567678700654132,2.716187959267592
0.19737948588157686,0.48530398219696724,0.28895678351163345,0.9525607431044126,2.715856082069635
0.22683219636960386,0.48530398219696724,0.30642843821732946,0.9481017499596592,2.7155112158125334
0.2606798020576923,0.48530398219696724,0.3233831318521259,0.9433920410552425,2.715158766990428
0.2995781034986427,0.48530398219696724,0.34026848619773575,0.9384330987064999,2.7148062837803657
0.3442807589518621,0.48530398219696724,0.3536028538314865,0.9332265708046071,2.71446417288267
0.39565388658322687,0.48530398219696724,0.366493707082584,0.9277741451118705,2.7141467455514245
0.4546928455862411,0.48530398219696724,0.3782435053081719,0.9220774683281532,2.7138737306860237
0.5225415213602959,0.48530398219696724,0.38895559212011227,0.9161381679924534,2.713672413687935
0.6005144883981762,0.48530398219696724,0.40034103394112985,0.9099581246315716,2.713580569074595
0.6901224802908534,0.48530398219696724,0.4032234305021208,0.9035402411761879,2.7136503562436944
0.793101660333306,0.48530398219696724,0.4125737133585818,0.896890024260087,2.713953356600554
0.9114472598521194,0.48530398219696724,0.4139505595346823,0.8900182855161203,2.714586972268423
1.0474522360006342,0.48530398219696724,0.4180310096549624,0.8829451728760795,2.71568250929318
1.2037516980200695,0.48530398219696724,0.4282520396324064,0.8757055747485284,2.717415448699792
1.3833739627296222,0.48530398219696724,0.4414931081086364,0.868355757032795,2.720018668641962
1.5897992284504772,0.48530398219696724,0.45704429808678143,0.8609809452048147,2.723799716642802
1.8270270041765395,0.48530398219696724,0.4699090491606868,0.8537034678681461,2.7291636505627874
2.099653600438444,0.48530398219696724,0.48151445826658645,0.8466910130291673,2.7366434876921737
2.4129611832536098,0.48530398219696724,0.49195514126036755,0.8401644817763642,2.7469409072458904
2.7730201165910637,0.48530398219696724,0.5013426418662774,0.8344048418902554,2.7609804215354203
3.1868065762459103,0.48530398219696724,0.5097672242193249,0.8297582903731028,2.7799804777164763
3.662337713903373,0.48530398219696724,0.5172628383842962,0.8266389238055083,2.805544407499242
4.208826990208894,0.48530398219696724,0.5237794361747149,0.8255279579138902,2.8397722114880057
4.836862686437176,0.48530398219696724,0.5281478993253754,0.8269683150907938,2.8853902605369393
5.558613053440597,0.48530398219696724,0.5314225560672446,0.8315531928578329,2.9458897869863296
6.388062072657212,0.48530398219696724,0.5328121859110214,0.8399072687979416,3.0256568618336344
7.341280397070123,0.48530398219696724,0.5324757525905498,0.8526597807410742,3.130068017694222
8.436736721624852,0.48530398219696724,0.5304494296677522,0.8704099668762081,3.2655201908822873
9.695655615935925,0.48530398219696724,0.5285022062828512,0.8936869816263097,3.43936601128824
11.142428752325099,0.48530398219696724,0.5239896232782263,0.9229077320463251,3.6597392427647044
12.805087496773325,0.48530398219696724,0.518264246903086,0.9583363241897391,3.935278149006446
14.715846019280558,0.48530398219696724,0.5102573453595204,1.0000475968473062,4.27477589664558
16.91172544644807,0.48530398219696724,0.49916077049235025,1.0478949360786292,4.686791788432529
19.435271149298263,0.48530398219696724,0.4835259998573987,1.1014802531760015,5.179237394692802
22.335377063851233,0.48530398219696724,0.4637841864634378,1.1601228853692662,5.75891569597833
25.668233015746946,0.48530398219696724,0.4390588849639188,1.2228251025089343,6.430959478378302
29.498413403416983,0.48530398219696724,0.49216561780785417,1.2882351475841296,7.198107290975234
33.90012833314499,0.48530398219696724,0.6903872288912899,1.3546140419096377,8.059781939368232
38.9586614468756,0.48530398219696724,0.9001733210472419,1.4197853609631625,9.010796907526357
44.7720223008213,0.48530398219696724,1.1380537546337048,74.64009056023416,521.2472510211014
51.45284530985853,0.48530398219696724,1.4036010118340305,2370304.560771665,17686690.95889443
59.13057204993993,0.48530398219696724,1.7035017234367762,35059032146.56193,279584343678.16016
67.95395920083764,0.48530398219696724,2.041553084488522,267635954456107.6,2281491908461674.0
78.09396072084505,0.48530398219696724,2.4186025944870657,1.116511222817665e+18,1.017665809333408e+19
89.74704009584349,0.48530398219696724,2.83264562236421,2.595933468324653e+21,2.530654489636618e+22
103.13897683787222,0.48530398219696724,3.279022258771179,3.3923450509519675e+24,3.538390835070418e+25
118.52924098447018,0.48530398219696724,3.777521583472824,3.2744862504254113e+27,3.6546414210299445e+28
136.2160203551273,0.48530398219696724,4.374804237424337,3.734228166132376e+30,4.458935884315982e+31
156.54199796841294,0.48530398219696724,5.021468689632319,2.9273067348479284e+33,3.7422437626358653e+34
179.90099155778333,0.48530398219696724,5.695636888437497,1.2987967807820155e+36,1.7780326625708056e+37
206.7455838273133,0.48530398219696724,6.384759379821227,3.229331087112209e+38,4.733596195767808e+39
237.59589128427652,0.48530398219696724,7.06858083497532,4.3411133119532635e+40,6.811985572892656e+41
273.04964154553255,0.48530398219696724,7.720579848484235,3.0104299496661133e+42,5.05669433024748e+43
313.79375436648274,0.48530398219696724,8.313467093797765,1.0428382840275024e+44,1.87519159035063e+45
360.61765077612336,0.48530398219696724,8.82110170779658,1.7628012149501323e+45,3.3935666750348893e+46
414.4285481839423,0.48530398219696724,9.215738304683404,1.4009287656752543e+46,2.8874717067377896e+47
476.26903780279935,0.48530398219696724,9.472027947877585,5.044708959224559e+46,1.1133283668118826e+48
547.337284952015,0.48530398219696724,9.580438509588198,8.35213886362948e+46,1.9739719267027197e+48
629.0102436234466,0.48530398219696724,9.553871258854436,6.937971214072379e+46,1.756361367223674e+48
722.870335094958,0.48530398219696724,9.409083080434982,3.1256473456261254e+46,8.475949062795849e+47
830.7361074919369,0.48530398219696724,9.15309028848376,7.728014614274374e+45,2.2448449017098414e+47
954.6974703287535,0.48530398219696724,8.80623162137036,1.1169350597432057e+45,3.475802691198753e+46
1097.1561867027283,0.48530398219696724,8.416164029509853,1.1592694930190707e+44,3.865337105195285e+45
1260.872407680682,0.48530398219696724,8.001392484345732,9.206564320522927e+42,3.2890019024534095e+44
1449.018150486201,0.48530398219696724,7.538608452909771,4.698923885296821e+41,1.7984898093201153e+43
1665.2387566325353,0.48530398219696724,7.029007854066271,1.4582845593692192e+40,5.98001281834299e+41
1913.7235207582582,0.48530398219696724,6.4850479947887205,2.7599344501585146e+38,1.2126074887215397e+40
2199.2868586060326,0.48530398219696724,5.922928844890072,3.2580042767067913e+36,1.5337447156241552e+38
2527.461586781732,0.48530398219696724,5.3606758987365595,2.5153782318252368e+34,1.268842681200061e+36
2904.6061215980462,0.48530398219696724,4.8140152707827495,1.3423899361454345e+32,7.256184548382463e+33
3338.027673990301,0.48530398219696724,4.294486078549157,5.213765233652079e+29,3.020126740976706e+31
3836.123827417535,0.48530398219696724,3.8098324560217214,1.5478993837792807e+27,9.608971025318001e+28
4408.54524183412,0.48530398219696724,3.3649040961765517,3.6956108904423854e+24,2.4586436946851565e+26
5066.382636136649,0.48530398219696724,2.962269056544771,7.490250708784497e+21,5.340654173201082e+23
5822.38167188866,0.48530398219696724,2.6024212166576914,1.3623221052700877e+19,1.0410690527042471e+21
6691.189901715636,0.48530398219696724,2.2836876224266183,2.331290690499859e+16,1.9094600244254684e+18
7689.640567018716,0.48530398219696724,2.0025355677559022,38523561563748.55,3381951113238429.5
8837.078743614602,0.48530398219696724,1.754708759688245,61704136077.27225,5806210667631.658
10155.736154404181,0.48530398219696724,1.5362684448391077,95306097.69706821,9612708105.039753
11671.161911100682,0.48530398219696724,1.3438693835643447,141489.1890691904,15296856.510506038
13412.717530678983,0.48530398219696724,1.1746304061325579,202.06600634407968,23417.05188671731
15414.145817536453,0.48530398219696724,1.0259893027749531,0.6392931025232022,79.40238397527366
17714.224633510854,0.48530398219696724,0.8956285852866652,0.5750197165515367,76.55633514598588
20357.518222611085,0.48530398219696724,0.781445934386024,0.5736062136813824,81.86482781431933
23395.240647448256,0.48530398219696724,0.6815412647028627,0.5724098321200963,87.57446704928678
26886.24806652944,0.48530398219696724,0.5837284849140045,0.5714071212912307,93.71402707853606
30898.1790778802,0.48530398219696724,0.4935621664988057,0.5705739388405875,100.31384401373236
35508.76522326117,0.48530398219696724,0.41806580088192974,0.5698873598286185,107.40617723455173
40807.33704412155,0.48530398219696724,0.35469323038847717,0.5693260627684182,115.0254023677891
46896.55486926553,0.48530398219696724,0.3009942227938477,0.568870612918771,123.20822396517303
53894.397868406064,0.48530398219696724,0.25660700530500313,0.5685036300264575,131.99390312716702
61936.44990970618,0.48530398219696724,0.2177654633116999,0.5682098445005681,141.42449632362556
71178.52651001325,0.48530398219696724,0.18688657568858205,0.5679760580733126,151.54510314756322
81799.69377519484,0.48530398219696724,0.16013312800121288,0.5677910310255193,162.40412217592174
94005.73782282983,0.48530398219696724,0.1369480013766409,0.5676453193393352,174.05351533665544
108033.15190764665,0.48530398219696724,0.11688869690986631,0.5675310832260371,186.54908211856667
124153.71850064106,0.48530398219696724,0.0995489475780947,0.5674418847906177,199.95074560259053
142679.7751000857,0.48530398219696724,0.08669963882835652,0.567372488271678,214.3228526816314
163970.26580002054,0.48530398219696724,0.07365454222512322,0.5673186720939122,229.73449102750894
188437.695865931,0.48530398219696724,0.06413533018154322,0.5672770583444874,246.2598254254372
216556.12406317543,0.48530398219696724,0.05433539987841411,0.5672449624095737,263.9784560816038
248870.34759027854,0.48530398219696724,0.0473078564585578,0.567220263404807,282.97580146419403
286006.45757603913,0.48530398219696724,0.04118477062344966,0.567201294618545,303.3435081940781
328683.96965420543,0.48530398219696724,0.03477754286250644,0.5671867523254076,325.17989047569057
377729.76464674546,0.48530398219696724,0.030274521483318745,0.567175620890795,348.5904015656271
434094.10945776606,0.48530398219696724,0.026353872613603703,0.5671671119433158,373.68813981753493
498869.06858441175,0.48530398219696724,0.022949063949944035,0.5671606154440528,400.59439191992584
573309.6629695033,0.48530398219696724,0.01929550682235258,0.5671556606469199,429.4392160550228
658858.1861506815,0.48530398219696724,0.01679398092888119,0.5671518851693097,460.3620678506385
757172.14883374,0.48530398219696724,0.014617127172316726,0.5671490106359106,493.51247216909263
870156.3933188907,0.48530398219696724,0.01272120477679318,0.5671468235986586,529.0507439760374
1000000.0,0.48530398219696724,0.01107305906087029,0.567145160657229,567.1487617552349


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_4.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.002473516943098016,1.3150433841360494,2.0893270784818267
0.0011492187010036998,0.48530398219696724,0.0028409216661345695,1.3148305373385263,2.089358256686132
0.001320703622736631,0.48530398219696724,0.003262608590815662,1.3145859766419028,2.089394073412171
0.0015177773017322714,0.48530398219696724,0.0037465058835088882,1.3143049848934163,2.0894352163614096
0.0017442580591096614,0.48530398219696724,0.004301703236704559,1.3139821459836134,2.089482474419531
0.0020045339809052396,0.48530398219696724,0.004938489868865286,1.3136112421666344,2.089536752292385
0.0023036479376536945,0.48530398219696724,0.005668670528108863,1.3131851365958576,2.0895990871760013
0.002647395290480231,0.48530398219696724,0.006638617503356131,1.312695639050901,2.0896706677156005
0.0030424361767690034,0.48530398219696724,0.007616941033458997,1.3121333525922338,2.0897528555303
0.003496424550953137,0.48530398219696724,0.008737331299824071,1.3114874986278833,2.0898472096004967
0.004018156480603808,0.48530398219696724,0.010019808032650115,1.3107457176175918,2.0899555138307924
0.0046177405710691065,0.48530398219696724,0.011487370259731367,1.3098938423847233,2.0900798081104317
0.005306793820656121,0.48530398219696724,0.013164791836208537,1.3089156407722986,2.090222423191143
0.006098666701068888,0.48530398219696724,0.015359373707793882,1.307792524188982,2.090386019683148
0.007008701824056899,0.48530398219696724,0.017584866150862216,1.3065032184883951,2.0905736314261762
0.008054531205964931,0.48530398219696724,0.020123651107081912,1.3050233936564744,2.090788713412305
0.009256417889712782,0.48530398219696724,0.02301289280322078,1.3033252490367246,2.0910351943067096
0.01063764854316313,0.48530398219696724,0.02674211839846483,1.3013770514084384,2.0913175334109817
0.012224984640507832,0.48530398219696724,0.030529249072506252,1.2991426243192703,2.091640781615291
0.014049180968354592,0.48530398219696724,0.0348278039464882,1.2965807888798082,2.0920106454561065
0.016145581502618366,0.48530398219696724,0.03968175075284788,1.2936447590783402,2.0924335527917055
0.018554804201388442,0.48530398219696724,0.04583942123490886,1.2902814989865912,2.0929167177745924
0.021323527981697614,0.48530398219696724,0.05209934802839864,1.2864310555912668,2.093468201673069
0.024505397127942575,0.48530398219696724,0.05990888640027646,1.2820258901345405,2.09409696460233
0.028162060654953962,0.48530398219696724,0.06785522303098879,1.2769902437277942,2.0948129012953656
0.032364366763473595,0.48530398219696724,0.07759570209621411,1.271239590765697,2.0956268516197714
0.03719373553072644,0.48530398219696724,0.0875019194595711,1.2646802575291445,2.0965505736159527
0.04274373643209657,0.48530398219696724,0.09938959910430431,1.2572093145740038,2.0975966634789156
0.04912190125853853,0.48530398219696724,0.11147683787495577,1.2487148907776753,2.098778403386295
0.05645180755516966,0.48530398219696724,0.1257905925804757,1.239077103993569,2.1001095149330884
0.06487547294786292,0.48530398219696724,0.14131096563563597,1.228169855570445,2.101603794145676
0.07455610674814368,0.48530398219696724,0.156567403625318,1.2158637872682356,2.1032746051846205
0.08568127214899486,0.48530398219696724,0.174219350723466,1.2020307370673975,2.1051342161834254
0.09846652027941236,0.48530398219696724,0.19275466470340527,1.186550034634239,2.107192975137517
0.11315956652786067,0.48530398219696724,0.21199450008607434,1.1693169178698084,2.109458349518573
0.13004509005128978,0.48530398219696724,0.23171455751883582,1.1502531907745936,2.1119338927106
0.1494502494606524,0.48530398219696724,0.2515101539950812,1.1293199401512017,2.1146182531765576
0.17175102154984984,0.48530398219696724,0.27143881453129914,1.1065316585111027,2.1175044030202357
0.19737948588157686,0.48530398219696724,0.29085624268861865,1.08197049580704,2.1205793182279655
0.22683219636960386,0.48530398219696724,0.31077468207617287,1.0557986654084734,2.1238243720342274
0.2606798020576923,0.48530398219696724,0.32884760021758197,1.0282664341635235,2.127216679684587
0.2995781034986427,0.48530398219696724,0.3461145403755383,0.99971289098237,2.1307315368081694
0.3442807589518621,0.48530398219696724,0.3621348967468384,0.9705570945347056,2.134345924127107
0.39565388658322687,0.48530398219696724,0.38502964659791294,0.9412784327315113,2.138042840973949
0.4546928455862411,0.48530398219696724,0.4463930266394296,0.9123870263595368,2.141816045981674
0.5225415213602959,0.48530398219696724,0.4809785090415243,0.8843873818600303,2.145674707587788
0.6005144883981762,0.48530398219696724,0.5124783670451529,0.8577405574056708,2.14964756151839
0.6901224802908534,0.48530398219696724,0.5409956948707584,0.8328310954255848,2.1537864442792216
0.793101660333306,0.48530398219696724,0.5567469876202974,0.8099443995488046,2.158169463470281
0.9114472598521194,0.48530398219696724,0.5804609466311125,0.7892581439927995,2.162904481608462
1.0474522360006342,0.48530398219696724,0.5924634867909132,0.7708483390564431,2.1681339448735364
1.2037516980200695,0.48530398219696724,0.6027231810237587,0.7547078116898559,2.174042349418058
1.3833739627296222,0.48530398219696724,0.6201047608769089,0.7407729634966377,2.180867836426664
1.5897992284504772,0.48530398219696724,0.6177834993944041,0.7289541336915334,2.1889196125878034
1.8270270041765395,0.48530398219696724,0.6224100853740148,0.7191655517878999,2.1986031731700977
2.099653600438444,0.48530398219696724,0.6249713899376034,0.711352171701045,2.2104556889670555
2.4129611832536098,0.48530398219696724,0.6340616197469705,0.7055120235190431,2.225194361111275
2.7730201165910637,0.48530398219696724,0.6405665802107404,0.7017136577173021,2.243780892809543
3.1868065762459103,0.48530398219696724,0.6445371190098989,0.7001086078352258,2.2675051593137163
3.662337713903373,0.48530398219696724,0.6382475403770252,0.7009386215217953,2.2980901607451316
4.208826990208894,0.48530398219696724,0.6375787457611026,0.7045369272264274,2.3378176988753054
4.836862686437176,0.48530398219696724,0.6269019906795337,0.7113223189999356,2.3896691440278133
5.558613053440597,0.48530398219696724,0.6221102529981005,0.7217846837953654,2.4574677342023756
6.388062072657212,0.48530398219696724,0.6078836469582231,0.7364610479645969,2.545998903044294
7.341280397070123,0.48530398219696724,0.5924822133299186,0.7559023974315054,2.6610763657842114
8.436736721624852,0.48530398219696724,0.5678227749139331,0.7806332205666329,2.809520003499594
9.695655615935925,0.48530398219696724,0.5509094524433145,0.8111073358071703,2.9990232241169155
11.142428752325099,0.48530398219696724,0.5238007066495665,0.8476642900099401,3.237913164949566
12.805087496773325,0.48530398219696724,0.4738836519005189,0.8904898686442511,3.5348363609647784
14.715846019280558,0.48530398219696724,0.4656650094861927,0.9395821340999627,3.8984162716781046
16.91172544644807,0.48530398219696724,0.4539217043506965,0.9947217394987945,4.336913521592217
19.435271149298263,0.48530398219696724,0.436572720781658,1.0554432408910617,4.857879934252781
22.335377063851233,0.48530398219696724,0.4149809945105016,1.1210037232948675,5.467755219861004
25.668233015746946,0.48530398219696724,0.3883233585031628,1.1903467036058468,6.171332814538919
29.498413403416983,0.48530398219696724,0.48734467794933783,1.262062935507343,6.97102934460702
33.90012833314499,0.48530398219696724,0.6878869687829168,1.3343550909487765,7.865930795443613
38.9586614468756,0.48530398219696724,0.9009639376394978,1.4049887427421446,8.850467759907042
44.7720223008213,0.48530398219696724,1.1413979095027442,85.60007156545069,598.1575787239917
51.45284530985853,0.48530398219696724,1.4110698311371317,3203919.9771896023,23920694.062674697
59.13057204993993,0.48530398219696724,1.7182243690609171,56019742303.43234,446955094212.3662
67.95395920083764,0.48530398219696724,2.0672889590162655,514558306044311.3,4388021350899920.5
78.09396072084505,0.48530398219696724,2.460903830695331,2.6815674858931057e+18,2.4447231274272596e+19
89.74704009584349,0.48530398219696724,2.9005878952385977,8.32211360673333e+21,8.11316831868839e+22
103.13897683787222,0.48530398219696724,3.3864786068941295,1.5816317395201882e+25,1.6493180717448933e+26
118.52924098447018,0.48530398219696724,3.9170376546531873,1.868636901925138e+28,2.0850576208919905e+29
136.2160203551273,0.48530398219696724,4.489189872671248,1.3878543772973835e+31,1.6577188170721862e+32
156.54199796841294,0.48530398219696724,5.099056364374199,6.577197598795904e+33,8.412834177109776e+34
179.90099155778333,0.48530398219696724,5.741318407906847,2.0041888835666694e+36,2.7453420697542116e+37
206.7455838273133,0.48530398219696724,6.403782003248808,3.790797221993454e+38,5.559177832800775e+39
237.59589128427652,0.48530398219696724,7.062689500695343,4.0916305963216297e+40,6.422093700967914e+41
273.04964154553255,0.48530398219696724,7.686321934306923,2.2962380412142355e+42,3.8572284686799407e+43
313.79375436648274,0.48530398219696724,8.241935087049512,6.256629460412411e+43,1.1249450660936569e+45
360.61765077612336,0.48530398219696724,8.706821815684904,8.24559503113957e+44,1.5873512768431697e+46
414.4285481839423,0.48530398219696724,9.0853388348698,5.947019786449979e+45,1.2262384693698557e+47
476.26903780279935,0.48530398219696724,9.37509406162343,2.503612491317092e+46,5.528837342224579e+47
547.337284952015,0.48530398219696724,9.533589609380073,5.243915842426873e+46,1.2400660122106641e+48
629.0102436234466,0.48530398219696724,9.543556599440143,5.168739734981655e+46,1.3090007968253985e+48
722.870335094958,0.48530398219696724,9.428989199378268,2.710495430828467e+46,7.353061810333664e+47
830.7361074919369,0.48530398219696724,9.227179475138636,8.967360750453375e+45,2.60620641531938e+47
954.6974703287535,0.48530398219696724,8.947826178313694,1.9114513292392363e+45,5.951521855957441e+46
1097.1561867027283,0.48530398219696724,8.588146779778507,2.4762742615528733e+44,8.260011465495816e+45
1260.872407680682,0.48530398219696724,8.152375358420134,1.8796627130939888e+43,6.71700520028743e+44
1449.018150486201,0.48530398219696724,7.651748238885281,8.276523132670375e+41,3.1685602975849575e+43
1665.2387566325353,0.48530398219696724,7.114327641464044,2.315134285666345e+40,9.496190640823337e+41
1913.7235207582582,0.48530398219696724,6.567898850550506,4.6168772217523786e+38,2.0291294920372771e+40
2199.2868586060326,0.48530398219696724,6.009468736794689,5.975142088416706e+36,2.8136753889607768e+38
2527.461586781732,0.48530398219696724,5.442845916859129,4.697170842646817e+34,2.369795056330468e+36
2904.6061215980462,0.48530398219696724,4.909999856543387,3.11863355417963e+32,1.6859800397132722e+34
3338.027673990301,0.48530398219696724,4.431873935513384,2.2049744935538748e+30,1.2775255469524746e+32
3836.123827417535,0.48530398219696724,3.978349950204372,1.1801791605255813e+28,7.32784916629942e+29
4408.54524183412,0.48530398219696724,3.547634107933396,4.547590807218434e+25,3.0260589153290665e+27
5066.382636136649,0.48530398219696724,3.1465455369196786,1.3458109743803097e+23,9.597562254039868e+24
5822.38167188866,0.48530398219696724,2.779217883973504,3.249988915558783e+20,2.484013044496823e+22
6691.189901715636,0.48530398219696724,2.4469411106872463,6.710787070251569e+17,5.49735489927763e+19
7689.640567018716,0.48530398219696724,2.149100736390667,1227552667094595.8,1.0778059281209109e+17
8837.078743614602,0.48530398219696724,1.883937033850744,2043440440565.261,192306042550821.84
10155.736154404181,0.48530398219696724,1.6490684598398695,3159637438.1067214,318718901873.46594
11671.161911100682,0.48530398219696724,1.4418368200047935,4609584.318615607,498402160.71616215
13412.717530678983,0.48530398219696724,1.2595273560788303,6421.504979561419,744234.0001251764
15414.145817536453,0.48530398219696724,1.0995032968637202,8.633478233341945,1072.5529824291066
17714.224633510854,0.48530398219696724,0.9592830334433007,0.4719186626743094,62.8296079509047
20357.518222611085,0.48530398219696724,0.8365795895026396,0.4702195059591404,67.1094378743252
23395.240647448256,0.48530398219696724,0.7293159155388687,0.4688905894327693,71.73678607913905
26886.24806652944,0.48530398219696724,0.6323244382645827,0.46777873661156816,76.71844285805717
30898.1790778802,0.48530398219696724,0.5234337494977253,0.46685621459647675,82.0791187978298
35508.76522326117,0.48530398219696724,0.4350953073522776,0.46609694445715216,87.84504036992385
40807.33704412155,0.48530398219696724,0.36734232524961674,0.4654768545725837,94.04411622267055
46896.55486926553,0.48530398219696724,0.31092730957304165,0.46497412911450686,100.70612080104344
53894.397868406064,0.48530398219696724,0.2614226354785132,0.46456934381687925,107.86289120845929
61936.44990970618,0.48530398219696724,0.22132505143974815,0.4642454908343676,115.54853300231986
71178.52651001325,0.48530398219696724,0.18972584867803197,0.46398790797264644,123.79963219107313
81799.69377519484,0.48530398219696724,0.1624068397457184,0.4637841345015201,132.6554722355498
94005.73782282983,0.48530398219696724,0.13880201114261675,0.4636237175042076,142.15825616560366
108033.15190764665,0.48530398219696724,0.11839702542090146,0.46349799094025185,152.35333492192007
124153.71850064106,0.48530398219696724,0.1007945913490439,0.4633998458431883,163.28944371127665
142679.7751000857,0.48530398219696724,0.08777988491780409,0.46332350557895313,175.01894856617116
163970.26580002054,0.48530398219696724,0.07454775396734356,0.46326431568229526,187.598105486023
188437.695865931,0.48530398219696724,0.06491195547165364,0.4632185539705582,201.08733458085658
216556.12406317543,0.48530398219696724,0.05497441119233613,0.46318326360269063,215.55151159584366
248870.34759027854,0.48530398219696724,0.04786143572981621,0.46315610953713116,231.0602791167146
286006.45757603913,0.48530398219696724,0.041668315257571906,0.46313525735917893,247.68837967644296
328683.96965420543,0.48530398219696724,0.03516862134766578,0.46311927255279434,265.51601292051936
377729.76464674546,0.48530398219696724,0.030613244727870664,0.4631070378490822,284.6292189580711
434094.10945776606,0.48530398219696724,0.026647348868434662,0.4630976861515525,305.1202900296971
498869.06858441175,0.48530398219696724,0.023197227702586986,0.463090546613581,327.0882126635497
573309.6629695033,0.48530398219696724,0.019493444024082235,0.46308510163763406,350.63914256479046
658858.1861506815,0.48530398219696724,0.016966151026380084,0.46308095282172346,375.8869145888649
757172.14883374,0.48530398219696724,0.014766593989009808,0.46307779415203326,402.95359028092724
870156.3933188907,0.48530398219696724,0.012851311246132723,0.463075391008576,431.97004562104746
1000000.0,0.48530398219696724,0.011185479569177599,0.4630735637966557,463.07660179392786


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_64.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00030909443007106903,1.0164582164453972,2.717719128612127
0.0011492187010036998,0.48530398219696724,0.0003551596438584463,1.016378054443277,2.717716931512713
0.001320703622736631,0.48530398219696724,0.00040808048741438496,1.016286044974253,2.7177144074757957
0.0015177773017322714,0.48530398219696724,0.0004688739866073028,1.0161804565051689,2.7177115080075605
0.0017442580591096614,0.48530398219696724,0.0005387076070927116,1.0160593106255005,2.717708177471088
0.0020045339809052396,0.48530398219696724,0.0006189199710381966,1.0159203488190007,2.717704352050115
0.0023036479376536945,0.48530398219696724,0.0007110434485028063,1.0157609953952988,2.7176999585676054
0.002647395290480231,0.48530398219696724,0.0008168439597019787,1.0155783163470233,2.717694913140398
0.0030424361767690034,0.48530398219696724,0.0009383371651892486,1.0153689739615221,2.7176891196493846
0.003496424550953137,0.48530398219696724,0.0019009756971687891,1.0151291771159132,2.717682468002813
0.004018156480603808,0.48530398219696724,0.00217977280866696,1.0148546273314112,2.7176748321685027
0.0046177405710691065,0.48530398219696724,0.0024986499941321598,1.0145404608718314,2.717666067949289
0.005306793820656121,0.48530398219696724,0.002863115991772464,1.014181187458583,2.7176560104747876
0.006098666701068888,0.48530398219696724,0.003280333063277529,1.0137706265597553,2.7176444713820995
0.007008701824056899,0.48530398219696724,0.0037558016206893706,1.0133018427156122,2.717631235658472
0.008054531205964931,0.48530398219696724,0.0042979861288975985,1.01276708200921,2.7176160581207784
0.009256417889712782,0.48530398219696724,0.00799533524830046,1.01215771259984,2.7175986595104393
0.01063764854316313,0.48530398219696724,0.009112727640563296,1.0114641732239238,2.717578722188936
0.012224984640507832,0.48530398219696724,0.01038359886759038,1.0106759347366858,2.7175558854292845
0.014049180968354592,0.48530398219696724,0.011817289740836474,1.0097814811014418,2.717529740314046
0.016145581502618366,0.48530398219696724,0.01867663671108231,1.0087683176813753,2.71749982427242
0.018554804201388442,0.48530398219696724,0.0211896331317628,1.0076230161507966,2.7174656153196506
0.021323527981697614,0.48530398219696724,0.02399754594964951,1.0063313066481803,2.7174265261044463
0.024505397127942575,0.48530398219696724,0.03392871667176838,1.004878228678175,2.7173818979278304
0.028162060654953962,0.48530398219696724,0.03824889154385369,1.0032483523577687,2.717330994974761
0.032364366763473595,0.48530398219696724,0.05066107561855658,1.0014260803937198,2.717272999104339
0.03719373553072644,0.48530398219696724,0.05674594424212773,0.9993960380650426,2.7172070056843047
0.04274373643209657,0.48530398219696724,0.07151657567107698,0.9971435528009177,2.7171320211427057
0.04912190125853853,0.48530398219696724,0.0799078017919252,0.994655216088188,2.7170469631608882
0.05645180755516966,0.48530398219696724,0.09734481753079464,0.9919195080760695,2.7169506647711374
0.06487547294786292,0.48530398219696724,0.11642932023375277,0.9889274495939037,2.716841884082532
0.07455610674814368,0.48530398219696724,0.12766752719361943,0.9856732285151859,2.7167193219873993
0.08568127214899486,0.48530398219696724,0.14873201475768935,0.9821547299274359,2.7165816510633607
0.09846652027941236,0.48530398219696724,0.17071496292346208,0.9783738863085472,2.7164275600714114
0.11315956652786067,0.48530398219696724,0.19287772424193858,0.9743367600049779,2.7162558200752396
0.13004509005128978,0.48530398219696724,0.21518815567352179,0.9700532812233627,2.7160653804171924
0.1494502494606524,0.48530398219696724,0.24458021252044373,0.9655365945839085,2.715855505755366
0.17175102154984984,0.48530398219696724,0.2658727825983236,0.9608020165099024,2.7156259692867084
0.19737948588157686,0.48530398219696724,0.2862717251523714,0.955865669132806,2.715377322352276
0.22683219636960386,0.48530398219696724,0.30427035796058016,0.9507429225154745,2.715111267040622
0.2606798020576923,0.48530398219696724,0.32172961208036255,0.9454468302399451,2.714831166376681
0.2995781034986427,0.48530398219696724,0.33905103846425644,0.9399867690347835,2.7145427364587182
0.3442807589518621,0.48530398219696724,0.3539656539564089,0.934367483464573,2.7142549768752993
0.39565388658322687,0.48530398219696724,0.366094902810247,0.9285886953679459,2.7139814105508298
0.4546928455862411,0.48530398219696724,0.3781263128945405,0.9226453788595611,2.713741722854644
0.5225415213602959,0.48530398219696724,0.3890420459110879,0.9165287442759902,2.713563913785267
0.6005144883981762,0.48530398219696724,0.40055610451817353,0.9102279346680547,2.7134871080664253
0.6901224802908534,0.48530398219696724,0.40354056937366245,0.9037324243884056,2.7135652081720605
0.793101660333306,0.48530398219696724,0.41295743532238216,0.8970351192959694,2.7138716275212214
0.9114472598521194,0.48530398219696724,0.4143865728644641,0.8901361818317698,2.714505410239793
1.0474522360006342,0.48530398219696724,0.4207582755737404,0.8830476256362664,2.715599138935385
1.2037516980200695,0.48530398219696724,0.42862116960361046,0.8757987256608707,2.7173291682667844
1.3833739627296222,0.48530398219696724,0.4418003169083765,0.8684422560781474,2.719928922975517
1.5897992284504772,0.48530398219696724,0.45723689910948156,0.8610614917537782,2.7237062942046246
1.8270270041765395,0.48530398219696724,0.4700657667485105,0.8537777905752966,2.7290665861297256
2.099653600438444,0.48530398219696724,0.48166655493172716,0.8467584246866219,2.7365430159703874
2.4129611832536098,0.48530398219696724,0.4921317923411963,0.8402241700285822,2.746837412125424
2.7730201165910637,0.48530398219696724,0.5015682606533628,0.8344560214356163,2.7608743460566583
3.1868065762459103,0.48530398219696724,0.5100498110083796,0.829800288975063,2.7798721844151686
3.662337713903373,0.48530398219696724,0.5176011199752278,0.8266712319057231,2.805433999450995
4.208826990208894,0.48530398219696724,0.5241610105157688,0.825550249556582,2.839659338417622
4.836862686437176,0.48530398219696724,0.5285714925602666,0.8269804427009256,2.8852739399614573
5.558613053440597,0.48530398219696724,0.531840703397013,0.8315551616752226,2.9457682671648993
6.388062072657212,0.48530398219696724,0.5346712790648659,0.8398992007541577,3.025527544389579
7.341280397070123,0.48530398219696724,0.532949200611379,0.8526418780996363,3.12992744795044
8.436736721624852,0.48530398219696724,0.5309573971876667,0.870382482780417,3.2653641158102316
9.695655615935925,0.48530398219696724,0.5279399871390038,0.8936502000100114,3.4391894974090897
11.142428752325099,0.48530398219696724,0.5243991864262972,0.9228619556723876,3.6595368372903194
12.805087496773325,0.48530398219696724,0.5186939568144514,0.9582818681698175,3.9350440582000927
14.715846019280558,0.48530398219696724,0.510709012418335,0.9999847855795718,4.2745041513596
16.91172544644807,0.48530398219696724,0.49962700353608275,1.047824102917986,4.686476373426927
19.435271149298263,0.48530398219696724,0.48401380803219335,1.1014017431725858,5.178872334842891
22.335377063851233,0.48530398219696724,0.4642788362535948,1.1600370615691171,5.758495111016217
25.668233015746946,0.48530398219696724,0.439644861148021,1.222732355782549,6.430477629574532
29.498413403416983,0.48530398219696724,0.49162541198113596,1.2881359091288689,7.19755864425182
33.90012833314499,0.48530398219696724,0.6904383200465893,1.3545087968325362,8.059161261926477
38.9586614468756,0.48530398219696724,0.9003303354034415,1.4196764601868752,9.010110308520602
44.7720223008213,0.48530398219696724,1.1383213673538701,75.15108473466556,524.8797887572869
51.45284530985853,0.48530398219696724,1.4039601699294804,2388493.85694435,17824525.246094987
59.13057204993993,0.48530398219696724,1.7039005440182906,35285415665.37521,281418942810.0926
67.95395920083764,0.48530398219696724,2.0418820339265804,268325072124438.1,2287554543508160.5
78.09396072084505,0.48530398219696724,2.4186081189922417,1.1101757075127643e+18,1.01194188467754e+19
89.74704009584349,0.48530398219696724,2.8316636250334697,2.5369796306093164e+21,2.473188557290049e+22
103.13897683787222,0.48530398219696724,3.275318450493373,3.203563772479693e+24,3.3413183520054764e+25
118.52924098447018,0.48530398219696724,3.7742972128250467,3.12844860106149e+27,3.49150810030756e+28
136.2160203551273,0.48530398219696724,4.376923166574005,3.811304098053395e+30,4.550946034900586e+31
156.54199796841294,0.48530398219696724,5.023894641698492,2.9919871662484614e+33,3.8247332137539806e+34
179.90099155778333,0.48530398219696724,5.69670571845395,1.3079992512426932e+36,1.7904863998885912e+37
206.7455838273133,0.48530398219696724,6.384054114057048,3.2072347529511167e+38,4.700935513457574e+39
237.59589128427652,0.48530398219696724,7.066670847030949,4.2826453524598773e+40,6.720101652949325e+41
273.04964154553255,0.48530398219696724,7.718570211446387,2.973087883434872e+42,4.993989798808858e+43
313.79375436648274,0.48530398219696724,8.312325475729336,1.035923775703803e+44,1.8627806564696827e+45
360.61765077612336,0.48530398219696724,8.821019512911702,1.7612780356544995e+45,3.390664618391103e+46
414.4285481839423,0.48530398219696724,9.216133329209528,1.4030766969528927e+46,2.89190701501052e+47
476.26903780279935,0.48530398219696724,9.47223210957011,5.04796829107851e+46,1.1140461022906974e+48
547.337284952015,0.48530398219696724,9.580107054974626,8.336549713306243e+46,1.9702815069248007e+48
629.0102436234466,0.48530398219696724,9.553148297950925,6.911941292942889e+46,1.749769823726018e+48
722.870335094958,0.48530398219696724,9.408600533737376,3.1171979439697827e+46,8.453059831627732e+47
830.7361074919369,0.48530398219696724,9.153204934254287,7.729306215657547e+45,2.245229508555647e+47
954.6974703287535,0.48530398219696724,8.806264522259662,1.1164964742106154e+45,3.474440671499075e+46
1097.1561867027283,0.48530398219696724,8.415094473614031,1.1513888636893023e+44,3.8390511070869165e+45
1260.872407680682,0.48530398219696724,7.999836403298461,9.114187974084959e+42,3.2559973548597058e+44
1449.018150486201,0.48530398219696724,7.537067881321692,4.651143982397849e+41,1.780200744851125e+43
1665.2387566325353,0.48530398219696724,7.0274736469018695,1.4429634396440071e+40,5.9171759358221525e+41
1913.7235207582582,0.48530398219696724,6.48350548610956,2.7281906743617726e+38,1.198657583259882e+40
2199.2868586060326,0.48530398219696724,5.9213653100144,3.2147780701795645e+36,1.5133902434191828e+38
2527.461586781732,0.48530398219696724,5.3590329753385335,2.474885939921906e+34,1.2484114527899262e+36
2904.6061215980462,0.48530398219696724,4.812229869965187,1.3156619649531315e+32,7.111672552673585e+33
3338.027673990301,0.48530398219696724,4.292551495233758,5.087886429794067e+29,2.947194742560317e+31
3836.123827417535,0.48530398219696724,3.8078272724611613,1.5046492292307475e+27,9.340437362296747e+28
4408.54524183412,0.48530398219696724,3.3630028655999715,3.5846801040283755e+24,2.38483133958196e+26
5066.382636136649,0.48530398219696724,2.9607338071096096,7.277377059052855e+21,5.188849566996651e+23
5822.38167188866,0.48530398219696724,2.6015063327783787,1.3332518996665295e+19,1.0188504235865713e+21
6691.189901715636,0.48530398219696724,2.283459158676602,2.3092236104709428e+16,1.891381943931072e+18
7689.640567018716,0.48530398219696724,2.0028242406018877,38650742097456.69,3393114216944525.5
8837.078743614602,0.48530398219696724,1.755270444876214,62525351516.90823,5883487323495.532
10155.736154404181,0.48530398219696724,1.5369215432825174,97178415.34656079,9801560524.360336
11671.161911100682,0.48530398219696724,1.3445152531631641,144762.1088905707,15650716.234382348
13412.717530678983,0.48530398219696724,1.1752256872015074,207.0851229142835,23998.727369906617
15414.145817536453,0.48530398219696724,1.0265196356955455,0.6424112708953841,79.78980866281034
17714.224633510854,0.48530398219696724,0.8960930619203067,0.5750189950081449,76.55623598293946
20357.518222611085,0.48530398219696724,0.7818492427715823,0.573605633044809,81.86474201709393
23395.240647448256,0.48530398219696724,0.6818895445139025,0.5724093604054256,87.57439211896676
26886.24806652944,0.48530398219696724,0.5839662193682039,0.5714067409042773,93.71396209214332
30898.1790778802,0.48530398219696724,0.4937045702417223,0.570573634240343,100.31378801432679
35508.76522326117,0.48530398219696724,0.4181706138109567,0.5698871174891722,107.4061292609148
40807.33704412155,0.48530398219696724,0.3547750479488443,0.5693258710997383,115.02536148323573
46896.55486926553,0.48530398219696724,0.30105450598445466,0.568870462133946,123.20818928037976
53894.397868406064,0.48530398219696724,0.25665816201583674,0.5685035119715387,131.99387381639892
61936.44990970618,0.48530398219696724,0.21780731679166718,0.5682097524641766,141.42447163468907
71178.52651001325,0.48530398219696724,0.1869224469599484,0.5679759865910986,151.54508240635388
81799.69377519484,0.48530398219696724,0.16015061423611626,0.5677909756910489,162.40410478669082
94005.73782282983,0.48530398219696724,0.13697686812690102,0.5676452766291901,174.05350077912945
108033.15190764665,0.48530398219696724,0.11689761040738215,0.5675310503436242,186.54906994296886
124153.71850064106,0.48530398219696724,0.09956046729943273,0.567441859530479,199.9507354234256
142679.7751000857,0.48530398219696724,0.08671061894643622,0.5673724689042154,214.3228441708993
163970.26580002054,0.48530398219696724,0.07366261353026529,0.5673186572692481,229.734483907846
188437.695865931,0.48530398219696724,0.06414500105574163,0.5672770470134779,246.25981946351047
216556.12406317543,0.48530398219696724,0.05433880400503079,0.567244953759742,263.9784510819756
248870.34759027854,0.48530398219696724,0.04731467056880829,0.5672202568088904,282.97579726375216
286006.45757603913,0.48530398219696724,0.041191947176332136,0.5672012895935638,303.34350465709383
328683.96965420543,0.48530398219696724,0.03478012766748537,0.5671867485003331,325.1798874894947
377729.76464674546,0.48530398219696724,0.030280053028922557,0.567175617981154,348.5903990368655
434094.10945776606,0.48530398219696724,0.026351391795990727,0.5671671097313747,373.6881376689748
498869.06858441175,0.48530398219696724,0.022944427597598502,0.5671606137633993,400.59439008773575
573309.6629695033,0.48530398219696724,0.019296849033918467,0.56715565937053,429.4392144864872
658858.1861506815,0.48530398219696724,0.01679499182861987,0.5671518842003264,460.36206650223363
757172.14883374,0.48530398219696724,0.014618483927793174,0.5671490099005513,493.5124710048868
870156.3933188907,0.48530398219696724,0.012721826705677397,0.5671468230407632,529.050742966358
1000000.0,0.48530398219696724,0.01107608772055573,0.5671451602340796,567.1487608755624


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_DSA_8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0009016139493328502,0.93969212816566,2.704667086661568
0.0011492187010036998,0.48530398219696724,0.0010354641075698144,0.9396672788734386,2.7046652272233485
0.001320703622736631,0.48530398219696724,0.0011890658281831978,0.939638745252896,2.704663091226723
0.0015177773017322714,0.48530398219696724,0.0013652973604685059,0.93960598505295,2.7046606376933395
0.0017442580591096614,0.48530398219696724,0.0015674441128722687,0.9395683774865676,2.704657819622481
0.0020045339809052396,0.48530398219696724,0.0017992472248656826,0.9395252122572663,2.7046545831218656
0.0023036479376536945,0.48530398219696724,0.0020649718131287758,0.9394756771785359,2.704650866418049
0.002647395290480231,0.48530398219696724,0.0023694664795285954,0.93941884424574,2.7046465987314323
0.0030424361767690034,0.48530398219696724,0.00295806695186958,0.9393536540191691,2.7046416989995405
0.003496424550953137,0.48530398219696724,0.003392799371257131,0.9392788981813184,2.7046360744309665
0.004018156480603808,0.48530398219696724,0.003890278086988836,0.9391932001431161,2.704629618871315
0.0046177405710691065,0.48530398219696724,0.004459197915271226,0.9390949935951632,2.704622210961775
0.005306793820656121,0.48530398219696724,0.005109666303950092,0.938982498934039,2.7046137120706324
0.006098666701068888,0.48530398219696724,0.005852145091581383,0.9388536975437427,2.7046039639785304
0.007008701824056899,0.48530398219696724,0.006699118676475832,0.9387063039820507,2.7045927862998993
0.008054531205964931,0.48530398219696724,0.009128560620791676,0.9385377362149122,2.7045799736259837
0.009256417889712782,0.48530398219696724,0.010427744774837037,0.9383450841622389,2.704565292380122
0.01063764854316313,0.48530398219696724,0.01188950998198632,0.9381250769682556,2.7045484773838573
0.012224984640507832,0.48530398219696724,0.013552619036114382,0.9378740495891361,2.7045292281443487
0.014049180968354592,0.48530398219696724,0.01542995457486488,0.9375879094967596,2.704507204890317
0.016145581502618366,0.48530398219696724,0.02242201668279969,0.937262104521479,2.7044820244072523
0.018554804201388442,0.48530398219696724,0.025435364978630186,0.9368915930820445,2.7044532557546406
0.021323527981697614,0.48530398219696724,0.028784427883657353,0.936470818250561,2.7044204159914065
0.024505397127942575,0.48530398219696724,0.03934869076556096,0.9359936872348477,2.704382966093415
0.028162060654953962,0.48530398219696724,0.04438992428061821,0.9354535578771688,2.7043403073237773
0.032364366763473595,0.48530398219696724,0.057448052942894096,0.934843233602204,2.7042917784179648
0.03719373553072644,0.48530398219696724,0.06426916336448674,0.9341549678291765,2.704236654079658
0.04274373643209657,0.48530398219696724,0.07986531820250342,0.9333804781322432,2.7041741454606982
0.04912190125853853,0.48530398219696724,0.08893827118158425,0.9325109693609821,2.7041034035352807
0.05645180755516966,0.48530398219696724,0.10676879942078546,0.9315371635543743,2.704023526598336
0.06487547294786292,0.48530398219696724,0.1260564091039567,0.9304493329360635,2.7039335735556644
0.07455610674814368,0.48530398219696724,0.14658793300049233,0.9292373308442238,2.7038325852818987
0.08568127214899486,0.48530398219696724,0.1597059696008206,0.9278906145588542,2.7037196171811337
0.09846652027941236,0.48530398219696724,0.1816309325907909,0.9263982541986439,2.7035937873115494
0.11315956652786067,0.48530398219696724,0.20385428348843648,0.9247489237416466,2.70345434619974
0.13004509005128978,0.48530398219696724,0.22604887125905362,0.9229308741724919,2.7033007770102735
0.1494502494606524,0.48530398219696724,0.24784351196282067,0.9209318947244889,2.7031329383673772
0.17175102154984984,0.48530398219696724,0.2746353131273002,0.9187392754262579,2.702951267240535
0.19737948588157686,0.48530398219696724,0.2959115938647263,0.9163397911731853,2.702757066338149
0.22683219636960386,0.48530398219696724,0.3130297476715779,0.9137197323565113,2.702552909795125
0.2606798020576923,0.48530398219696724,0.33130638422588254,0.9108650080856139,2.7023432127758933
0.2995781034986427,0.48530398219696724,0.3450589232139458,0.907761345206275,2.7021350246764673
0.3442807589518621,0.48530398219696724,0.359032810894543,0.9043946023400848,2.701939120875393
0.39565388658322687,0.48530398219696724,0.3728005279288262,0.9007512185627344,2.701771482434395
0.4546928455862411,0.48530398219696724,0.3781354302916264,0.8968188275482049,2.701655263787638
0.5225415213602959,0.48530398219696724,0.38690424868412926,0.8925870932767459,2.7016233518771364
0.6005144883981762,0.48530398219696724,0.3905932959231814,0.8880488578535185,2.701721614050689
0.6901224802908534,0.48530398219696724,0.3934386389941946,0.8832017203277666,2.7020129178813606
0.793101660333306,0.48530398219696724,0.4116243246199696,0.878050166503566,2.702581994011204
0.9114472598521194,0.48530398219696724,0.4663335753428101,0.8726083297197219,2.7035412285114377
1.0474522360006342,0.48530398219696724,0.46363142276285246,0.866903392191117,2.705037561002807
1.2037516980200695,0.48530398219696724,0.477514923769862,0.8609795804347861,2.707260895863821
1.3833739627296222,0.48530398219696724,0.4899577327400181,0.854902728911329,2.7104548714159695
1.5897992284504772,0.48530398219696724,0.5012689664877696,0.8487655108769042,2.7149314899751054
1.8270270041765395,0.48530398219696724,0.5114988002778454,0.8426935909312004,2.7210918940750046
2.099653600438444,0.48530398219696724,0.5299479719806645,0.8368529559052099,2.7294562591505733
2.4129611832536098,0.48530398219696724,0.5372025105272467,0.8314583517225508,2.7407060939890036
2.7730201165910637,0.48530398219696724,0.5428702442192794,0.8267821092246533,2.755742042846064
3.1868065762459103,0.48530398219696724,0.5468027964723878,0.8231619517346996,2.775759611504889
3.662337713903373,0.48530398219696724,0.5407361926534635,0.8210059801354875,2.802344182554736
4.208826990208894,0.48530398219696724,0.5412948574349594,0.8207930653418293,2.8375850231735233
4.836862686437176,0.48530398219696724,0.5200562730482835,0.823067209013349,2.884204994060203
5.558613053440597,0.48530398219696724,0.5219890961127219,0.8284248392011632,2.9456974368168627
6.388062072657212,0.48530398219696724,0.5232501033926337,0.8374944170160779,3.02645403242974
7.341280397070123,0.48530398219696724,0.5226989071604832,0.8509082945104286,3.1318587461953626
8.436736721624852,0.48530398219696724,0.5205109142480847,0.8692676841662438,3.2683169722980865
9.695655615935925,0.48530398219696724,0.5165979235553658,0.8931028218493025,3.4431908224659105
11.142428752325099,0.48530398219696724,0.513214448047611,0.9228314501099348,3.664624957620902
12.805087496773325,0.48530398219696724,0.5076293915375786,0.9587189227738566,3.9412702450620607
14.715846019280558,0.48530398219696724,0.4995310282521862,1.000842125461364,4.281933951334142
16.91172544644807,0.48530398219696724,0.48851265840797514,1.0490573062240085,4.695190078924506
19.435271149298263,0.48530398219696724,0.47247871995583707,1.1029697651812673,5.1889640040805745
22.335377063851233,0.48530398219696724,0.4522508449562812,1.1619023198365337,5.7700698447007674
25.668233015746946,0.48530398219696724,0.4270244559358979,1.2248603956540542,6.443647207999101
29.498413403416983,0.48530398219696724,0.4981449017503718,1.2904947893004994,7.212435987009803
33.90012833314499,0.48530398219696724,0.6922771838685131,1.3570683880752452,8.075854414743114
38.9586614468756,0.48530398219696724,0.9004775306861902,1.4223943689954488,9.028634959888493
44.7720223008213,0.48530398219696724,1.1362808720760176,72.95890891692987,509.11170911472794
51.45284530985853,0.48530398219696724,1.3999835043622109,2233466.252938462,16651623.392275505
59.13057204993993,0.48530398219696724,1.6990079476354851,33106922581.231163,263838217281.923
67.95395920083764,0.48530398219696724,2.038172017710268,265502599418834.25,2262615701660060.5
78.09396072084505,0.48530398219696724,2.420240574366421,1.2363548552321252e+18,1.127156709967427e+19
89.74704009584349,0.48530398219696724,2.8466090602956764,3.4808646597191863e+21,3.3960069031894236e+22
103.13897683787222,0.48530398219696724,3.3167061329007637,6.003021835943517e+24,6.268431701998177e+25
118.52924098447018,0.48530398219696724,3.8267365050646633,6.251073655486387e+27,6.985725909881992e+28
136.2160203551273,0.48530398219696724,4.371167037795223,3.9016778149880975e+30,4.665352833085245e+31
156.54199796841294,0.48530398219696724,4.973160023466397,1.96898051089576e+33,2.5214508359423476e+34
179.90099155778333,0.48530398219696724,5.6644476750736406,1.0471031002435894e+36,1.4361118996521082e+37
206.7455838273133,0.48530398219696724,6.38480739259573,3.335863719322584e+38,4.8958508763990566e+39
237.59589128427652,0.48530398219696724,7.095856009073891,5.333860822113263e+40,8.376441630557384e+41
273.04964154553255,0.48530398219696724,7.771830100150606,4.1967310117840756e+42,7.05309793879403e+43
313.79375436648274,0.48530398219696724,8.385891322610458,1.5979588710357639e+44,2.8743789913986716e+45
360.61765077612336,0.48530398219696724,8.90836131870104,2.8515640206655344e+45,5.490605811197733e+46
414.4285481839423,0.48530398219696724,9.308108974233932,2.282512433866686e+46,4.704935549961501e+47
476.26903780279935,0.48530398219696724,9.560150827762591,7.967069769699173e+46,1.758329656405379e+48
547.337284952015,0.48530398219696724,9.65794262184541,1.2506306596323628e+47,2.955849012322811e+48
629.0102436234466,0.48530398219696724,9.619612607190366,9.847417944683317e+46,2.492990686851877e+48
722.870335094958,0.48530398219696724,9.463065179102335,4.2075223187583635e+46,1.1409916735999768e+48
830.7361074919369,0.48530398219696724,9.191748697177513,9.671140350654885e+45,2.80922510285744e+47
954.6974703287535,0.48530398219696724,8.82981967172798,1.2931372642825292e+45,4.024034038784087e+46
1097.1561867027283,0.48530398219696724,8.4328804146161,1.2921213069970297e+44,4.308285378042509e+45
1260.872407680682,0.48530398219696724,8.015145059481773,1.0058101252823474e+43,3.593201560217054e+44
1449.018150486201,0.48530398219696724,7.553116253626289,5.115942408611761e+41,1.958146792096501e+43
1665.2387566325353,0.48530398219696724,7.046234587939177,1.6162259102094665e+40,6.6279265041684165e+41
1913.7235207582582,0.48530398219696724,6.501456597572272,3.068362031895776e+38,1.348151930397808e+40
2199.2868586060326,0.48530398219696724,5.934080367173314,3.5078574034491124e+36,1.6513705718161276e+38
2527.461586781732,0.48530398219696724,5.363568322122128,2.531915374706497e+34,1.2771560774293288e+36
2904.6061215980462,0.48530398219696724,4.807555263516295,1.232601085847735e+32,6.66242859457063e+33
3338.027673990301,0.48530398219696724,4.2796513613260405,4.3444707539857704e+29,2.516423925453592e+31
3836.123827417535,0.48530398219696724,3.7896817488293695,1.196329332272451e+27,7.425999199243547e+28
4408.54524183412,0.48530398219696724,3.3444302090822533,2.798693564864038e+24,1.861815458694915e+26
5066.382636136649,0.48530398219696724,2.946843684128039,5.994230963995158e+21,4.273766164396707e+23
5822.38167188866,0.48530398219696724,2.5944293848296858,1.214887498358738e+19,9.283771261097572e+20
6691.189901715636,0.48530398219696724,2.281614868664541,2.3168477980123444e+16,1.8976143862142956e+18
7689.640567018716,0.48530398219696724,2.003548436663878,41150794645434.555,3612599005076352.5
8837.078743614602,0.48530398219696724,1.7567214382643184,68090454610.70392,6407180636870.249
10155.736154404181,0.48530398219696724,1.5382480359379076,105744523.48848763,10665600037.690248
11671.161911100682,0.48530398219696724,1.3454484578573882,155617.0229610744,16824336.809389457
13412.717530678983,0.48530398219696724,1.1757518238753843,219.00365560398274,25380.00544980323
15414.145817536453,0.48530398219696724,1.0267117865429334,0.6474329420069453,80.41398839966831
17714.224633510854,0.48530398219696724,0.8960399595519025,0.5750170199159678,76.55619745597086
20357.518222611085,0.48530398219696724,0.7816296225294695,0.5736038209308512,81.86469323545472
23395.240647448256,0.48530398219696724,0.6815665251690646,0.572407659406567,87.57432801566041
26886.24806652944,0.48530398219696724,0.5838887313249593,0.5714052043669965,93.71389334161017
30898.1790778802,0.48530398219696724,0.4941113603026631,0.5705722853759457,100.31372201814334
35508.76522326117,0.48530398219696724,0.4188526256208717,0.5698859595004023,107.40607081916885
40807.33704412155,0.48530398219696724,0.3555834676878589,0.5693248947328926,115.0253133932381
46896.55486926553,0.48530398219696724,0.3019121251948998,0.5688696510876838,123.20815284391131
53894.397868406064,0.48530398219696724,0.2574618743779469,0.5685028466511305,131.99384926078918
61936.44990970618,0.48530398219696724,0.21855240986889937,0.5682092124796295,141.42445845377313
71178.52651001325,0.48530398219696724,0.1875713914081542,0.5679755523234129,151.54507962869855
81799.69377519484,0.48530398219696724,0.16070180414890192,0.5677906291876734,162.40411117990053
94005.73782282983,0.48530398219696724,0.13743076923705502,0.5676450020339029,174.05351499976288
108033.15190764665,0.48530398219696724,0.11728631634199037,0.5675308340180748,186.5490906417946
124153.71850064106,0.48530398219696724,0.09986190195363151,0.5674416899837493,199.95076131520756
142679.7751000857,0.48530398219696724,0.0869728336231104,0.5673723366135134,214.32287407698078
163970.26580002054,0.48530398219696724,0.07386186415028566,0.5673185544487118,229.73451677862425
188437.695865931,0.48530398219696724,0.06431741443805775,0.5672769673681995,246.2598543866196
216556.12406317543,0.48530398219696724,0.05446560822033597,0.5672448922476959,263.9784872807888
248870.34759027854,0.48530398219696724,0.047417739896619994,0.5672202094233472,282.9758340897242
286006.45757603913,0.48530398219696724,0.04127861438848259,0.5672012531717783,303.34354157855336
328683.96965420543,0.48530398219696724,0.03484606167593739,0.5671867205599853,325.1799240787294
377729.76464674546,0.48530398219696724,0.030332262408426198,0.5671755965834693,348.59043495678185
434094.10945776606,0.48530398219696724,0.02640392262132732,0.567167093368429,373.688172660132
498869.06858441175,0.48530398219696724,0.022983908061402426,0.567160601266604,400.5944239562859
573309.6629695033,0.48530398219696724,0.019324963711154924,0.5671556498370679,429.439247093245
658858.1861506815,0.48530398219696724,0.016819342834494676,0.5671518769345828,460.36209775302734
757172.14883374,0.48530398219696724,0.014638087250002804,0.5671490043677916,493.51250084215764
870156.3933188907,0.48530398219696724,0.012740938514058688,0.5671468188307492,529.0507713619652
1000000.0,0.48530398219696724,0.011088773822724203,0.5671451570326299,567.1487878246929


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_128.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003096074858580797,1.0167068572691333,2.7176926291481416
0.0011492187010036998,0.48530398219696724,0.00035574702224465133,1.0166264150524287,2.7176905383950603
0.001320703622736631,0.48530398219696724,0.0004087522218064416,1.0165340840019021,2.7176881363220753
0.0015177773017322714,0.48530398219696724,0.0004696415439831449,1.0164281265547204,2.7176853766859415
0.0017442580591096614,0.48530398219696724,0.0005395838059475373,1.0163065574167551,2.717682206410882
0.0020045339809052396,0.48530398219696724,0.000619919426321692,1.0161671102214564,2.7176785645907895
0.0023036479376536945,0.48530398219696724,0.0007121813664539432,1.016007200336533,2.7176743813495188
0.002647395290480231,0.48530398219696724,0.0008181385951534626,1.0158238835836682,2.7176695765403123
0.0030424361767690034,0.48530398219696724,0.0009398078015180397,1.0156138107004358,2.717664058263321
0.003496424550953137,0.48530398219696724,0.001916185449962159,1.0153731774738488,2.7176577211779622
0.004018156480603808,0.48530398219696724,0.0021970695109241475,1.015097670623082,2.717650444584655
0.0046177405710691065,0.48530398219696724,0.0025182845359105837,1.0147824097191267,2.7176420902483045
0.005306793820656121,0.48530398219696724,0.002886070428184421,1.0144218857182705,2.7176324999339707
0.006098666701068888,0.48530398219696724,0.0033055857256582485,1.0140098970739717,2.7176214926236297
0.007008701824056899,0.48530398219696724,0.003784309014841318,1.0135394848995398,2.7176088613820433
0.008054531205964931,0.48530398219696724,0.004330078547263907,1.0130028693045998,2.717594369840044
0.009256417889712782,0.48530398219696724,0.008065226184960346,1.012391389842663,2.717577748265363
0.01063764854316313,0.48530398219696724,0.00919128403475813,1.0116954540008545,2.7175586891954047
0.012224984640507832,0.48530398219696724,0.010472265707982573,1.0109044988399352,2.71753684261406
0.014049180968354592,0.48530398219696724,0.01191708430694484,1.0100069722363254,2.7175118106670997
0.016145581502618366,0.48530398219696724,0.018810161150888474,1.0089903416373949,2.7174831419299093
0.018554804201388442,0.48530398219696724,0.02133981163115772,1.0078411397157574,2.7174503252696978
0.021323527981697614,0.48530398219696724,0.024165923417765252,1.0065450576254884,2.717412783385404
0.024505397127942575,0.48530398219696724,0.03412513733079355,1.005087097457069,2.7173698661666723
0.028162060654953962,0.48530398219696724,0.0384668567712683,1.0034517955780367,2.717320844094727
0.032364366763473595,0.48530398219696724,0.05090995350941611,1.0016235273277811,2.7172649020206188
0.03719373553072644,0.48530398219696724,0.05701605518666905,0.9995869003904686,2.717201133810909
0.04274373643209657,0.48530398219696724,0.07180188541512164,0.9973272384248235,2.7171285385614086
0.04912190125853853,0.48530398219696724,0.0802305984274552,0.9948311475701291,2.717046019364769
0.05645180755516966,0.48530398219696724,0.09767802433630976,0.9920871459283274,2.7169523860019535
0.06487547294786292,0.48530398219696724,0.11679209448486512,0.9890863202663871,2.7168463634429294
0.07455610674814368,0.48530398219696724,0.13598081042427204,0.9858229561593709,2.716726608730407
0.08568127214899486,0.48530398219696724,0.14911043186837186,0.982295070079886,2.7165917397365402
0.09846652027941236,0.48530398219696724,0.17110463638138648,0.978504758507845,2.7164403804970902
0.11315956652786067,0.48530398219696724,0.1932623954238476,0.9744582752236592,2.716271229431802
0.13004509005128978,0.48530398219696724,0.2155630263230961,0.9701657591417989,2.716083158870515
0.1494502494606524,0.48530398219696724,0.24493666168076297,0.965640565536587,2.7158753570702157
0.17175102154984984,0.48530398219696724,0.2662106893721272,0.9608982038000972,2.715647527516024
0.19737948588157686,0.48530398219696724,0.28658716006536744,0.9559549496266998,2.71540016498242
0.22683219636960386,0.48530398219696724,0.3045369298700753,0.950826266973204,2.7151349338780384
0.2606798020576923,0.48530398219696724,0.3219657101669456,0.9455252292153125,2.714855182159952
0.2995781034986427,0.48530398219696724,0.3392767139072531,0.9400611543194599,2.7145666340064003
0.3442807589518621,0.48530398219696724,0.35303098281629247,0.9344386575210601,2.714278316989281
0.39565388658322687,0.48530398219696724,0.3662593031350236,0.9286572806393508,2.71400379529902
0.4546928455862411,0.48530398219696724,0.37827164016864895,0.9227117947293235,2.7137628003862764
0.5225415213602959,0.48530398219696724,0.3891738524283156,0.916593212671417,2.7135833751413845
0.6005144883981762,0.48530398219696724,0.4006858240633008,0.9102905081750009,2.7135046787350174
0.6901224802908534,0.48530398219696724,0.40365896819289543,0.9037930260751428,2.713580638473385
0.793101660333306,0.48530398219696724,0.4130730358096643,0.8970935830043599,2.7138846857554553
0.9114472598521194,0.48530398219696724,0.41450174420724667,0.8901922851369837,2.7145158810834977
1.0474522360006342,0.48530398219696724,0.4208741496924941,0.8831011128071692,2.715606827625517
1.2037516980200695,0.48530398219696724,0.42871162919882205,0.8758493222323562,2.7173339094732643
1.3833739627296222,0.48530398219696724,0.44187871277344914,0.8684896787076384,2.7199305922474872
1.5897992284504772,0.48530398219696724,0.4572909875358847,0.8611054570465436,2.7237048192678794
1.8270270041765395,0.48530398219696724,0.4701129938137996,0.8538180254587865,2.7290619547994788
2.099653600438444,0.48530398219696724,0.48171276994791423,0.8467946794561628,2.7365352770425884
2.4129611832536098,0.48530398219696724,0.49218509334616095,0.8402562336667254,2.7468266657436735
2.7730201165910637,0.48530398219696724,0.5016300521045979,0.8344837373260239,2.760860721242457
3.1868065762459103,0.48530398219696724,0.5101253934923566,0.8298235679813906,2.7798558038377195
3.662337713903373,0.48530398219696724,0.5176876758260499,0.8266900594932348,2.8054149345108375
4.208826990208894,0.48530398219696724,0.5242590911612418,0.8255646846216393,2.839637560160774
4.836862686437176,0.48530398219696724,0.5286769859848001,0.8269906078697636,2.8852492721853666
5.558613053440597,0.48530398219696724,0.5319430097540185,0.831561227186737,2.94574034718142
6.388062072657212,0.48530398219696724,0.5347626310983187,0.8399013655900326,3.0254957951273274
7.341280397070123,0.48530398219696724,0.5330606069102686,0.8526403521758967,3.1298910635071513
8.436736721624852,0.48530398219696724,0.5310747479097081,0.8703774729456579,3.265322061601525
9.695655615935925,0.48530398219696724,0.5280586162388166,0.8936419010097898,3.439140525137488
11.142428752325099,0.48530398219696724,0.5244861651706925,0.9228505458693,3.6594795132599853
12.805087496773325,0.48530398219696724,0.5187685338697834,0.9582675090581253,3.9349768010696926
14.715846019280558,0.48530398219696724,0.5107687082255231,0.9999676240017613,4.27442527357273
16.91172544644807,0.48530398219696724,0.4996755169310268,1.0478042751163545,4.6863841209048465
19.435271149298263,0.48530398219696724,0.4839598300428234,1.101379380079876,5.178764922344786
22.335377063851233,0.48530398219696724,0.46409853353704944,1.160012294864569,5.758370754266493
25.668233015746946,0.48530398219696724,0.43927882160620196,1.2227053241916583,6.430334577610474
29.498413403416983,0.48530398219696724,0.4069457651527752,1.2881067643296995,7.197395215368776
33.90012833314499,0.48530398219696724,0.37017621685157714,1.3544777083993143,8.058975885304616
38.9586614468756,0.48530398219696724,0.32466784375670416,1.419675466957296,9.010093514449048
44.7720223008213,0.48530398219696724,0.2719278486368207,1.4811730002535164,10.040223548492818
51.45284530985853,0.48530398219696724,0.21196306479685972,1.5361377798385922,11.132363455261544
59.13057204993993,0.48530398219696724,0.15983579452535568,1.5815913401560238,12.262650232534888
67.95395920083764,0.48530398219696724,0.15127870783769756,1.6146583795831917,13.40093910518939
78.09396072084505,0.48530398219696724,0.14743300590713793,1.6328896173680367,14.512669916799322
89.74704009584349,0.48530398219696724,0.13482525531311884,1.6346095567984944,15.562079893713454
103.13897683787222,0.48530398219696724,0.11773707546745033,1.6192111208928919,16.516390552414283
118.52924098447018,0.48530398219696724,0.10401673375100104,1.5873115498601298,17.35014952882078
136.2160203551273,0.48530398219696724,0.09021214741384699,1.5407107289639275,18.048677969797705
156.54199796841294,0.48530398219696724,0.07783149477634282,1.4821497650221624,18.60974132763056
179.90099155778333,0.48530398219696724,0.06809474654493584,1.4149300663742865,19.043101739279983
206.7455838273133,0.48530398219696724,0.05937934326795015,1.342491275901854,19.368274018381964
237.59589128427652,0.48530398219696724,0.05061036208679699,1.2680440859733468,19.611277142051044
273.04964154553255,0.48530398219696724,0.04386065946151286,1.1943185670669745,19.801271749113454
313.79375436648274,0.48530398219696724,0.03704575068266956,1.1234425736411662,19.967748308578003
360.61765077612336,0.48530398219696724,0.03195052614060704,1.0569290936462976,20.138568079229877
414.4285481839423,0.48530398219696724,0.0274958528205125,0.995735207617755,20.33884383121118
476.26903780279935,0.48530398219696724,0.023621900166990492,0.9403560546725805,20.59047080986662
547.337284952015,0.48530398219696724,0.0196603425905372,0.8909269409251557,20.912077252709416
629.0102436234466,0.48530398219696724,0.016816791035540915,0.8473181287969869,21.31920570419085
722.870335094958,0.48530398219696724,0.014357636620728349,0.8092157733196776,21.82460548467703
830.7361074919369,0.48530398219696724,0.012230359319552863,0.7761878195450421,22.43857644794842
954.6974703287535,0.48530398219696724,0.010010068151782124,0.7477360870850654,23.16934059239838
1097.1561867027283,0.48530398219696724,0.00848637689190326,0.7233364226453558,24.02343275895865
1260.872407680682,0.48530398219696724,0.007177287197760363,0.7024687074786892,25.006103004417255
1449.018150486201,0.48530398219696724,0.006057817140002464,0.6846382620330989,26.12172000156714
1665.2387566325353,0.48530398219696724,0.005097006675102396,0.6693900250208964,27.374162633382078
1913.7235207582582,0.48530398219696724,0.0042748092588478686,0.656316809498183,28.76718780820884
2199.2868586060326,0.48530398219696724,0.003575995126195714,0.6450628875866612,30.30476583472328
2527.461586781732,0.48530398219696724,0.002816472560973589,0.6353240708060874,31.9913788305741
2904.6061215980462,0.48530398219696724,0.002337306559155411,0.6268453156946143,33.832281105607464
3338.027673990301,0.48530398219696724,0.001933186113828964,0.6194167081876817,35.833722474825386
3836.123827417535,0.48530398219696724,0.0015934485490797818,0.6128684929772532,38.003135975739255
4408.54524183412,0.48530398219696724,0.00130915691929876,0.6070656421804006,40.349290966867144
5066.382636136649,0.48530398219696724,0.0010721878013641968,0.6019023177998744,42.882411776154896
5822.38167188866,0.48530398219696724,0.0008757384490593419,0.597296480128222,45.61426165028415
6691.189901715636,0.48530398219696724,0.000712753932003917,0.5931848255126723,48.55819222583721
7689.640567018716,0.48530398219696724,0.0005784264949447258,0.5895181923496153,51.72916030146237
8837.078743614602,0.48530398219696724,0.000432361774328629,0.5862575423663261,55.14371618069722
10155.736154404181,0.48530398219696724,0.00034884485063721015,0.5833705949914159,58.81997080438457
11671.161911100682,0.48530398219696724,0.00028084422315942636,0.5808291593368534,62.777551627714786
13412.717530678983,0.48530398219696724,0.00022566184393007355,0.5786071690762156,67.03755902272007
15414.145817536453,0.48530398219696724,0.00018103178849738645,0.5766793829009972,71.62253538863506
17714.224633510854,0.48530398219696724,0.00014504440219103565,0.5750206728139727,76.55645794123956
20357.518222611085,0.48530398219696724,0.00011612022132227922,0.5736057907253959,81.86476353432079
23395.240647448256,0.48530398219696724,9.292957509139507e-05,0.5724094855811963,87.57441035440502
26886.24806652944,0.48530398219696724,7.438586588161092e-05,0.5714068407466923,93.71397761695485
30898.1790778802,0.48530398219696724,5.957480989458399e-05,0.5705737133361556,100.31380113110043
35508.76522326117,0.48530398219696724,4.7771885311104124e-05,0.5698871797728171,107.40614026633851
40807.33704412155,0.48530398219696724,3.836951982326557e-05,0.5693259198853146,115.02537065854044
46896.55486926553,0.48530398219696724,3.086469070922378e-05,0.5688705001697562,123.20819688510349
53894.397868406064,0.48530398219696724,2.4886143044135817e-05,0.5685035415063902,131.9938800849428
61936.44990970618,0.48530398219696724,2.0114398315056252e-05,0.5682097753174845,141.42447677510603
71178.52651001325,0.48530398219696724,1.628587764848474e-05,0.567976004220626,151.54508660065338
81799.69377519484,0.48530398219696724,1.325413204509398e-05,0.5677909892551162,162.40410819218198
94005.73782282983,0.48530398219696724,1.081029953406877e-05,0.5676452870417553,174.05350353042448
108033.15190764665,0.48530398219696724,nan,0.5675310583213584,186.54907215423594
124153.71850064106,0.48530398219696724,nan,0.5674418656325952,199.9507371908374
142679.7751000857,0.48530398219696724,nan,0.5673724735649806,214.3228455749074
163970.26580002054,0.48530398219696724,nan,0.5673186608247619,229.73448501543774
188437.695865931,0.48530398219696724,nan,0.5672770497230459,246.25982033021117
216556.12406317543,0.48530398219696724,nan,0.5672449558227899,263.9784517535843
248870.34759027854,0.48530398219696724,nan,0.5672202583784397,282.9757977779094
286006.45757603913,0.48530398219696724,nan,0.5672012907868664,303.3435050446681
328683.96965420543,0.48530398219696724,nan,0.5671867494070846,325.1798877757298
377729.76464674546,0.48530398219696724,nan,0.5671756186698288,348.5903992423252
434094.10945776606,0.48530398219696724,nan,0.5671671102542127,373.68813781038415
498869.06858441175,0.48530398219696724,nan,0.5671606141601813,400.5943901786422
573309.6629695033,0.48530398219696724,nan,0.5671556596715548,429.43921453785765
658858.1861506815,0.48530398219696724,nan,0.5671518844286446,460.3620665229179
757172.14883374,0.48530398219696724,nan,0.5671490100736769,493.51247100199595
870156.3933188907,0.48530398219696724,nan,0.5671468231720206,529.0507429456108
1000000.0,0.48530398219696724,nan,0.5671451603335759,567.1487608415205


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_16.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006058442607711924,0.9673261896459013,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006957810840923816,0.9672928860531462,2.719537645669339
0.001320703622736631,0.48530398219696724,0.00079898912440853,0.9672546502446739,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009174007801747539,0.9672107581041365,2.719530319735604
0.0017442580591096614,0.48530398219696724,0.00105322255936441,0.9671603812160652,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.001208969748451824,0.9671025724794795,2.7195206492449624
0.0023036479376536945,0.48530398219696724,0.001387506706424463,0.967036249938753,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001592091176695561,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.0018264217912751324,0.9668729506149788,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.002363086570443094,0.966772962114703,2.71949104437125
0.004018156480603808,0.48530398219696724,0.0027096902157374707,0.9666583892429397,2.719480703616846
0.0046177405710691065,0.48530398219696724,0.003106089657222181,0.9665271606932446,2.7194688278019976
0.005306793820656121,0.48530398219696724,0.0035596911584514315,0.9663769283609136,2.7194551904453923
0.006098666701068888,0.48530398219696724,0.004077337564938103,0.9662050357023605,2.7194395321084657
0.007008701824056899,0.48530398219696724,0.0046680048301491915,0.9660084841333022,2.7194215557520773
0.008054531205964931,0.48530398219696724,0.00534130293478066,0.9657838978957739,2.719400921491391
0.009256417889712782,0.48530398219696724,0.008690729310993838,0.9655274880448247,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.009910511061566913,0.9652350164769191,2.719350069335509
0.012224984640507832,0.48530398219696724,0.011302609221623123,0.9649017612439236,2.719318900647394
0.014049180968354592,0.48530398219696724,0.012875738378237918,0.9645224847627366,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02001363029233388,0.9640914069247907,2.719242180271153
0.018554804201388442,0.48530398219696724,0.022733630608590266,0.9636021855005289,2.719195223256994
0.021323527981697614,0.48530398219696724,0.025765921299364836,0.9630479065698294,2.7191414378488004
0.024505397127942575,0.48530398219696724,0.036052057370458225,0.9624210879125586,2.719079864499731
0.028162060654953962,0.48530398219696724,0.04074089656506092,0.9617136982557941,2.7190094206287
0.032364366763473595,0.48530398219696724,0.05351512385374992,0.9609171948563525,2.7189288892849595
0.03719373553072644,0.48530398219696724,0.05999302006840465,0.9600225809350658,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.07538532565593321,0.9590204828026071,2.71873196343848
0.04912190125853853,0.48530398219696724,0.0841216286088234,0.9579012439863585,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.10192579465475884,0.9566550302343632,2.718476325785386
0.06487547294786292,0.48530398219696724,0.12159654263493133,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.14172470264443962,0.9537420708862906,2.7181467607216523
0.08568127214899486,0.48530398219696724,0.15482010172935437,0.9520556266461945,2.7179489564261097
0.09846652027941236,0.48530398219696724,0.17730635303041697,0.950202869967418,2.7177262094342884
0.11315956652786067,0.48530398219696724,0.19977716395593298,0.9481740725083395,2.7174764200041635
0.13004509005128978,0.48530398219696724,0.22232237009095615,0.9459593420712491,2.7171977512401475
0.1494502494606524,0.48530398219696724,0.2517152469880757,0.943548356346199,2.7168888631926946
0.17175102154984984,0.48530398219696724,0.273059644808136,0.9409300109582268,2.716549237304449
0.19737948588157686,0.48530398219696724,0.29186747821750697,0.9380920180064933,2.716179612732778
0.22683219636960386,0.48530398219696724,0.311579955872984,0.9350205177251745,2.7157825556905086
0.2606798020576923,0.48530398219696724,0.32899749835572223,0.9316997907721352,2.7153631798044153
0.2995781034986427,0.48530398219696724,0.3433613763864747,0.9281121764624468,2.7149300297196173
0.3442807589518621,0.48530398219696724,0.3585046849200394,0.924238307749203,2.714496133882478
0.39565388658322687,0.48530398219696724,0.3713042568317396,0.9200577633716011,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.3813034498699225,0.9155502108558936,2.7137081882501763
0.5225415213602959,0.48530398219696724,0.393046116388273,0.9106970743348202,2.713414668831703
0.6005144883981762,0.48530398219696724,0.4021122795360599,0.9054837154322416,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.40451927866557186,0.899902073062192,2.7132588357890692
0.793101660333306,0.48530398219696724,0.4077945801473899,0.8939536795546482,2.713532041257553
0.9114472598521194,0.48530398219696724,0.4136651803090422,0.8876529689778471,2.7141640213446867
1.0474522360006342,0.48530398219696724,0.41742098832514807,0.881030834274129,2.7152845000839902
1.2037516980200695,0.48530398219696724,0.42720903556046874,0.8741384805986977,2.7170644225846923
1.3833739627296222,0.48530398219696724,0.4404249666113139,0.8670517392019993,2.7197303079081534
1.5897992284504772,0.48530398219696724,0.4566007994609749,0.8598760783438429,2.723582967434452
1.8270270041765395,0.48530398219696724,0.46968022635671275,0.8527524865038593,2.7290216198697137
2.099653600438444,0.48530398219696724,0.48135442034763054,0.8458641743544363,2.736575074082084
2.4129611832536098,0.48530398219696724,0.49552532559202245,0.8394437115270602,2.7469425441954924
2.7730201165910637,0.48530398219696724,0.5008509236969115,0.8337799037998167,2.7610475148255493
3.1868065762459103,0.48530398219696724,0.5089480667898186,0.829223502620615,2.780108436332012
3.662337713903373,0.48530398219696724,0.5161120167909392,0.8261907007593456,2.8057293951940734
4.208826990208894,0.48530398219696724,0.5211679939507616,0.8251632311121591,2.8400117875222906
4.836862686437176,0.48530398219696724,0.5265584059159104,0.8266837151248793,2.88568398842549
5.558613053440597,0.48530398219696724,0.5296182785711177,0.8313447801831164,2.9462397885007396
6.388062072657212,0.48530398219696724,0.5310051723597775,0.8397705903584142,3.0260682507047894
7.341280397070123,0.48530398219696724,0.5312004970249485,0.8525900735657909,3.1305491565445247
8.436736721624852,0.48530398219696724,0.5295526588566678,0.870402391510401,3.266082739089749
9.695655615935925,0.48530398219696724,0.5255694690964986,0.893736821718991,3.4400247523653267
11.142428752325099,0.48530398219696724,0.5223670607459691,0.9230105333398452,3.6605117029060015
12.805087496773325,0.48530398219696724,0.5160716863764049,0.9584879681279178,3.936184050076676
14.715846019280558,0.48530398219696724,0.5081270907471204,1.000244315411653,4.275836516807871
16.91172544644807,0.48530398219696724,0.49714505386913277,1.0481332793500178,4.6880293107868605
19.435271149298263,0.48530398219696724,0.48149509194821494,1.101757022665839,5.180674298867272
22.335377063851233,0.48530398219696724,0.4615234135409499,1.1604350463520128,5.76057420343258
25.668233015746946,0.48530398219696724,0.4364788472530629,1.223169688493775,6.432861026861335
29.498413403416983,0.48530398219696724,0.4041583486304961,1.2886091700098992,7.2002720071901924
33.90012833314499,0.48530398219696724,0.36532168745876725,1.3550144178255472,8.062228102481813
38.9586614468756,0.48530398219696724,0.31964795512136834,1.4202425164100099,9.01374327793717
44.7720223008213,0.48530398219696724,0.26670281281721425,1.481766178039374,10.044289336713272
51.45284530985853,0.48530398219696724,0.2066383466774728,1.5367526383474708,11.136859469365156
59.13057204993993,0.48530398219696724,0.16238324705849613,1.582223224056389,12.267585744320906
67.95395920083764,0.48530398219696724,0.15552515210609585,1.6153024424263047,13.406317601554013
78.09396072084505,0.48530398219696724,0.1519457290861412,1.633540800759336,14.518487770264018
89.74704009584349,0.48530398219696724,0.139440150399026,1.6352625242958982,15.568324334180343
103.13897683787222,0.48530398219696724,0.12229511901754593,1.619860168482681,16.523036942212055
118.52924098447018,0.48530398219696724,0.10854313437760729,1.5879505427440814,17.35715830608057
136.2160203551273,0.48530398219696724,0.09466767869087654,1.5413331242869572,18.055991975511734
156.54199796841294,0.48530398219696724,0.08358761557633314,1.4827487635571985,18.61728438877267
179.90099155778333,0.48530398219696724,0.07243542887185977,1.4154988986707866,19.05077924203053
206.7455838273133,0.48530398219696724,0.06363980540168473,1.343023586571478,19.37597581248849
237.59589128427652,0.48530398219696724,0.05477365950415367,1.268534350771901,19.618882620205994
273.04964154553255,0.48530398219696724,0.04796453772364613,1.1947624699366572,19.80865651172267
313.79375436648274,0.48530398219696724,0.041957048015909104,1.123837283202516,19.974791561622478
360.61765077612336,0.48530398219696724,0.03584634565237162,1.057273402739351,20.145159846747163
414.4285481839423,0.48530398219696724,0.031327616158043144,0.9960295264849449,20.344891163384194
476.26903780279935,0.48530398219696724,0.02738253578553915,0.9406022715063521,20.595902373848432
547.337284952015,0.48530398219696724,0.023945676498881904,0.8911281795766715,20.916845952284863
629.0102436234466,0.48530398219696724,0.020303516026815016,0.8474784417921417,21.323289242728713
722.870335094958,0.48530398219696724,0.01776514612556422,0.8093398099776292,21.82800503613852
830.7361074919369,0.48530398219696724,0.01555810998039354,0.7762805052232293,22.441313805659618
954.6974703287535,0.48530398219696724,0.013638743636289662,0.7478023418463783,23.17145430014338
1097.1561867027283,0.48530398219696724,0.011996269069816407,0.7233809375373197,24.024973774917644
1260.872407680682,0.48530398219696724,0.009953267018772534,0.7024957858879225,25.007130401638744
1449.018150486201,0.48530398219696724,0.008735899229443404,0.6846517241426128,26.12229709116432
1665.2387566325353,0.48530398219696724,0.007687570119234116,0.6693931665971684,27.37435374395826
1913.7235207582582,0.48530398219696724,0.00678848665665702,0.6563124026281412,28.767055805873845
2199.2868586060326,0.48530398219696724,0.00602750611332603,0.645053210335674,30.3043703531301
2527.461586781732,0.48530398219696724,0.005393289207481021,0.6353109541633608,31.990775109534813
2904.6061215980462,0.48530398219696724,0.00488472825607977,0.6268301986606224,33.831519309437034
3338.027673990301,0.48530398219696724,0.0044887091331514304,0.6194006945448384,35.83284736403968
3836.123827417535,0.48530398219696724,0.00419142741557839,0.6128524056681797,38.00218682587607
4408.54524183412,0.48530398219696724,0.003963267895456825,0.6070500730345189,40.34830165313653
5066.382636136649,0.48530398219696724,0.0037826862039536994,0.6018876716200247,42.88141096727465
5822.38167188866,0.48530398219696724,0.003625225269968692,0.5972830129294883,45.61327307370233
6691.189901715636,0.48530398219696724,0.0034782069242213286,0.5931726771613454,48.55723498113161
7689.640567018716,0.48530398219696724,0.003328586520714684,0.5895074140763845,51.72824920861619
8837.078743614602,0.48530398219696724,0.0028505794187167963,0.5862481197135673,55.14286215621959
10155.736154404181,0.48530398219696724,0.0027036457324360924,0.5833624667573721,58.81918126151369
11671.161911100682,0.48530398219696724,0.002551989127658166,0.5808222330345528,62.776830897389274
13412.717530678983,0.48530398219696724,0.00239647968736479,0.5786013333620829,67.03690879044626
15414.145817536453,0.48530398219696724,0.0022385826820904447,0.5766745173611088,71.62195513906865
17714.224633510854,0.48530398219696724,0.002080029761005837,0.5750166554527459,76.55594540009979
20357.518222611085,0.48530398219696724,0.0019226533933303514,0.5736025034568731,81.86431509382068
23395.240647448256,0.48530398219696724,0.001768231340709842,0.5724068180137468,87.5740214687977
26886.24806652944,0.48530398219696724,0.001618312986277736,0.571404692543464,93.7136431563688
30898.1790778802,0.48530398219696724,0.001474311535587461,0.5705719954220204,100.3135156842676
35508.76522326117,0.48530398219696724,0.0013372741705350618,0.5698858146514765,107.40589838759117
40807.33704412155,0.48530398219696724,0.0012080707071365833,0.5693248413077412,115.0251670584598
46896.55486926553,0.48530398219696724,0.0010872065144757964,0.5688696523662283,123.20802656797649
53894.397868406064,0.48530398219696724,0.0009750207320969903,0.5685028781592144,131.9937384389851
61936.44990970618,0.48530398219696724,0.0008716516197732238,0.5682092584137093,141.4243596230589
71178.52651001325,0.48530398219696724,0.0007768631489336638,0.5679756028872707,151.5449902189157
81799.69377519484,0.48530398219696724,0.000690537538660695,0.5677906786468161,162.404029306383
94005.73782282983,0.48530398219696724,0.0006124281965667008,0.5676450473237576,174.05343929453906
108033.15190764665,0.48530398219696724,0.0005423091887054786,0.5675308737695585,186.5490201191343
124153.71850064106,0.48530398219696724,0.0004026826791877435,0.5674417238575409,199.95069526702264
142679.7751000857,0.48530398219696724,0.00035501488523132565,0.5673723648563936,214.32281199294619
163970.26580002054,0.48530398219696724,0.00031249777692370366,0.5673185776072028,229.73445828660866
188437.695865931,0.48530398219696724,0.0002746895315890542,0.5672769861101619,246.25979920903617
216556.12406317543,0.48530398219696724,0.0002411563375817316,0.5672449072564698,263.97843520322317
248870.34759027854,0.48530398219696724,0.00021148536883974637,0.5672202213398413,282.9757849390724
286006.45757603913,0.48530398219696724,0.00018528606893297505,0.5672012625663283,303.3434952079214
328683.96965420543,0.48530398219696724,0.00016219466609257018,0.5671867279228046,325.17988035747004
377729.76464674546,0.48530398219696724,0.00014187428993587406,0.5671756023254811,348.5903937640241
434094.10945776606,0.48530398219696724,0.0001240187397009096,0.567167097827789,373.6881338808554
498869.06858441175,0.48530398219696724,0.00010834659111162334,0.5671606047175806,400.5943874790274
573309.6629695033,0.48530398219696724,9.460778134735732e-05,0.5671556524996498,429.4392128089832
658858.1861506815,0.48530398219696724,8.257513703651567e-05,0.5671518789836009,460.36206555471085
757172.14883374,0.48530398219696724,7.204632395951817e-05,0.567149005941153,493.51247062467047
870156.3933188907,0.48530398219696724,6.283306583547244e-05,0.5671468200365958,529.0507430223544
1000000.0,0.48530398219696724,5.478517990655589e-05,0.5671451579553024,567.1487612624454


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_32.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00037680159310327614,0.9995917209183703,2.7194257313754706
0.0011492187010036998,0.48530398219696724,0.00043282413483883276,0.9995338659412843,2.7194218667941406
0.001320703622736631,0.48530398219696724,0.0004971420402332064,0.999467453560302,2.71941742842165
0.0015177773017322714,0.48530398219696724,0.000570971691843482,0.9993912308955892,2.7194123315569163
0.0017442580591096614,0.48530398219696724,0.0006557064830907804,0.9993037657159475,2.719406479153021
0.0020045339809052396,0.48530398219696724,0.0007529336521710437,0.9992034220581179,2.7193997600681112
0.0023036479376536945,0.48530398219696724,0.000864477502929671,0.999088332943402,2.7193920470847486
0.002647395290480231,0.48530398219696724,0.0009924103833218146,0.9989563699799413,2.719383194672341
0.0030424361767690034,0.48530398219696724,0.0011390976080352703,0.9988051096712119,2.7193730364663597
0.003496424550953137,0.48530398219696724,0.0022048439039900098,0.9986317963053739,2.719361382437835
0.004018156480603808,0.48530398219696724,0.0025271206142810027,0.9984333013828888,2.7193480157273933
0.0046177405710691065,0.48530398219696724,0.002895383509219193,0.9982060796599126,2.719332689120516
0.005306793820656121,0.48530398219696724,0.003316668377461696,0.9979461220523131,2.719315121145097
0.006098666701068888,0.48530398219696724,0.0037966600813328795,0.9976489058711048,2.7192949917798392
0.007008701824056899,0.48530398219696724,0.0043436959022860565,0.997309343156963,2.719271937773317
0.008054531205964931,0.48530398219696724,0.007861930054662956,0.9969217282614345,2.7192455475901225
0.009256417889712782,0.48530398219696724,0.008973458236398427,0.9964796862961944,2.7192153560237964
0.01063764854316313,0.48530398219696724,0.01022066516317993,0.9959761246455489,2.719180838548393
0.012224984640507832,0.48530398219696724,0.011637589423321677,0.9954031904096178,2.719141405523592
0.014049180968354592,0.48530398219696724,0.017981232173772656,0.9947522374010357,2.719096396425115
0.016145581502618366,0.48530398219696724,0.020456613188631734,0.9940138071204075,2.719045074345692
0.018554804201388442,0.48530398219696724,0.02319035676588248,0.9931776289196245,2.718986621105133
0.021323527981697614,0.48530398219696724,0.026227326063391006,0.9922326452224313,2.718920133424041
0.024505397127942575,0.48530398219696724,0.036518675069755216,0.9911670680554258,2.718844620756989
0.028162060654953962,0.48530398219696724,0.041162013877405,0.9899684730442616,2.7187590055483364
0.032364366763473595,0.48530398219696724,0.0538558376692152,0.9886239361961576,2.7186621268664175
0.03719373553072644,0.48530398219696724,0.06024806551180563,0.9871202169421074,2.7185527485844614
0.04274373643209657,0.48530398219696724,0.07547291388490876,0.9854439877943897,2.718429573499773
0.04912190125853853,0.48530398219696724,0.08398373453012534,0.9835821064357688,2.7182912649999604
0.05645180755516966,0.48530398219696724,0.10158967335045853,0.9815219201671824,2.718136478072853
0.06487547294786292,0.48530398219696724,0.1208133741237136,0.9792515858369276,2.7179639015865895
0.07455610674814368,0.48530398219696724,0.14003206636954915,0.9767603815867981,2.7177723138080614
0.08568127214899486,0.48530398219696724,0.16095420950133132,0.9740389814549179,2.7175606530648686
0.09846652027941236,0.48530398219696724,0.18317593581487765,0.9710796619650485,2.717328105306843
0.11315956652786067,0.48530398219696724,0.20483261012895015,0.967876413220027,2.717074210184016
0.13004509005128978,0.48530398219696724,0.2266108233620442,0.9644249369204089,2.716798987361549
0.1494502494606524,0.48530398219696724,0.24812638132580833,0.9607225297613343,2.716503085587767
0.17175102154984984,0.48530398219696724,0.26901410382162033,0.9567678700654133,2.7161879592675917
0.19737948588157686,0.48530398219696724,0.2889567927152708,0.9525607431044125,2.7158560820696356
0.22683219636960386,0.48530398219696724,0.30642844309405365,0.9481017499596592,2.7155112158125334
0.2606798020576923,0.48530398219696724,0.32338308731915694,0.9433920410552425,2.715158766990428
0.2995781034986427,0.48530398219696724,0.340268460712294,0.9384330987064999,2.7148062837803657
0.3442807589518621,0.48530398219696724,0.35360284314485996,0.9332265708046071,2.71446417288267
0.39565388658322687,0.48530398219696724,0.36649370842014845,0.9277741451118706,2.714146745551425
0.4546928455862411,0.48530398219696724,0.37824355658517983,0.9220774683281532,2.7138737306860237
0.5225415213602959,0.48530398219696724,0.38895574564834956,0.9161381679924535,2.713672413687935
0.6005144883981762,0.48530398219696724,0.4003409861035413,0.9099581246315716,2.713580569074595
0.6901224802908534,0.48530398219696724,0.40322342820553925,0.9035402411761879,2.7136503562436944
0.793101660333306,0.48530398219696724,0.41257377080174906,0.896890024260087,2.713953356600554
0.9114472598521194,0.48530398219696724,0.41395058437533777,0.8900182855161203,2.7145869722684224
1.0474522360006342,0.48530398219696724,0.4180310147084697,0.8829451728760797,2.71568250929318
1.2037516980200695,0.48530398219696724,0.4282520308195855,0.8757055747485284,2.717415448699792
1.3833739627296222,0.48530398219696724,0.44149308552893984,0.8683557570327949,2.720018668641962
1.5897992284504772,0.48530398219696724,0.45704415978029955,0.8609809452048147,2.723799716642802
1.8270270041765395,0.48530398219696724,0.4699090039771991,0.853703467868146,2.7291636505627874
2.099653600438444,0.48530398219696724,0.48151451186252836,0.8466910130291673,2.7366434876921737
2.4129611832536098,0.48530398219696724,0.4919556626496688,0.840164481776364,2.74694090724589
2.7730201165910637,0.48530398219696724,0.5013430288573139,0.8344048418902554,2.76098042153542
3.1868065762459103,0.48530398219696724,0.5097674766815131,0.8297582903731029,2.7799804777164767
3.662337713903373,0.48530398219696724,0.517263244725125,0.8266389238055083,2.805544407499242
4.208826990208894,0.48530398219696724,0.5237790938147067,0.8255279579138902,2.8397722114880053
4.836862686437176,0.48530398219696724,0.5281473299892724,0.8269683150907939,2.8853902605369393
5.558613053440597,0.48530398219696724,0.5314214687209402,0.8315531928578331,2.9458897869863296
6.388062072657212,0.48530398219696724,0.5328106416921797,0.8399072687979418,3.025656861833635
7.341280397070123,0.48530398219696724,0.532472636195371,0.8526597807410746,3.1300680176942226
8.436736721624852,0.48530398219696724,0.5304437262701848,0.8704099668762086,3.2655201908822886
9.695655615935925,0.48530398219696724,0.5284863896268283,0.8936869816263103,3.4393660112882407
11.142428752325099,0.48530398219696724,0.5239682592628827,0.9229077320463255,3.659739242764706
12.805087496773325,0.48530398219696724,0.5182293467623581,0.9583363241897402,3.935278149006449
14.715846019280558,0.48530398219696724,0.5102070330040647,1.0000475968473073,4.274775896645585
16.91172544644807,0.48530398219696724,0.49906356205319435,1.0478949360786303,4.686791788432535
19.435271149298263,0.48530398219696724,0.48335295870153316,1.1014802531760042,5.179237394692811
22.335377063851233,0.48530398219696724,0.463493780061277,1.1601228853692678,5.758915695978336
25.668233015746946,0.48530398219696724,0.4385544930617074,1.2228251025089418,6.430959478378334
29.498413403416983,0.48530398219696724,0.4062626562507279,1.2882351475843468,7.198107290976378
33.90012833314499,0.48530398219696724,0.3676189139511834,1.3546140420453976,8.059781940125728
38.9586614468756,0.48530398219696724,0.32203183862748264,1.4198190091240217,9.010999761056933
44.7720223008213,0.48530398219696724,0.2711812764014302,1.4813229114664548,10.041235393067032
51.45284530985853,0.48530398219696724,0.21120903721336476,1.5362931199568188,11.133485265194096
59.13057204993993,0.48530398219696724,0.16024140598943531,1.5817510727892612,12.263885101534564
67.95395920083764,0.48530398219696724,0.15209377208539593,1.6148213822287847,13.402288620334527
78.09396072084505,0.48530398219696724,0.14830416755377662,1.6330546939562878,14.514133916106235
89.74704009584349,0.48530398219696724,0.1358124156263011,1.634775449360479,15.563656192632079
103.13897683787222,0.48530398219696724,0.11870668734086942,1.6193765190996077,16.51807462473346
118.52924098447018,0.48530398219696724,0.10497938334243814,1.5874751003695877,17.351934155044503
136.2160203551273,0.48530398219696724,0.09115500127264305,1.5408710490164168,18.05055290379106
156.54199796841294,0.48530398219696724,0.08012123737223363,1.482305464971998,18.611693061418176
179.90099155778333,0.48530398219696724,0.06902034997537827,1.4150797836515163,19.04511345152459
206.7455838273133,0.48530398219696724,0.060280667745323514,1.342633719442677,19.370325772262674
237.59589128427652,0.48530398219696724,0.05151086879779101,1.2681780870508925,19.61334636261827
273.04964154553255,0.48530398219696724,0.04476045035878633,1.1944431306975045,19.80333397103807
313.79375436648274,0.48530398219696724,0.03792384122744488,1.123556924494198,19.969778151125148
360.61765077612336,0.48530398219696724,0.0328212738068316,1.0570327112233036,20.140540378770915
414.4285481839423,0.48530398219696724,0.02836187074653671,0.995827846860846,20.34073484196318
476.26903780279935,0.48530398219696724,0.02447552139174035,0.9404377497680704,20.592259370178414
547.337284952015,0.48530398219696724,0.020497691888633186,0.8909979917408385,20.913745808700387
629.0102436234466,0.48530398219696724,0.01764683477540233,0.8473790711303483,21.32074108917751
722.870335094958,0.48530398219696724,0.01517687587585765,0.809267335856285,21.825999375275618
830.7361074919369,0.48530398219696724,0.013041211088026881,0.7762308719100446,22.439825455991965
954.6974703287535,0.48530398219696724,0.011232269993224193,0.7477715842869115,23.170445999742782
1097.1561867027283,0.48530398219696724,0.009247065217389326,0.7233653512851222,24.024399948836006
1260.872407680682,0.48530398219696724,0.007921865214490193,0.7024920382990553,25.0069406772694
1449.018150486201,0.48530398219696724,0.006780150326428404,0.6846569119216697,26.122439277924535
1665.2387566325353,0.48530398219696724,0.005800868707201496,0.6694048298921392,27.374776142058025
1913.7235207582582,0.48530398219696724,0.00495620109165764,0.6563285079078955,28.76770883844161
2199.2868586060326,0.48530398219696724,0.004230643143757348,0.6450721138235077,30.305207606270187
2527.461586781732,0.48530398219696724,0.003598103443353711,0.6353313555681548,31.991753910445155
2904.6061215980462,0.48530398219696724,0.0028833850162561705,0.6268510922819135,33.83260098000976
3338.027673990301,0.48530398219696724,0.0024502601222840146,0.6194213222733052,35.83399727083942
3836.123827417535,0.48530398219696724,0.0020823292240460087,0.6128722143189974,38.003374318669266
4408.54524183412,0.48530398219696724,0.0017714282333241623,0.6070686769759465,40.34949995366824
5066.382636136649,0.48530398219696724,0.001510028752926274,0.6019048207485022,42.88259704392753
5822.38167188866,0.48530398219696724,0.0012917168088234564,0.5972985655354389,45.614427516195384
6691.189901715636,0.48530398219696724,0.0011102684384473483,0.5931865770343483,48.5583418752651
7689.640567018716,0.48530398219696724,0.000960723592404839,0.5895196711669553,51.72929600145941
8837.078743614602,0.48530398219696724,0.0008380907949141526,0.5862587937441611,55.14383949776914
10155.736154404181,0.48530398219696724,0.0007384304916251532,0.5833716532971064,58.82008280882138
11671.161911100682,0.48530398219696724,0.0006574845169177319,0.5808300516874608,62.777653071168054
13412.717530678983,0.48530398219696724,0.0005913119161132763,0.5786079178376697,67.03765048089625
15414.145817536453,0.48530398219696724,0.0005363187100585148,0.5766800072839927,71.6226173659041
17714.224633510854,0.48530398219696724,0.0004896165565836318,0.5750211898132028,76.55653093931365
20357.518222611085,0.48530398219696724,0.00038874855005469375,0.5736062156113936,81.86482808934043
23395.240647448256,0.48530398219696724,0.0003548976853353212,0.5724098321223752,87.57446704963495
26886.24806652944,0.48530398219696724,0.0003237215154825874,0.5714071212912344,93.71402707853665
30898.1790778802,0.48530398219696724,0.0002947328800621032,0.5705739388405838,100.31384401373164
35508.76522326117,0.48530398219696724,0.000267654348216026,0.5698873598286318,107.40617723455428
40807.33704412155,0.48530398219696724,0.00024234326780397171,0.5693260627684023,115.02540236778584
46896.55486926553,0.48530398219696724,0.00021873292186415824,0.5688706129187985,123.20822396517904
53894.397868406064,0.48530398219696724,0.00019679013435435137,0.5685036300264804,131.99390312717213
61936.44990970618,0.48530398219696724,0.00017649296242340133,0.5682098445005883,141.42449632363056
71178.52651001325,0.48530398219696724,0.00015781375810942116,0.5679760580733394,151.54510314757047
81799.69377519484,0.48530398219696724,0.00014071329723427058,0.5677910310255146,162.40412217592043
94005.73782282983,0.48530398219696724,0.00012513669018950703,0.5676453193393503,174.05351533666018
108033.15190764665,0.48530398219696724,0.00011101834247825058,0.5675310832260264,186.5490821185631
124153.71850064106,0.48530398219696724,9.827512340330159e-05,0.5674418847906402,199.9507456025984
142679.7751000857,0.48530398219696724,8.682153393212303e-05,0.5673724882716835,214.32285268163338
163970.26580002054,0.48530398219696724,7.656657781107133e-05,0.5673186720939043,229.73449102750573
188437.695865931,0.48530398219696724,6.741752386047308e-05,0.567277058344519,246.2598254254508
216556.12406317543,0.48530398219696724,5.92749215023169e-05,0.5672449624095818,263.97845608160765
248870.34759027854,0.48530398219696724,5.204944248975516e-05,0.5672202634048101,282.97580146419546
286006.45757603913,0.48530398219696724,4.565652602549136e-05,0.5672012946185335,303.34350819407223
328683.96965420543,0.48530398219696724,4.000736037091616e-05,0.5671867523254044,325.17989047568886
377729.76464674546,0.48530398219696724,3.502404724523708e-05,0.5671756208907947,348.5904015656269
434094.10945776606,0.48530398219696724,3.064259460872042e-05,0.5671671119433263,373.68813981754175
498869.06858441175,0.48530398219696724,2.6791191612279843e-05,0.567160615444056,400.59439191992794
573309.6629695033,0.48530398219696724,2.341493665420564e-05,0.5671556606469212,429.4392160550237
658858.1861506815,0.48530398219696724,2.045139805056756e-05,0.5671518851693101,460.3620678506389
757172.14883374,0.48530398219696724,1.7845487585311156e-05,0.5671490106359031,493.5124721690861
870156.3933188907,0.48530398219696724,1.5576643901210798e-05,0.5671468235986563,529.0507439760352
1000000.0,0.48530398219696724,1.3589794306462704e-05,0.5671451606572281,567.1487617552335


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_4.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.002473516943098016,1.3150433841360494,2.0893270784818267
0.0011492187010036998,0.48530398219696724,0.0028409216661345695,1.3148305373385263,2.089358256686132
0.001320703622736631,0.48530398219696724,0.003262608590815662,1.3145859766419028,2.089394073412171
0.0015177773017322714,0.48530398219696724,0.0037465058835088882,1.3143049848934163,2.0894352163614096
0.0017442580591096614,0.48530398219696724,0.004301703236704559,1.3139821459836134,2.089482474419531
0.0020045339809052396,0.48530398219696724,0.004938489868865286,1.3136112421666344,2.089536752292385
0.0023036479376536945,0.48530398219696724,0.005668670528108863,1.3131851365958576,2.0895990871760013
0.002647395290480231,0.48530398219696724,0.006638617503356131,1.312695639050901,2.0896706677156005
0.0030424361767690034,0.48530398219696724,0.007616941033458997,1.3121333525922338,2.0897528555303
0.003496424550953137,0.48530398219696724,0.008737331299824071,1.3114874986278833,2.0898472096004967
0.004018156480603808,0.48530398219696724,0.010019808032650115,1.3107457176175918,2.0899555138307924
0.0046177405710691065,0.48530398219696724,0.011487370259731367,1.3098938423847233,2.0900798081104317
0.005306793820656121,0.48530398219696724,0.013164791836208537,1.3089156407722986,2.090222423191143
0.006098666701068888,0.48530398219696724,0.015359373707793882,1.307792524188982,2.090386019683148
0.007008701824056899,0.48530398219696724,0.017584866150862216,1.3065032184883951,2.0905736314261762
0.008054531205964931,0.48530398219696724,0.020123651107081912,1.3050233936564744,2.090788713412305
0.009256417889712782,0.48530398219696724,0.02301289280322078,1.3033252490367246,2.0910351943067096
0.01063764854316313,0.48530398219696724,0.02674211839846483,1.3013770514084384,2.0913175334109817
0.012224984640507832,0.48530398219696724,0.030529249072506252,1.2991426243192703,2.091640781615291
0.014049180968354592,0.48530398219696724,0.03482780394648817,1.2965807888798082,2.0920106454561065
0.016145581502618366,0.48530398219696724,0.03968175075284788,1.2936447590783402,2.0924335527917055
0.018554804201388442,0.48530398219696724,0.045839419921688704,1.290281498986591,2.0929167177745924
0.021323527981697614,0.48530398219696724,0.052099350717015075,1.2864310555912668,2.093468201673069
0.024505397127942575,0.48530398219696724,0.05990889658025299,1.2820258901345407,2.09409696460233
0.028162060654953962,0.48530398219696724,0.06785522582132276,1.2769902437277942,2.0948129012953656
0.032364366763473595,0.48530398219696724,0.07759569030695407,1.271239590765697,2.0956268516197714
0.03719373553072644,0.48530398219696724,0.08750190391175766,1.2646802575291443,2.0965505736159527
0.04274373643209657,0.48530398219696724,0.09938962990352959,1.2572093145740038,2.0975966634789156
0.04912190125853853,0.48530398219696724,0.11147683753348538,1.2487148907776753,2.098778403386295
0.05645180755516966,0.48530398219696724,0.12579057781645148,1.239077103993569,2.1001095149330884
0.06487547294786292,0.48530398219696724,0.1413109411075458,1.228169855570445,2.101603794145676
0.07455610674814368,0.48530398219696724,0.15656739290721677,1.2158637872682354,2.1032746051846205
0.08568127214899486,0.48530398219696724,0.17421937594210143,1.2020307370673975,2.1051342161834254
0.09846652027941236,0.48530398219696724,0.19275466127877866,1.186550034634239,2.107192975137517
0.11315956652786067,0.48530398219696724,0.21199451732832272,1.1693169178698084,2.109458349518573
0.13004509005128978,0.48530398219696724,0.2317145984372578,1.1502531907745939,2.1119338927106006
0.1494502494606524,0.48530398219696724,0.2515102214910535,1.1293199401512017,2.1146182531765576
0.17175102154984984,0.48530398219696724,0.2714388273147561,1.106531658511103,2.1175044030202357
0.19737948588157686,0.48530398219696724,0.29085621166479364,1.0819704958070397,2.120579318227965
0.22683219636960386,0.48530398219696724,0.3107747115421477,1.0557986654084734,2.1238243720342274
0.2606798020576923,0.48530398219696724,0.3288476339194841,1.0282664341635235,2.1272166796845875
0.2995781034986427,0.48530398219696724,0.346114605844244,0.9997128909823698,2.1307315368081694
0.3442807589518621,0.48530398219696724,0.362134883082187,0.9705570945347055,2.134345924127107
0.39565388658322687,0.48530398219696724,0.3850295048445198,0.9412784327315115,2.1380428409739487
0.4546928455862411,0.48530398219696724,0.4463930095920282,0.9123870263595368,2.141816045981674
0.5225415213602959,0.48530398219696724,0.4809785177035287,0.8843873818600304,2.145674707587788
0.6005144883981762,0.48530398219696724,0.5124783650483954,0.8577405574056708,2.14964756151839
0.6901224802908534,0.48530398219696724,0.5409956940438303,0.8328310954255848,2.1537864442792216
0.793101660333306,0.48530398219696724,0.5567469872301337,0.8099443995488047,2.158169463470281
0.9114472598521194,0.48530398219696724,0.5804609468858006,0.7892581439927996,2.162904481608462
1.0474522360006342,0.48530398219696724,0.5924634865541961,0.7708483390564433,2.168133944873536
1.2037516980200695,0.48530398219696724,0.6027231808113926,0.7547078116898561,2.1740423494180585
1.3833739627296222,0.48530398219696724,0.6201047604272609,0.7407729634966376,2.180867836426664
1.5897992284504772,0.48530398219696724,0.6177834985217228,0.7289541336915335,2.1889196125878034
1.8270270041765395,0.48530398219696724,0.622410083478401,0.7191655517878996,2.1986031731700977
2.099653600438444,0.48530398219696724,0.6249713839281299,0.711352171701045,2.2104556889670555
2.4129611832536098,0.48530398219696724,0.6340616061748767,0.7055120235190432,2.2251943611112748
2.7730201165910637,0.48530398219696724,0.6405665513507406,0.7017136577173021,2.243780892809543
3.1868065762459103,0.48530398219696724,0.6445370539084306,0.7001086078352261,2.2675051593137163
3.662337713903373,0.48530398219696724,0.6382474066069281,0.7009386215217953,2.298090160745132
4.208826990208894,0.48530398219696724,0.6375784995220305,0.7045369272264272,2.337817698875306
4.836862686437176,0.48530398219696724,0.6269015513357583,0.7113223189999358,2.3896691440278137
5.558613053440597,0.48530398219696724,0.6221094985254844,0.7217846837953658,2.4574677342023756
6.388062072657212,0.48530398219696724,0.6078822520165625,0.736461047964597,2.545998903044295
7.341280397070123,0.48530398219696724,0.5924796769432261,0.7559023974315059,2.6610763657842122
8.436736721624852,0.48530398219696724,0.5678179970369763,0.7806332205666344,2.8095200034995966
9.695655615935925,0.48530398219696724,0.5509003033821535,0.8111073358071713,2.9990232241169186
11.142428752325099,0.48530398219696724,0.5237858865213622,0.8476642900099424,3.2379131649495734
12.805087496773325,0.48530398219696724,0.4738833628220699,0.8904898686442524,3.5348363609647815
14.715846019280558,0.48530398219696724,0.4656529901521603,0.9395821340999654,3.898416271678115
16.91172544644807,0.48530398219696724,0.45389531757840396,0.9947217394987976,4.336913521592228
19.435271149298263,0.48530398219696724,0.4365189268763324,1.0554432408910637,4.857879934252789
22.335377063851233,0.48530398219696724,0.4148797155888818,1.121003723294873,5.467755219861027
25.668233015746946,0.48530398219696724,0.38807279548616164,1.1903467036058533,6.171332814538943
29.498413403416983,0.48530398219696724,0.35552161986406,1.2620629355079467,6.971029344610202
33.90012833314499,0.48530398219696724,0.3153233270676075,1.3343550910542983,7.865930796037827
38.9586614468756,0.48530398219696724,0.2727144239037014,1.4050197144967458,8.85065585750028
44.7720223008213,0.48530398219696724,0.23687006536680058,1.4714661040690242,9.914171690591578
51.45284530985853,0.48530398219696724,0.2524210947586861,1.5307955495191052,11.0388119723173
59.13057204993993,0.48530398219696724,0.2524276044196173,1.5799620432574877,12.199855671903059
67.95395920083764,0.48530398219696724,0.24651362443245295,1.6160231622667682,13.36607506463911
78.09396072084505,0.48530398219696724,0.24433102332843876,1.6364652886759081,14.501581139911757
89.74704009584349,0.48530398219696724,0.22537977814325724,1.6395544840648342,15.569029101769475
103.13897683787222,0.48530398219696724,0.20385606824227925,1.6246352511722553,16.533818762257223
118.52924098447018,0.48530398219696724,0.18444014975039572,1.592291610376634,17.36847829605935
136.2160203551273,0.48530398219696724,0.16948428692817336,1.5443110785254015,18.05618497690768
156.54199796841294,0.48530398219696724,0.15405415391801047,1.4834480955218838,18.592533891623468
179.90099155778333,0.48530398219696724,0.1402943488801164,1.4130456722144908,18.985196232536744
206.7455838273133,0.48530398219696724,0.13121217751126119,1.3366127147303613,19.251769885082602
237.59589128427652,0.48530398219696724,0.12495032347744982,1.2574532592209589,19.416601727024773
273.04964154553255,0.48530398219696724,0.12293004906038218,1.1784093899385717,19.507471685263802
313.79375436648274,0.48530398219696724,0.12370824267854323,1.1017338035098545,19.55281207447546
360.61765077612336,0.48530398219696724,0.12510619493507033,1.0290718587544845,19.57977465047581
414.4285481839423,0.48530398219696724,0.12653747981077582,0.9615160291600071,19.613136461507022
476.26903780279935,0.48530398219696724,0.12777477360090142,0.899695830945128,19.674849587927138
547.337284952015,0.48530398219696724,0.12878461278656764,0.8438758535073826,19.783991200696615
629.0102436234466,0.48530398219696724,0.12953044012142312,0.7940461271633023,19.9569106167862
722.870335094958,0.48530398219696724,0.12997104608684365,0.7499984143754519,20.20744436684648
830.7361074919369,0.48530398219696724,0.13011430293973292,0.7113877694920754,20.547140461598566
954.6974703287535,0.48530398219696724,0.1299598972084614,0.6777813285126636,20.985481156903184
1097.1561867027283,0.48530398219696724,0.12950506531133643,0.6486968581096395,21.53011668888019
1260.872407680682,0.48530398219696724,0.12870240866310215,0.6236331671222188,22.187126009714937
1449.018150486201,0.48530398219696724,0.12478905987982329,0.6020938068293619,22.961312809808653
1665.2387566325353,0.48530398219696724,0.12340453797947727,0.5836049543584116,23.856533957576236
1913.7235207582582,0.48530398219696724,0.12168059692479345,0.5677281077924526,24.876048460870553
2199.2868586060326,0.48530398219696724,0.11961765743591185,0.5540681760071012,26.022870650218852
2527.461586781732,0.48530398219696724,0.11721513293344901,0.5422776107429778,27.300111385157336
2904.6061215980462,0.48530398219696724,0.11448157854493445,0.5320573014497113,28.71129406207391
3338.027673990301,0.48530398219696724,0.11142037654851886,0.5231549769495043,30.260636123728645
3836.123827417535,0.48530398219696724,0.1080476253673229,0.5153618189349211,31.9532902311798
4408.54524183412,0.48530398219696724,0.10186587796407494,0.5085079068250176,33.795541683508574
5066.382636136649,0.48530398219696724,0.09801122332049143,0.5024570076650672,35.79496020412416
5822.38167188866,0.48530398219696724,0.09391108927485552,0.49710112099089276,37.96050540108969
6691.189901715636,0.48530398219696724,0.08959653676823733,0.4923550994503026,40.3025866551264
7689.640567018716,0.48530398219696724,0.08510747645694819,0.4881515940251725,42.833080282824326
8837.078743614602,0.48530398219696724,0.07816779854557784,0.484436513620299,45.56530959347376
10155.736154404181,0.48530398219696724,0.07355784067695177,0.4811651356349194,48.51399655593151
11671.161911100682,0.48530398219696724,0.06889579357527008,0.4782989511785503,51.69519660119497
13412.717530678983,0.48530398219696724,0.06422972436356841,0.4758032736166799,55.126229915219916
15414.145817536453,0.48530398219696724,0.05752350484504682,0.47364558413149926,58.825622890524215
17714.224633510854,0.48530398219696724,0.05312023175694866,0.4717945380583873,62.81307200169072
20357.518222611085,0.48530398219696724,0.048833202486005686,0.4702195170472777,67.10943945429872
23395.240647448256,0.48530398219696724,0.04467748466368597,0.4688905894458366,71.73678608113529
26886.24806652944,0.48530398219696724,0.0407187167714887,0.4677787366115949,76.71844285806152
30898.1790778802,0.48530398219696724,0.03536626353688838,0.4668562145964836,82.07911879783086
35508.76522326117,0.48530398219696724,0.03197090838033054,0.46609694445716643,87.84504036992648
40807.33704412155,0.48530398219696724,0.02878863225196019,0.46547685457262183,94.04411622267834
46896.55486926553,0.48530398219696724,0.025844812902346852,0.46497412911451164,100.70612080104443
53894.397868406064,0.48530398219696724,0.02185496786621503,0.4645693438168979,107.86289120846372
61936.44990970618,0.48530398219696724,0.019495594168196993,0.46424549083438355,115.5485330023239
71178.52651001325,0.48530398219696724,0.017344388764790976,0.4639879079726789,123.79963219108153
81799.69377519484,0.48530398219696724,0.015391599808933962,0.463784134501521,132.65547223555026
94005.73782282983,0.48530398219696724,0.01363090492149725,0.4636237175042302,142.1582561656108
108033.15190764665,0.48530398219696724,0.012046504253625216,0.463497990940237,152.3533349219153
124153.71850064106,0.48530398219696724,0.009851148855188662,0.46339984584321775,163.28944371128694
142679.7751000857,0.48530398219696724,0.0086753535252283,0.46332350557895957,175.0189485661736
163970.26580002054,0.48530398219696724,0.0076291999595905205,0.463264315682282,187.59810548601746
188437.695865931,0.48530398219696724,0.006700366271852215,0.4632185539706092,201.08733458087886
216556.12406317543,0.48530398219696724,0.0058781353570178775,0.46318326360270645,215.55151159585125
248870.34759027854,0.48530398219696724,0.005151554453325475,0.4631561095371359,231.06027911671694
286006.45757603913,0.48530398219696724,0.004511379689475344,0.46313525735916505,247.68837967643557
328683.96965420543,0.48530398219696724,0.003946838062957371,0.46311927255278956,265.51601292051674
377729.76464674546,0.48530398219696724,0.0034527936735402076,0.4631070378490807,284.6292189580704
434094.10945776606,0.48530398219696724,0.0027105318911586733,0.46309768615156516,305.1202900297056
498869.06858441175,0.48530398219696724,0.002367202664504452,0.46309054661358534,327.0882126635526
573309.6629695033,0.48530398219696724,0.002066417706819577,0.46308510163763583,350.6391425647923
658858.1861506815,0.48530398219696724,0.0018031295649624563,0.4630809528217285,375.88691458886905
757172.14883374,0.48530398219696724,0.0015728642189705999,0.4630777941520265,402.9535902809218
870156.3933188907,0.48530398219696724,0.001371499465012124,0.46307539100857364,431.97004562104587
1000000.0,0.48530398219696724,0.0011955380524522011,0.4630735637966554,463.07660179392695


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_64.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00030909443007106903,1.0164582164453972,2.717719128612127
0.0011492187010036998,0.48530398219696724,0.0003551596438584463,1.016378054443277,2.717716931512713
0.001320703622736631,0.48530398219696724,0.00040808048741438496,1.016286044974253,2.7177144074757957
0.0015177773017322714,0.48530398219696724,0.0004688739866073028,1.0161804565051689,2.7177115080075605
0.0017442580591096614,0.48530398219696724,0.0005387076070927116,1.0160593106255005,2.717708177471088
0.0020045339809052396,0.48530398219696724,0.0006189199710381966,1.0159203488190007,2.717704352050115
0.0023036479376536945,0.48530398219696724,0.0007110434485028063,1.0157609953952988,2.7176999585676054
0.002647395290480231,0.48530398219696724,0.0008168439597019787,1.0155783163470233,2.717694913140398
0.0030424361767690034,0.48530398219696724,0.0009383371651892486,1.0153689739615221,2.7176891196493846
0.003496424550953137,0.48530398219696724,0.0019009756971687891,1.0151291771159132,2.717682468002813
0.004018156480603808,0.48530398219696724,0.00217977280866696,1.0148546273314112,2.7176748321685027
0.0046177405710691065,0.48530398219696724,0.0024986499941321598,1.0145404608718314,2.717666067949289
0.005306793820656121,0.48530398219696724,0.002863115991772464,1.014181187458583,2.7176560104747876
0.006098666701068888,0.48530398219696724,0.003280333063277529,1.0137706265597553,2.7176444713820995
0.007008701824056899,0.48530398219696724,0.0037558016206893706,1.0133018427156122,2.717631235658472
0.008054531205964931,0.48530398219696724,0.0042979861288975985,1.01276708200921,2.7176160581207784
0.009256417889712782,0.48530398219696724,0.00799533524830046,1.01215771259984,2.7175986595104393
0.01063764854316313,0.48530398219696724,0.009112727640563296,1.0114641732239238,2.717578722188936
0.012224984640507832,0.48530398219696724,0.010383598853299389,1.0106759347366858,2.7175558854292845
0.014049180968354592,0.48530398219696724,0.011817289860277996,1.0097814811014418,2.717529740314046
0.016145581502618366,0.48530398219696724,0.018676637267152216,1.0087683176813753,2.71749982427242
0.018554804201388442,0.48530398219696724,0.02118963284804689,1.0076230161507966,2.7174656153196506
0.021323527981697614,0.48530398219696724,0.023997545692920102,1.0063313066481803,2.7174265261044463
0.024505397127942575,0.48530398219696724,0.033928714586656736,1.004878228678175,2.7173818979278304
0.028162060654953962,0.48530398219696724,0.038248893384847264,1.0032483523577687,2.717330994974761
0.032364366763473595,0.48530398219696724,0.050661074902960804,1.0014260803937198,2.717272999104339
0.03719373553072644,0.48530398219696724,0.05674594812813979,0.9993960380650426,2.7172070056843047
0.04274373643209657,0.48530398219696724,0.07151656474462981,0.9971435528009177,2.7171320211427057
0.04912190125853853,0.48530398219696724,0.07990780352361831,0.994655216088188,2.7170469631608887
0.05645180755516966,0.48530398219696724,0.09734481361793525,0.9919195080760694,2.7169506647711374
0.06487547294786292,0.48530398219696724,0.11642931349127923,0.9889274495939037,2.716841884082532
0.07455610674814368,0.48530398219696724,0.12766753231965397,0.985673228515186,2.7167193219873993
0.08568127214899486,0.48530398219696724,0.14873201555412466,0.9821547299274358,2.7165816510633607
0.09846652027941236,0.48530398219696724,0.17071495304934084,0.9783738863085472,2.7164275600714114
0.11315956652786067,0.48530398219696724,0.19287772082951998,0.974336760004978,2.7162558200752396
0.13004509005128978,0.48530398219696724,0.21518815683174136,0.9700532812233627,2.7160653804171924
0.1494502494606524,0.48530398219696724,0.24458019427958408,0.9655365945839085,2.715855505755366
0.17175102154984984,0.48530398219696724,0.2658727678583796,0.9608020165099024,2.715625969286708
0.19737948588157686,0.48530398219696724,0.28627170281869546,0.955865669132806,2.715377322352276
0.22683219636960386,0.48530398219696724,0.3042703638572484,0.9507429225154745,2.715111267040622
0.2606798020576923,0.48530398219696724,0.321729577026381,0.9454468302399451,2.7148311663766815
0.2995781034986427,0.48530398219696724,0.33905101957545536,0.9399867690347835,2.7145427364587182
0.3442807589518621,0.48530398219696724,0.3539656457989836,0.934367483464573,2.7142549768752993
0.39565388658322687,0.48530398219696724,0.3660949213384814,0.9285886953679459,2.7139814105508298
0.4546928455862411,0.48530398219696724,0.378126351612708,0.922645378859561,2.713741722854644
0.5225415213602959,0.48530398219696724,0.38904209491505426,0.9165287442759901,2.713563913785267
0.6005144883981762,0.48530398219696724,0.4005560711592176,0.9102279346680547,2.7134871080664253
0.6901224802908534,0.48530398219696724,0.4035405693767965,0.9037324243884057,2.7135652081720605
0.793101660333306,0.48530398219696724,0.41295739488936806,0.8970351192959694,2.7138716275212214
0.9114472598521194,0.48530398219696724,0.41438660426676516,0.8901361818317698,2.714505410239793
1.0474522360006342,0.48530398219696724,0.4207584139972755,0.8830476256362664,2.7155991389353846
1.2037516980200695,0.48530398219696724,0.4286212145180801,0.8757987256608707,2.7173291682667844
1.3833739627296222,0.48530398219696724,0.4418003220242737,0.8684422560781474,2.719928922975517
1.5897992284504772,0.48530398219696724,0.4572369411519111,0.8610614917537781,2.723706294204625
1.8270270041765395,0.48530398219696724,0.4700658737372573,0.8537777905752966,2.7290665861297256
2.099653600438444,0.48530398219696724,0.48166661835309027,0.8467584246866219,2.7365430159703874
2.4129611832536098,0.48530398219696724,0.49213222049960037,0.8402241700285822,2.7468374121254246
2.7730201165910637,0.48530398219696724,0.5015684707388134,0.8344560214356164,2.7608743460566583
3.1868065762459103,0.48530398219696724,0.5100500684086974,0.829800288975063,2.7798721844151686
3.662337713903373,0.48530398219696724,0.5176016401779574,0.8266712319057232,2.805433999450995
4.208826990208894,0.48530398219696724,0.5241621238954485,0.825550249556582,2.839659338417622
4.836862686437176,0.48530398219696724,0.528571339430849,0.8269804427009256,2.8852739399614573
5.558613053440597,0.48530398219696724,0.5318400096449488,0.8315551616752226,2.9457682671648997
6.388062072657212,0.48530398219696724,0.5346688199180507,0.839899200754158,3.0255275443895795
7.341280397070123,0.48530398219696724,0.532944029621034,0.8526418780996364,3.1299274479504406
8.436736721624852,0.48530398219696724,0.5309503512326157,0.870382482780417,3.2653641158102316
9.695655615935925,0.48530398219696724,0.5279208943446898,0.8936502000100125,3.439189497409092
11.142428752325099,0.48530398219696724,0.5243750697140981,0.9228619556723884,3.659536837290321
12.805087496773325,0.48530398219696724,0.5186520139521322,0.958281868169818,3.9350440582000936
14.715846019280558,0.48530398219696724,0.5106580058820013,0.9999847855795718,4.2745041513596
16.91172544644807,0.48530398219696724,0.4995398399564847,1.0478241029179882,4.686476373426935
19.435271149298263,0.48530398219696724,0.48383913752205543,1.1014017431725842,5.178872334842886
22.335377063851233,0.48530398219696724,0.4639871003593238,1.1600370615691213,5.7584951110162335
25.668233015746946,0.48530398219696724,0.4391406020529065,1.2227323557825505,6.430477629574541
29.498413403416983,0.48530398219696724,0.4068055896187384,1.2881359091291005,7.197558644253038
33.90012833314499,0.48530398219696724,0.36818208833970817,1.3545087969600438,8.059161262637707
38.9586614468756,0.48530398219696724,0.3244991258273027,1.419708308949516,9.010302256849567
44.7720223008213,0.48530398219696724,0.2717951685824662,1.4812073834221158,10.040456872017339
51.45284530985853,0.48530398219696724,0.21181198658487993,1.5361734709772685,11.13262233152996
59.13057204993993,0.48530398219696724,0.15991890818013693,1.5816280874950048,12.26293534653206
67.95395920083764,0.48530398219696724,0.15145973321776948,1.6146959154914577,13.401250809746001
78.09396072084505,0.48530398219696724,0.14761301835413368,1.6329276601523708,14.513008174276125
89.74704009584349,0.48530398219696724,0.13502274303252615,1.634647810926631,15.562444195451945
103.13897683787222,0.48530398219696724,0.11793191192856838,1.6192492761118544,16.51677981410031
118.52924098447018,0.48530398219696724,0.10421775955090173,1.587349280867305,17.35056197358059
136.2160203551273,0.48530398219696724,0.09040088235316461,1.5407476977565877,18.049111023974824
156.54199796841294,0.48530398219696724,0.0780214902784516,1.4821856273837326,18.610191558629637
179.90099155778333,0.48530398219696724,0.06828120012843597,1.414964482490495,19.043564857471555
206.7455838273133,0.48530398219696724,0.05955359971409257,1.3425239236767104,19.368744950214797
237.59589128427652,0.48530398219696724,0.050790545937245406,1.268074674974361,19.61175016803702
273.04964154553255,0.48530398219696724,0.04404755162389418,1.1943468512680098,19.801740694026975
313.79375436648274,0.48530398219696724,0.03722255801599192,1.1234683618218717,19.968206771624715
360.61765077612336,0.48530398219696724,0.032125102213356634,1.0569522568990082,20.139009693747646
414.4285481839423,0.48530398219696724,0.02767247031504505,0.9957556836851662,20.339262542375327
476.26903780279935,0.48530398219696724,0.0237882451010627,0.9403738488744962,20.590861153884465
547.337284952015,0.48530398219696724,0.0198304175583933,0.8909421234705671,20.912434614938558
629.0102436234466,0.48530398219696724,0.01698585100756963,0.8473308284831215,21.319526530433635
722.870335094958,0.48530398219696724,0.014524947965870283,0.8092261680070907,21.824887422476728
830.7361074919369,0.48530398219696724,0.01239653117196626,0.7761961242345506,22.4388184029823
954.6974703287535,0.48530398219696724,0.010169942191111891,0.7477425407639839,23.16954269722631
1097.1561867027283,0.48530398219696724,0.0086437646968944,0.7233412751862158,24.02359626367377
1260.872407680682,0.48530398219696724,0.007331722653636691,0.7024722077461332,25.006230108180983
1449.018150486201,0.48530398219696724,0.006208809726417498,0.6846406480294945,26.1218136483324
1665.2387566325353,0.48530398219696724,0.005243318338165157,0.6693915165141101,27.374226295242796
1913.7235207582582,0.48530398219696724,0.004417354561323404,0.6563176031752781,28.767225275127323
2199.2868586060326,0.48530398219696724,0.0037142951823645044,0.6450631545132187,30.304781024496346
2527.461586781732,0.48530398219696724,0.002942404448673439,0.6353239557934542,31.991375626907065
2904.6061215980462,0.48530398219696724,0.002457699510049324,0.6268449381172717,33.83226322753168
3338.027673990301,0.48530398219696724,0.0020479133242397637,0.6194161638096176,35.83369337749833
3836.123827417535,0.48530398219696724,0.0017024471689623595,0.6128678564021273,38.00309878054487
4408.54524183412,0.48530398219696724,0.0014125277613215438,0.6070649696171688,40.349248417763754
5066.382636136649,0.48530398219696724,0.0011699763028810751,0.601901649909235,42.8823662186791
5822.38167188866,0.48530398219696724,0.0009680124220791139,0.5972958447834802,45.614215029605305
6691.189901715636,0.48530398219696724,0.000799970734675069,0.5931842403630273,48.558146100289
7689.640567018716,0.48530398219696724,0.0006609654081965435,0.5895176671178284,51.72911586816587
8837.078743614602,0.48530398219696724,0.0005455424228739227,0.5862570808452829,55.14367431003118
10155.736154404181,0.48530398219696724,0.0004108810330011662,0.5833701967292706,58.819932080309385
11671.161911100682,0.48530398219696724,0.00033947837834753553,0.580828821017887,62.77751639116494
13412.717530678983,0.48530398219696724,0.0002809805630504156,0.5786068856181832,67.03752741568958
15414.145817536453,0.48530398219696724,0.00023306521147987047,0.5766791482942204,71.62250739650406
17714.224633510854,0.48530398219696724,0.00019380722902416378,0.5750204807427949,76.55643343250479
20357.518222611085,0.48530398219696724,0.00016164139043460884,0.5736056349974176,81.86474229533516
23395.240647448256,0.48530398219696724,0.00013529712071326245,0.5724093604076742,87.57439211931023
26886.24806652944,0.48530398219696724,0.00011374110164839632,0.5714067409042618,93.71396209214079
30898.1790778802,0.48530398219696724,9.612474735603942e-05,0.5705736342403248,100.31378801432359
35508.76522326117,0.48530398219696724,8.172710628119154e-05,0.5698871174891755,107.40612926091543
40807.33704412155,0.48530398219696724,6.994772757705013e-05,0.5693258710997166,115.02536148323134
46896.55486926553,0.48530398219696724,6.026676408548058e-05,0.5688704621339605,123.20818928038291
53894.397868406064,0.48530398219696724,5.224489834396908e-05,0.5685035119715502,131.99387381640156
61936.44990970618,0.48530398219696724,4.552929304971322e-05,0.5682097524641845,141.42447163469103
71178.52651001325,0.48530398219696724,3.984471640570157e-05,0.5679759865911189,151.5450824063592
81799.69377519484,0.48530398219696724,3.497716437796564e-05,0.5677909756910383,162.40410478668787
94005.73782282983,0.48530398219696724,3.075920675075441e-05,0.5676452766292018,174.0535007791331
108033.15190764665,0.48530398219696724,2.7080915769561072e-05,0.5675310503436112,186.54906994296465
124153.71850064106,0.48530398219696724,2.3861393053505566e-05,0.567441859530501,199.9507354234334
142679.7751000857,0.48530398219696724,2.1015650266526187e-05,0.5673724689042198,214.32284417090085
163970.26580002054,0.48530398219696724,1.849598276087487e-05,0.5673186572692364,229.7344839078412
188437.695865931,0.48530398219696724,1.626805817335495e-05,0.5672770470135078,246.25981946352334
216556.12406317543,0.48530398219696724,1.4305548384777498e-05,0.567244953759749,263.97845108197885
248870.34759027854,0.48530398219696724,1.2575920879215507e-05,0.5672202568088921,282.9757972637532
286006.45757603913,0.48530398219696724,1.103245135039467e-05,0.5672012895935529,303.34350465708815
328683.96965420543,0.48530398219696724,9.707616590624956e-06,0.567186748500329,325.17988748949233
377729.76464674546,0.48530398219696724,nan,0.5671756179811535,348.5903990368653
434094.10945776606,0.48530398219696724,nan,0.5671671097313841,373.68813766898097
498869.06858441175,0.48530398219696724,nan,0.567160613763403,400.5943900877383
573309.6629695033,0.48530398219696724,nan,0.5671556593705311,429.43921448648786
658858.1861506815,0.48530398219696724,nan,0.5671518842003267,460.3620665022341
757172.14883374,0.48530398219696724,nan,0.5671490099005437,493.51247100488035
870156.3933188907,0.48530398219696724,nan,0.5671468230407715,529.0507429663655
1000000.0,0.48530398219696724,nan,0.5671451602340862,567.1487608755692


==> tikz_Schaubilder/src_q/_new_results/Dirichlet_MIP_DSA_8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0009016139493328502,0.93969212816566,2.704667086661568
0.0011492187010036998,0.48530398219696724,0.0010354641075698144,0.9396672788734386,2.7046652272233485
0.001320703622736631,0.48530398219696724,0.0011890658281831978,0.939638745252896,2.704663091226723
0.0015177773017322714,0.48530398219696724,0.0013652973604685059,0.93960598505295,2.7046606376933395
0.0017442580591096614,0.48530398219696724,0.0015674441128722687,0.9395683774865676,2.704657819622481
0.0020045339809052396,0.48530398219696724,0.0017992472248656826,0.9395252122572663,2.7046545831218656
0.0023036479376536945,0.48530398219696724,0.0020649718131287758,0.9394756771785359,2.704650866418049
0.002647395290480231,0.48530398219696724,0.0023694664795285954,0.93941884424574,2.7046465987314323
0.0030424361767690034,0.48530398219696724,0.00295806695186958,0.9393536540191691,2.7046416989995405
0.003496424550953137,0.48530398219696724,0.003392799371257131,0.9392788981813184,2.7046360744309665
0.004018156480603808,0.48530398219696724,0.003890278086988836,0.9391932001431161,2.704629618871315
0.0046177405710691065,0.48530398219696724,0.004459197915271226,0.9390949935951632,2.704622210961775
0.005306793820656121,0.48530398219696724,0.005109666303950092,0.938982498934039,2.7046137120706324
0.006098666701068888,0.48530398219696724,0.005852145091581383,0.9388536975437427,2.7046039639785304
0.007008701824056899,0.48530398219696724,0.006699118676475832,0.9387063039820507,2.7045927862998993
0.008054531205964931,0.48530398219696724,0.009128560620791676,0.9385377362149122,2.7045799736259837
0.009256417889712782,0.48530398219696724,0.010427744774837037,0.9383450841622389,2.704565292380122
0.01063764854316313,0.48530398219696724,0.01188950998198633,0.9381250769682556,2.7045484773838573
0.012224984640507832,0.48530398219696724,0.013552619036114382,0.9378740495891361,2.7045292281443487
0.014049180968354592,0.48530398219696724,0.015429953561954451,0.9375879094967595,2.704507204890317
0.016145581502618366,0.48530398219696724,0.022422013010594564,0.937262104521479,2.7044820244072523
0.018554804201388442,0.48530398219696724,0.02543536082108719,0.9368915930820445,2.7044532557546406
0.021323527981697614,0.48530398219696724,0.028784425247847266,0.936470818250561,2.7044204159914065
0.024505397127942575,0.48530398219696724,0.0393486969469518,0.9359936872348477,2.704382966093415
0.028162060654953962,0.48530398219696724,0.044389926547488016,0.9354535578771689,2.7043403073237773
0.032364366763473595,0.48530398219696724,0.057448044597858475,0.934843233602204,2.7042917784179648
0.03719373553072644,0.48530398219696724,0.06426917131129553,0.9341549678291764,2.704236654079658
0.04274373643209657,0.48530398219696724,0.07986532482579452,0.9333804781322431,2.7041741454606982
0.04912190125853853,0.48530398219696724,0.08893827527118575,0.9325109693609822,2.7041034035352807
0.05645180755516966,0.48530398219696724,0.10676878649347744,0.9315371635543742,2.7040235265983363
0.06487547294786292,0.48530398219696724,0.12605640346719343,0.9304493329360635,2.703933573555665
0.07455610674814368,0.48530398219696724,0.14658798703478076,0.9292373308442237,2.7038325852818987
0.08568127214899486,0.48530398219696724,0.15970594991674059,0.9278906145588541,2.7037196171811337
0.09846652027941236,0.48530398219696724,0.18163091743395723,0.9263982541986439,2.7035937873115494
0.11315956652786067,0.48530398219696724,0.2038542927220621,0.9247489237416467,2.70345434619974
0.13004509005128978,0.48530398219696724,0.2260489036317681,0.9229308741724919,2.703300777010274
0.1494502494606524,0.48530398219696724,0.24784352192252923,0.9209318947244889,2.7031329383673777
0.17175102154984984,0.48530398219696724,0.2746353860220086,0.9187392754262579,2.7029512672405356
0.19737948588157686,0.48530398219696724,0.29591164744726833,0.9163397911731853,2.702757066338149
0.22683219636960386,0.48530398219696724,0.313029839163064,0.9137197323565113,2.702552909795125
0.2606798020576923,0.48530398219696724,0.3313064314914075,0.9108650080856138,2.7023432127758933
0.2995781034986427,0.48530398219696724,0.34505889416637436,0.9077613452062752,2.7021350246764673
0.3442807589518621,0.48530398219696724,0.3590328281127361,0.9043946023400847,2.701939120875393
0.39565388658322687,0.48530398219696724,0.3728004541711985,0.9007512185627344,2.701771482434395
0.4546928455862411,0.48530398219696724,0.3781353598401973,0.8968188275482049,2.7016552637876377
0.5225415213602959,0.48530398219696724,0.3869040750228142,0.8925870932767458,2.701623351877137
0.6005144883981762,0.48530398219696724,0.39059322426057136,0.8880488578535186,2.7017216140506886
0.6901224802908534,0.48530398219696724,0.3934386657726006,0.8832017203277666,2.7020129178813614
0.793101660333306,0.48530398219696724,0.41162444810636545,0.878050166503566,2.702581994011204
0.9114472598521194,0.48530398219696724,0.46633332297499913,0.8726083297197219,2.7035412285114377
1.0474522360006342,0.48530398219696724,0.46363135734619493,0.866903392191117,2.7050375610028072
1.2037516980200695,0.48530398219696724,0.4775151673635204,0.8609795804347862,2.7072608958638207
1.3833739627296222,0.48530398219696724,0.4899577123977647,0.854902728911329,2.7104548714159695
1.5897992284504772,0.48530398219696724,0.5012691866074204,0.8487655108769042,2.7149314899751054
1.8270270041765395,0.48530398219696724,0.5114987664489085,0.8426935909312004,2.7210918940750046
2.099653600438444,0.48530398219696724,0.5299480176857059,0.8368529559052099,2.7294562591505733
2.4129611832536098,0.48530398219696724,0.5372023513048787,0.8314583517225508,2.7407060939890036
2.7730201165910637,0.48530398219696724,0.542870090385772,0.8267821092246533,2.7557420428460637
3.1868065762459103,0.48530398219696724,0.5468026351740297,0.8231619517346995,2.7757596115048884
3.662337713903373,0.48530398219696724,0.540736353933884,0.8210059801354873,2.8023441825547364
4.208826990208894,0.48530398219696724,0.5412953140394878,0.8207930653418293,2.8375850231735233
4.836862686437176,0.48530398219696724,0.5200561162672985,0.8230672090133491,2.8842049940602026
5.558613053440597,0.48530398219696724,0.5219886339542315,0.828424839201163,2.9456974368168627
6.388062072657212,0.48530398219696724,0.5232501399970493,0.8374944170160776,3.02645403242974
7.341280397070123,0.48530398219696724,0.5226951317871582,0.8509082945104283,3.131858746195363
8.436736721624852,0.48530398219696724,0.520505165788051,0.8692676841662443,3.268316972298088
9.695655615935925,0.48530398219696724,0.5165845434079109,0.8931028218493025,3.4431908224659096
11.142428752325099,0.48530398219696724,0.5131955456816935,0.9228314501099356,3.6646249576209042
12.805087496773325,0.48530398219696724,0.5075959129123139,0.9587189227738566,3.941270245062061
14.715846019280558,0.48530398219696724,0.4994802126620918,1.0008421254613642,4.281933951334142
16.91172544644807,0.48530398219696724,0.48841561642599424,1.0490573062240098,4.69519007892451
19.435271149298263,0.48530398219696724,0.4723036566780244,1.102969765181267,5.188964004080573
22.335377063851233,0.48530398219696724,0.4519590508920751,1.1619023198365328,5.770069844700767
25.668233015746946,0.48530398219696724,0.42652834232012055,1.224860395654057,6.443647207999115
29.498413403416983,0.48530398219696724,0.3936594414106343,1.290494789300707,7.212435987010894
33.90012833314499,0.48530398219696724,0.35630071654028916,1.3570683882700552,8.075854415832449
38.9586614468756,0.48530398219696724,0.3101767394734637,1.4224396912747592,9.028908718883
44.7720223008213,0.48530398219696724,0.25692050655665694,1.4840824701346482,10.061059020460975
51.45284530985853,0.48530398219696724,0.19760444906210292,1.5391649043397115,11.155284463911546
59.13057204993993,0.48530398219696724,0.1783212066741195,1.584709351943421,12.28770236377089
67.95395920083764,0.48530398219696724,0.17219301398827158,1.6178415369393095,13.428147919385825
78.09396072084505,0.48530398219696724,0.1666956410681774,1.6361133291083994,14.542040389932522
89.74704009584349,0.48530398219696724,0.1564908016268352,1.6378503036577696,15.5935941652734
103.13897683787222,0.48530398219696724,0.1389679021976238,1.6224461406786765,16.550002839047245
118.52924098447018,0.48530398219696724,0.12308639986684969,1.5905183635520659,17.385777927849606
136.2160203551273,0.48530398219696724,0.11027269895311786,1.5438666623429884,18.08619395551301
156.54199796841294,0.48530398219696724,0.09721510828317935,1.4852316385643196,18.64895866183561
179.90099155778333,0.48530398219696724,0.08684499971068492,1.4179141905599444,19.083767057492107
206.7455838273133,0.48530398219696724,0.07615720263992833,1.3453538231110498,19.410061477218026
237.59589128427652,0.48530398219696724,0.0679760305795254,1.2707618338490527,19.653789228680065
273.04964154553255,0.48530398219696724,0.060735436312914136,1.1968699333163473,19.84404764095034
313.79375436648274,0.48530398219696724,0.05300798770594016,1.1258087994722974,20.010280065634646
360.61765077612336,0.48530398219696724,0.04749654463906637,1.0590953958148628,20.18032363382144
414.4285481839423,0.48530398219696724,0.04269617663388164,0.9976917179978922,20.379294511481906
476.26903780279935,0.48530398219696724,0.03850976349894549,0.9420984018981874,20.629120287428567
547.337284952015,0.48530398219696724,0.033493370695147025,0.892456391133018,20.94848852521205
629.0102436234466,0.48530398219696724,0.030417580790959364,0.8486412759284021,21.353023045746692
722.870335094958,0.48530398219696724,0.02781517537220841,0.8103438379856255,21.855569134433356
830.7361074919369,0.48530398219696724,0.025693390977311662,0.7771356663942619,22.466528970820107
954.6974703287535,0.48530398219696724,0.024149506978103218,0.7485210964349042,23.19422508707094
1097.1561867027283,0.48530398219696724,0.023131422819317984,0.7239773513130449,24.04528414896889
1260.872407680682,0.48530398219696724,0.022599277282167516,0.7029846507742907,25.025034334454684
1449.018150486201,0.48530398219696724,0.022334618062286,0.6850477925945404,26.137905897876053
1665.2387566325353,0.48530398219696724,0.02221247915656001,0.6697105448591109,27.387821929590224
1913.7235207582582,0.48530398219696724,0.022090326165265843,0.656564117616237,28.778566923944286
2199.2868586060326,0.48530398219696724,0.020438950459273637,0.6452509415806064,30.31412398677969
2527.461586781732,0.48530398219696724,0.020222262906889027,0.6354649077093759,31.998975679449774
2904.6061215980462,0.48530398219696724,0.01994066843910322,0.6269490931659587,33.8383670625774
3338.027673990301,0.48530398219696724,0.01958741828934816,0.6194918290117825,35.83853163084694
3836.123827417535,0.48530398219696724,0.019159745564543678,0.6129217809370117,38.006881445844904
4408.54524183412,0.48530398219696724,0.01865796150181135,0.6071025435916396,40.35216234318488
5066.382636136649,0.48530398219696724,0.01808461925782989,0.6019271091911981,42.88457432708961
5822.38167188866,0.48530398219696724,0.017444095108372734,0.5973124681015002,45.615856876795526
6691.189901715636,0.48530398219696724,0.016742491802079852,0.5931945295928329,48.55933938546806
7689.640567018716,0.48530398219696724,0.01598652305709032,0.5895235055908288,51.72995853532456
8837.078743614602,0.48530398219696724,0.015185596160522842,0.5862598676466895,55.14424692684821
10155.736154404181,0.48530398219696724,0.014349168608198487,0.583370957319867,58.820300248358386
11671.161911100682,0.48530398219696724,0.01348826824912239,0.5808282961202766,62.777733016749465
13412.717530678983,0.48530398219696724,0.012611763139354562,0.5786056012297001,67.03763474485434
15414.145817536453,0.48530398219696724,0.011734020108588377,0.5766774700209566,71.62253877962657
17714.224633510854,0.48530398219696724,0.010859413092893212,0.5750186555432972,76.5564148269225
20357.518222611085,0.48530398219696724,0.009220049379930362,0.573603823062594,81.86469353922146
23395.240647448256,0.48530398219696724,0.008455366120850532,0.5724076594090761,87.57432801604374
26886.24806652944,0.48530398219696724,0.00771854082883753,0.5714052043670078,93.71389334161205
30898.1790778802,0.48530398219696724,0.007015368710037624,0.5705722853760262,100.31372201815735
35508.76522326117,0.48530398219696724,0.006349930084423227,0.5698859595004546,107.40607081917875
40807.33704412155,0.48530398219696724,0.005725748473928937,0.5693248947329025,115.02531339324013
46896.55486926553,0.48530398219696724,0.005144381156125198,0.5688696510877114,123.20815284391718
53894.397868406064,0.48530398219696724,0.004607313778376901,0.5685028466511445,131.99384926079244
61936.44990970618,0.48530398219696724,0.004113116837645647,0.5682092124796411,141.42445845377603
71178.52651001325,0.48530398219696724,0.0036622842037866833,0.5679755523234316,151.5450796287036
81799.69377519484,0.48530398219696724,0.002896898956248733,0.5677906291876622,162.40411117989737
94005.73782282983,0.48530398219696724,0.002566980679489107,0.5676450020339132,174.0535149997662
108033.15190764665,0.48530398219696724,0.0022698817766569315,0.5675308340180638,186.54909064179103
124153.71850064106,0.48530398219696724,0.0020033931929633437,0.56744168998377,199.95076131521495
142679.7751000857,0.48530398219696724,0.0017652457513364374,0.5673723366135424,214.3228740769919
163970.26580002054,0.48530398219696724,0.0015530739800588061,0.567318554448716,229.7345167786258
188437.695865931,0.48530398219696724,0.0013645344776052994,0.5672769673682372,246.25985438663596
216556.12406317543,0.48530398219696724,0.0011975971694086936,0.5672448922477066,263.97848728079373
248870.34759027854,0.48530398219696724,0.0010498506044242615,0.5672202094233503,282.97583408972577
286006.45757603913,0.48530398219696724,0.0009195549258524965,0.5672012531717682,303.343541578548
328683.96965420543,0.48530398219696724,0.0008047064466363736,0.567186720559983,325.17992407872794
377729.76464674546,0.48530398219696724,0.0007037844077393165,0.5671755965834683,348.5904349567809
434094.10945776606,0.48530398219696724,0.0006152148918715229,0.567167093368439,373.68817266013906
498869.06858441175,0.48530398219696724,0.0005374307620737256,0.5671606012666076,400.5944239562879
573309.6629695033,0.48530398219696724,0.0003901357447647715,0.5671556498370696,429.4392470932457
658858.1861506815,0.48530398219696724,0.000340481590019298,0.5671518769345832,460.362097753028
757172.14883374,0.48530398219696724,0.0002970356066704197,0.5671490043677843,493.5125008421508
870156.3933188907,0.48530398219696724,0.00025904794178364016,0.5671468188307462,529.0507713619628
1000000.0,0.48530398219696724,0.00022585346891184748,0.5671451570326317,567.1487878246945


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_128.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003125109144716026,1.0167068572691333,2.717692629148142
0.0011492187010036998,0.48530398219696724,0.0003586609966811722,1.0166264150524287,2.7176905383950603
0.001320703622736631,0.48530398219696724,0.00041154556130525014,1.0165340840019021,2.7176881363220753
0.0015177773017322714,0.48530398219696724,0.0004721225327449426,1.0164281265547204,2.7176853766859415
0.0017442580591096614,0.48530398219696724,0.0005414779952726226,1.0163065574167551,2.717682206410882
0.0020045339809052396,0.48530398219696724,0.0006208415697687956,1.0161671102214562,2.7176785645907895
0.0023036479376536945,0.48530398219696724,0.0007116125920120893,1.016007200336533,2.717674381349519
0.002647395290480231,0.48530398219696724,0.0008153421342621361,1.0158238835836682,2.7176695765403123
0.0030424361767690034,0.48530398219696724,0.000933797854456491,1.0156138107004358,2.717664058263321
0.003496424550953137,0.48530398219696724,0.0020782703725850393,1.015373177473849,2.7176577211779622
0.004018156480603808,0.48530398219696724,0.00237995513454302,1.0150976706230819,2.7176504445846557
0.0046177405710691065,0.48530398219696724,0.0027240201094503036,1.0147824097191267,2.7176420902483045
0.005306793820656121,0.48530398219696724,0.003116701951655475,1.0144218857182703,2.7176324999339707
0.006098666701068888,0.48530398219696724,0.0035630568705564028,1.0140098970739717,2.7176214926236297
0.007008701824056899,0.48530398219696724,0.004070324249281352,1.0135394848995398,2.7176088613820433
0.008054531205964931,0.48530398219696724,0.007900584993440107,1.0130028693046,2.717594369840044
0.009256417889712782,0.48530398219696724,0.009022235920232094,1.0123913898426629,2.717577748265363
0.01063764854316313,0.48530398219696724,0.010301317737047804,1.0116954540008543,2.7175586891954047
0.012224984640507832,0.48530398219696724,0.01174291368200467,1.0109044988399352,2.71753684261406
0.014049180968354592,0.48530398219696724,0.01860170278517124,1.0100069722363254,2.7175118106670997
0.016145581502618366,0.48530398219696724,0.021183824963785,1.008990341637395,2.717483141929909
0.018554804201388442,0.48530398219696724,0.024063879392014535,1.0078411397157572,2.7174503252696978
0.021323527981697614,0.48530398219696724,0.034010558040832764,1.0065450576254882,2.7174127833854036
0.024505397127942575,0.48530398219696724,0.038587126010372834,1.0050870974570694,2.7173698661666723
0.028162060654953962,0.48530398219696724,0.0509759105812804,1.0034517955780369,2.717320844094727
0.032364366763473595,0.48530398219696724,0.05764886942470772,1.0016235273277814,2.7172649020206188
0.03719373553072644,0.48530398219696724,0.07308982246290292,0.999586900390469,2.7172011338109097
0.04274373643209657,0.48530398219696724,0.08198946788544262,0.9973272384248241,2.7171285385614086
0.04912190125853853,0.48530398219696724,0.10066935677912534,0.9948311475701292,2.717046019364769
0.05645180755516966,0.48530398219696724,0.1209315943269248,0.9920871459283281,2.7169523860019535
0.06487547294786292,0.48530398219696724,0.14279232473526993,0.9890863202663869,2.7168463634429294
0.07455610674814368,0.48530398219696724,0.16621627053421467,0.9858229561593718,2.716726608730407
0.08568127214899486,0.48530398219696724,0.19045845017481233,0.9822950700798873,2.7165917397365402
0.09846652027941236,0.48530398219696724,0.21636344105189662,0.9785047585078458,2.7164403804970902
0.11315956652786067,0.48530398219696724,0.2503542166140482,0.9744582752236595,2.716271229431802
0.13004509005128978,0.48530398219696724,0.2784418737897939,0.970165759141799,2.716083158870515
0.1494502494606524,0.48530398219696724,0.31262079196590753,0.9656405655365876,2.715875357070216
0.17175102154984984,0.48530398219696724,0.34592263134471524,0.9608982038000977,2.715647527516024
0.19737948588157686,0.48530398219696724,0.3779242542371285,0.9559549496267007,2.71540016498242
0.22683219636960386,0.48530398219696724,0.4069930996500093,0.9508262669732076,2.715134933878039
0.2606798020576923,0.48530398219696724,0.4403910438711473,0.9455252292153169,2.7148551821599525
0.2995781034986427,0.48530398219696724,0.46378337878808107,0.9400611543194606,2.7145666340064003
0.3442807589518621,0.48530398219696724,0.48717014553725085,0.9344386575210633,2.7142783169892812
0.39565388658322687,0.48530398219696724,0.5065707042456697,0.9286572806393545,2.714003795299021
0.4546928455862411,0.48530398219696724,0.5231086316754995,0.9227117947293293,2.713762800386277
0.5225415213602959,0.48530398219696724,0.5369690839323125,0.9165932126714226,2.713583375141386
0.6005144883981762,0.48530398219696724,0.5457416610220674,0.9102905081750031,2.713504678735018
0.6901224802908534,0.48530398219696724,0.5528521238234956,0.903793026075148,2.713580638473386
0.793101660333306,0.48530398219696724,0.5588417283422136,0.8970935830043615,2.713884685755456
0.9114472598521194,0.48530398219696724,0.5643081332532531,0.8901922851369863,2.714515881083498
1.0474522360006342,0.48530398219696724,0.5672507346644353,0.8831011128071653,2.7156068276255168
1.2037516980200695,0.48530398219696724,0.5705517264855734,0.8758493222323441,2.7173339094732607
1.3833739627296222,0.48530398219696724,0.5793904186177686,0.8684896787076161,2.719930592247481
1.5897992284504772,0.48530398219696724,0.582218504627547,0.8611054570465094,2.7237048192678683
1.8270270041765395,0.48530398219696724,0.5899407373637956,0.8538180254587371,2.7290619547994592
2.099653600438444,0.48530398219696724,0.5907481631192435,0.8467946794561314,2.736535277042574
2.4129611832536098,0.48530398219696724,0.5902802221390948,0.8402562336666827,2.7468266657436504
2.7730201165910637,0.48530398219696724,0.5883877682884427,0.8344837373259686,2.7608607212424214
3.1868065762459103,0.48530398219696724,0.5801661390932477,0.8298235679813236,2.7798558038376693
3.662337713903373,0.48530398219696724,0.575429494546778,0.8266900594930962,2.805414934510716
4.208826990208894,0.48530398219696724,0.5653569950342038,0.8255646846214987,2.8396375601606296
4.836862686437176,0.48530398219696724,0.5562812288274098,0.8269906078696351,2.8852492721852134
5.558613053440597,0.48530398219696724,0.5449208660050393,0.8315612271865539,2.9457403471811645
6.388062072657212,0.48530398219696724,0.532731737002917,0.8399013655898113,3.0254957951269703
7.341280397070123,0.48530398219696724,0.5214939597407957,0.8526403521756258,3.129891063506646
8.436736721624852,0.48530398219696724,0.5086255648553939,0.8703774729453947,3.265322061600966
9.695655615935925,0.48530398219696724,0.49694366700768433,0.8936419010094026,3.4391405251365583
11.142428752325099,0.48530398219696724,0.4812272645443543,0.9228505458691063,3.6594795132594653
12.805087496773325,0.48530398219696724,0.46719465522313214,0.9582675090578935,3.9349768010689963
14.715846019280558,0.48530398219696724,0.45052906831442563,0.9999676240015352,4.274425273571977
16.91172544644807,0.48530398219696724,0.43463718824943637,1.0478042751160055,4.686384120903556
19.435271149298263,0.48530398219696724,0.4176943566585678,1.1013793800793978,5.178764922342844
22.335377063851233,0.48530398219696724,0.402789029932664,1.160012294864296,5.758370754265282
25.668233015746946,0.48530398219696724,0.38921076360979706,1.2227053241913077,6.430334577608782
29.498413403416983,0.48530398219696724,0.49880035790611554,1.2881067643295039,7.197395215367746
33.90012833314499,0.48530398219696724,0.6934630584265857,1.3544777082523427,8.058975884484125
38.9586614468756,0.48530398219696724,0.8998689977350945,1.4196428929227396,9.009897135851242
44.7720223008213,0.48530398219696724,1.1340724915444753,73.98347260585277,516.6255444587316
51.45284530985853,0.48530398219696724,1.3992871460795044,2322046.30703723,17326603.99998458
59.13057204993993,0.48530398219696724,1.6998923667661947,33954402195.650543,270779178475.9447
67.95395920083764,0.48530398219696724,2.038334152625641,254921343518884.0,2173059029042433.0
78.09396072084505,0.48530398219696724,2.414793872874085,1.031623843894737e+18,9.40171251190058e+18
89.74704009584349,0.48530398219696724,2.825622635594199,2.2445862675169044e+21,2.1872831241520346e+22
103.13897683787222,0.48530398219696724,3.259993386198307,2.492324499128674e+24,2.5970143664525957e+25
118.52924098447018,0.48530398219696724,3.7591602142818554,2.487874304600682e+27,2.7747864416948013e+28
136.2160203551273,0.48530398219696724,4.378014631458128,3.731691726786325e+30,4.456024553437707e+31
156.54199796841294,0.48530398219696724,5.02614933109154,2.956770827657495e+33,3.779482097146767e+34
179.90099155778333,0.48530398219696724,5.6952467491514565,1.2439362308837433e+36,1.702449798460529e+37
206.7455838273133,0.48530398219696724,6.376450857871041,2.9162093521734433e+38,4.2735812183622914e+39
237.59589128427652,0.48530398219696724,7.054313201169603,3.80928294906459e+40,5.976964007169304e+41
273.04964154553255,0.48530398219696724,7.706531902997436,2.681606010745896e+42,4.504541742955951e+43
313.79375436648274,0.48530398219696724,8.305370954775189,9.694220554260486e+43,1.74328859762644e+45
360.61765077612336,0.48530398219696724,8.81955538116169,1.703980436168774e+45,3.280419818381525e+46
414.4285481839423,0.48530398219696724,9.217218103958885,1.3789327035141058e+46,2.8421107112555885e+47
476.26903780279935,0.48530398219696724,9.473452520460015,4.976553695018745e+46,1.0982653393452209e+48
547.337284952015,0.48530398219696724,9.581067523453045,8.223983126461432e+46,1.943660206899185e+48
629.0102436234466,0.48530398219696724,9.554472096445977,6.842658360844374e+46,1.732231632174001e+48
722.870335094958,0.48530398219696724,9.409939389665768,3.0938316872911777e+46,8.38967919479057e+47
830.7361074919369,0.48530398219696724,9.15344163361771,7.651121336458509e+45,2.2224990969583437e+47
954.6974703287535,0.48530398219696724,8.804782854281923,1.0982972601571803e+45,3.4177543808039775e+46
1097.1561867027283,0.48530398219696724,8.410488363933888,1.1163746333848104e+44,3.722197721509619e+45
1260.872407680682,0.48530398219696724,7.990384215486981,8.598023595056507e+42,3.0715122595626952e+44
1449.018150486201,0.48530398219696724,7.526686147170493,4.342377941491611e+41,1.662011298445661e+43
1665.2387566325353,0.48530398219696724,7.019943718696616,1.3670103057084298e+40,5.6057531691195176e+41
1913.7235207582582,0.48530398219696724,6.4779077339945115,2.613441108322392e+38,1.1482429185377325e+40
2199.2868586060326,0.48530398219696724,5.914795706359259,3.0357159779168996e+36,1.4290743689508958e+38
2527.461586781732,0.48530398219696724,5.348843027762562,2.232948470383599e+34,1.1263312730752377e+36
2904.6061215980462,0.48530398219696724,4.796943205278572,1.1055972934641096e+32,5.975865653980021e+33
3338.027673990301,0.48530398219696724,4.272302515257934,3.938665986968175e+29,2.281345748428223e+31
3836.123827417535,0.48530398219696724,3.7843930532744774,1.0833688662517111e+27,6.724757892060488e+28
4408.54524183412,0.48530398219696724,3.3396713513251246,2.489270710061819e+24,1.6559609236820712e+26
5066.382636136649,0.48530398219696724,2.9414816039682603,5.181669867448965e+21,3.694397565405701e+23
5822.38167188866,0.48530398219696724,2.5886458678998943,1.0295251019673666e+19,7.8672337275532e+20
6691.189901715636,0.48530398219696724,2.2762294261288183,1.959977373782629e+16,1.6053092249547894e+18
7689.640567018716,0.48530398219696724,1.9990362071780725,35195965065891.336,3089811951017542.0
8837.078743614602,0.48530398219696724,1.7531523210052058,59180283187.762474,5568725403658.738
10155.736154404181,0.48530398219696724,1.5355097414430845,93468691.69075638,9427400146.007353
11671.161911100682,0.48530398219696724,1.3433838451926943,139746.65165496804,15108485.307194749
13412.717530678983,0.48530398219696724,1.1742127113414085,199.48749358905806,23118.24922582184
15414.145817536453,0.48530398219696724,1.0255744700294307,0.6373610826389369,79.16232893748945
17714.224633510854,0.48530398219696724,0.8952064113903729,0.5750192511208209,76.55626900104775
20357.518222611085,0.48530398219696724,0.7810241174458655,0.5736057888614876,81.86476326871917
23395.240647448256,0.48530398219696724,0.6811303654371197,0.5724094855790197,87.57441035407251
26886.24806652944,0.48530398219696724,0.5834617999970092,0.5714068407466845,93.71397761695356
30898.1790778802,0.48530398219696724,0.4933658925217282,0.5705737133361611,100.31380113110141
35508.76522326117,0.48530398219696724,0.4179122529552913,0.5698871797728043,107.40614026633608
40807.33704412155,0.48530398219696724,0.35462233491267636,0.569325919885311,115.02537065853971
46896.55486926553,0.48530398219696724,0.30101933372404416,0.5688705001697436,123.20819688510075
53894.397868406064,0.48530398219696724,0.2566866012434434,0.5685035415063796,131.99388008494034
61936.44990970618,0.48530398219696724,0.2179000509415568,0.568209775317468,141.42447677510197
71178.52651001325,0.48530398219696724,0.1870431037406864,0.5679760042206142,151.5450866006502
81799.69377519484,0.48530398219696724,0.16030726917445234,0.5677909892551268,162.40410819218505
94005.73782282983,0.48530398219696724,0.13709787623776132,0.5676452870417444,174.05350353042115
108033.15190764665,0.48530398219696724,0.11704515125381375,0.567531058321369,186.5490721542394
124153.71850064106,0.48530398219696724,0.099708851370168,0.5674418656325712,199.95073719082896
142679.7751000857,0.48530398219696724,0.0868454022044688,0.5673724735649778,214.32284557490638
163970.26580002054,0.48530398219696724,0.07378695940096429,0.5673186608247747,229.73448501544289
188437.695865931,0.48530398219696724,0.06426134666768292,0.567277049723016,246.2598203301981
216556.12406317543,0.48530398219696724,0.05444816096237331,0.5672449558227302,263.97845175355656
248870.34759027854,0.48530398219696724,0.04740600280548914,0.5672202583784013,282.97579777789025
286006.45757603913,0.48530398219696724,0.041273766978447195,0.5672012907868563,303.3435050446627
328683.96965420543,0.48530398219696724,0.0348603104947972,0.5671867494070738,325.1798877757234
377729.76464674546,0.48530398219696724,0.030344596881079964,0.5671756186698217,348.59039924232076
434094.10945776606,0.48530398219696724,0.02641576703245381,0.567167110254196,373.688137810373
498869.06858441175,0.48530398219696724,0.02299869756687414,0.5671606141601735,400.5943901786366
573309.6629695033,0.48530398219696724,0.01934845092931011,0.5671556596715512,429.4392145378552
658858.1861506815,0.48530398219696724,0.01684020807516302,0.5671518844286426,460.36206652291645
757172.14883374,0.48530398219696724,0.014656883462882834,0.5671490100736832,493.51247100200146
870156.3933188907,0.48530398219696724,0.012755577550001491,0.5671468231720224,529.0507429456122
1000000.0,0.48530398219696724,0.011110227146095022,0.5671451603335765,567.148760841521


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_16.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.020730767728951778,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.02363903429149356,0.9640914069247906,2.719242180271153
0.018554804201388442,0.48530398219696724,0.026891488913994094,0.9636021855005282,2.719195223256994
0.021323527981697614,0.48530398219696724,0.037460974834855894,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.04248078173918268,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.05562831897675214,0.9617136982557939,2.7190094206287
0.032364366763473595,0.48530398219696724,0.06282656714735887,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580840472169,0.9600225809350659,2.7188369086499233
0.04274373643209657,0.48530398219696724,0.08862940519702296,0.9590204828026078,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820584589270009,0.9579012439863586,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.12929991378839426,0.9566550302343642,2.718476325785386
0.06487547294786292,0.48530398219696724,0.15202371667145562,0.9552719350591975,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585805155849252,0.9537420708862914,2.7181467607216527
0.08568127214899486,0.48530398219696724,0.20144007555411442,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.23606673523291322,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.2627369192201365,0.9481740725083397,2.717476420004164
0.13004509005128978,0.48530398219696724,0.2969762313392964,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306793300344655,0.9435483563461988,2.7168888631926937
0.17175102154984984,0.48530398219696724,0.3634507795271353,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966701991706778,0.9380920180064968,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.4254322460751792,0.9350205177251766,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085688433859,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.48102347717534605,0.9281121764624504,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220776528233,0.924238307749204,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228539220792257,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414307244183582,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517241599173438,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.5622157421738797,0.905483715432244,2.7132451901725934
0.6901224802908534,0.48530398219696724,0.5681651864703787,0.8999020730622005,2.7132588357890706
0.793101660333306,0.48530398219696724,0.5702191733820329,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716500573376324,0.8876529689778517,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.5793084459516837,0.8810308342741272,2.71528450008399
1.2037516980200695,0.48530398219696724,0.581938795885439,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947641085017152,0.8670517392019826,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945590074984989,0.8598760783438166,2.723582967434443
1.8270270041765395,0.48530398219696724,0.6139137696596105,0.8527524865038213,2.729021619869699
2.099653600438444,0.48530398219696724,0.6148866115245515,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143687709301513,0.8394437115269888,2.7469425441954534
2.7730201165910637,0.48530398219696724,0.6122189235932521,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929189259794961,0.8292235026205073,2.780108436331931
3.662337713903373,0.48530398219696724,0.5879480411549715,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5769001626659683,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.565400007705556,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.553761558053972,0.8313447801829476,2.9462397885005043
6.388062072657212,0.48530398219696724,0.5413859283953129,0.8397705903581945,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299458342988315,0.8525900735655921,3.1305491565441557
8.436736721624852,0.48530398219696724,0.51690956253141,0.8704023915100786,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051579790656382,0.8937368217187605,3.4400247523647756
11.142428752325099,0.48530398219696724,0.49020722176073384,0.9230105333395435,3.6605117029051932
12.805087496773325,0.48530398219696724,0.47525979464347873,0.9584879681276128,3.9361840500757572
14.715846019280558,0.48530398219696724,0.45856203403340745,1.0002443154113043,4.275836516806701
16.91172544644807,0.48530398219696724,0.4414529872079838,1.0481332793494462,4.688029310784749
19.435271149298263,0.48530398219696724,0.4256557457254586,1.101757022665612,5.180674298866354
22.335377063851233,0.48530398219696724,0.40983986748609047,1.1604350463518565,5.760574203431888
25.668233015746946,0.48530398219696724,0.39626299017173927,1.223169688493172,6.432861026858426
29.498413403416983,0.48530398219696724,0.49616046763562205,1.2886091700097149,7.2002720071892234
33.90012833314499,0.48530398219696724,0.6955210720361504,1.35501441771716,8.062228101878159
38.9586614468756,0.48530398219696724,0.9030038747525161,1.4202171049894527,9.013590473307117
44.7720223008213,0.48530398219696724,1.138181650758533,86.83580646737671,606.8046096339351
51.45284530985853,0.48530398219696724,1.4043899527154557,2730172.7155976053,20385177.428019073
59.13057204993993,0.48530398219696724,1.706024813406576,39834636079.38859,317858899174.16205
67.95395920083764,0.48530398219696724,2.045497121888197,297248525963445.3,2535237403818987.5
78.09396072084505,0.48530398219696724,2.4228022080324854,1.1866693713938202e+18,1.0820178155627469e+19
89.74704009584349,0.48530398219696724,2.833359770473862,2.485203656258706e+21,2.4229361423777463e+22
103.13897683787222,0.48530398219696724,3.2582819605635915,2.3044391726588455e+24,2.4021835501208427e+25
118.52924098447018,0.48530398219696724,3.7423178537680233,1.963018083477906e+27,2.1903775046617132e+28
136.2160203551273,0.48530398219696724,4.386519374197002,4.072112430119775e+30,4.86308792741687e+31
156.54199796841294,0.48530398219696724,5.038772290882817,3.322272209798254e+33,4.246363861627738e+34
179.90099155778333,0.48530398219696724,5.707247870960335,1.3668022852349924e+36,1.8702221089317997e+37
206.7455838273133,0.48530398219696724,6.384707246272965,3.079913513560227e+38,4.512541658746564e+39
237.59589128427652,0.48530398219696724,7.058433583505984,3.9039012163649215e+40,6.124862312138472e+41
273.04964154553255,0.48530398219696724,7.709746970650198,2.7381795411062597e+42,4.599622641327904e+43
313.79375436648274,0.48530398219696724,8.310726124800823,1.0019489653997858e+44,1.8018445676453212e+45
360.61765077612336,0.48530398219696724,8.827060101912314,1.7779910299027957e+45,3.422993846777436e+46
414.4285481839423,0.48530398219696724,9.225775066824609,1.4433612225575313e+46,2.9749788888954634e+47
476.26903780279935,0.48530398219696724,9.483034391712293,5.225342403853776e+46,1.1532063753455631e+48
547.337284952015,0.48530398219696724,9.592057315327242,8.683286661322245e+46,2.0522735626244616e+48
629.0102436234466,0.48530398219696724,9.565380806733344,7.223016751322784e+46,1.82854064284286e+48
722.870335094958,0.48530398219696724,9.418110144932225,3.225704710737679e+46,8.747246127080338e+47
830.7361074919369,0.48530398219696724,9.157950390215525,7.837514727636079e+45,2.2766212950793144e+47
954.6974703287535,0.48530398219696724,8.806232812880756,1.1072204984515128e+45,3.445477617410536e+46
1097.1561867027283,0.48530398219696724,8.409633319990691,1.1114353213792588e+44,3.7056728835598413e+45
1260.872407680682,0.48530398219696724,7.987274759874474,8.463000280515556e+42,3.023220443449272e+44
1449.018150486201,0.48530398219696724,7.519547005965751,4.17489535184593e+41,1.5978612090095506e+43
1665.2387566325353,0.48530398219696724,7.008930932053024,1.2759836060326104e+40,5.2323195099015255e+41
1913.7235207582582,0.48530398219696724,6.465435703737904,2.3935293631734616e+38,1.0515993500083143e+40
2199.2868586060326,0.48530398219696724,5.902813909474285,2.761951373274417e+36,1.3001797780559589e+38
2527.461586781732,0.48530398219696724,5.338209109433819,2.0321301927493976e+34,1.0250256365379299e+36
2904.6061215980462,0.48530398219696724,4.787766550361911,1.0082245866295898e+32,5.449517524085885e+33
3338.027673990301,0.48530398219696724,4.264315014066812,3.593266145879495e+29,2.081271507569972e+31
3836.123827417535,0.48530398219696724,3.777282532575466,9.863261550714985e+26,6.1223529808745735e+28
4408.54524183412,0.48530398219696724,3.333434835486517,2.2646415354490157e+24,1.5065211548401498e+26
5066.382636136649,0.48530398219696724,2.9365605591055983,4.754420670310027e+21,3.389770636589365e+23
5822.38167188866,0.48530398219696724,2.5853474137034738,9.629781406233985e+18,7.358708163136068e+20
6691.189901715636,0.48530398219696724,2.2742764691936044,1.8725477331372456e+16,1.533702902523719e+18
7689.640567018716,0.48530398219696724,1.9979495522748025,34191288623255.816,3001618577630659.0
8837.078743614602,0.48530398219696724,1.7525712751244873,58157973271.18294,5472538881676.76
10155.736154404181,0.48530398219696724,1.5352176996948639,92571062.26036897,9336879673.760525
11671.161911100682,0.48530398219696724,1.3432574746683268,139142.7061457588,15043212.954556024
13412.717530678983,0.48530398219696724,1.1741815067237447,199.3697437356772,23104.63297957885
15414.145817536453,0.48530398219696724,1.0255973563593306,0.6376467773629387,79.19785248218791
17714.224633510854,0.48530398219696724,0.8952590094917272,0.5750152896050555,76.5557638831846
20357.518222611085,0.48530398219696724,0.7810917683337257,0.57360250165863,81.86431483757632
23395.240647448256,0.48530398219696724,0.6812051209636598,0.5724068180114945,87.57402146845364
26886.24806652944,0.48530398219696724,0.5833010625708771,0.5714046925433734,93.71364315635391
30898.1790778802,0.48530398219696724,0.4930326718433175,0.5705719954219715,100.31351568425895
35508.76522326117,0.48530398219696724,0.4175742662498558,0.5698858146514412,107.40589838758453
40807.33704412155,0.48530398219696724,0.3543261257712231,0.569324841307742,115.02516705846001
46896.55486926553,0.48530398219696724,0.30076010403506315,0.5688696523662038,123.20802656797126
53894.397868406064,0.48530398219696724,0.25648584921786954,0.5685028781592003,131.9937384389818
61936.44990970618,0.48530398219696724,0.21775644234875985,0.568209258413703,141.42435962305728
71178.52651001325,0.48530398219696724,0.18692188759804623,0.5679756028872525,151.54499021891093
81799.69377519484,0.48530398219696724,0.16020261208053677,0.5677906786468266,162.40402930638604
94005.73782282983,0.48530398219696724,0.137044572460363,0.5676450473237458,174.0534392945355
108033.15190764665,0.48530398219696724,0.11700371959494807,0.567530873769571,186.54902011913842
124153.71850064106,0.48530398219696724,0.09968510209809377,0.5674417238575211,199.9506952670159
142679.7751000857,0.48530398219696724,0.08681702715854392,0.5673723648563909,214.32281199294522
163970.26580002054,0.48530398219696724,0.07377852516295713,0.5673185776072127,229.7344582866127
188437.695865931,0.48530398219696724,0.06424026955295972,0.5672769861101303,246.25979920902276
216556.12406317543,0.48530398219696724,0.05444496995023449,0.5672449072564621,263.97843520321976
248870.34759027854,0.48530398219696724,0.04740173496746287,0.5672202213398306,282.9757849390671
286006.45757603913,0.48530398219696724,0.04126351345243574,0.567201262566335,303.3434952079248
328683.96965420543,0.48530398219696724,0.03486121365714119,0.5671867279228051,325.17988035747067
377729.76464674546,0.48530398219696724,0.03034485311148846,0.5671756023254805,348.59039376402364
434094.10945776606,0.48530398219696724,0.026414765277272753,0.5671670978277783,373.6881338808482
498869.06858441175,0.48530398219696724,0.02299097195249112,0.567160604717577,400.59438747902476
573309.6629695033,0.48530398219696724,0.01934995032628283,0.567155652499649,429.43921280898195
658858.1861506815,0.48530398219696724,0.016841272883570436,0.5671518789835998,460.3620655547099
757172.14883374,0.48530398219696724,0.014657491024773617,0.5671490059411601,493.5124706246767
870156.3933188907,0.48530398219696724,0.012757960616134992,0.5671468200365986,529.0507430223572
1000000.0,0.48530398219696724,0.01110412591305256,0.5671451579553032,567.1487612624466


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_32.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00038103143964974385,0.9995917209183703,2.7194257313754706
0.0011492187010036998,0.48530398219696724,0.00043722407710675664,0.9995338659412845,2.7194218667941406
0.001320703622736631,0.48530398219696724,0.0005015909783014222,0.9994674535603021,2.71941742842165
0.0015177773017322714,0.48530398219696724,0.0005752865874868912,0.9993912308955893,2.7194123315569168
0.0017442580591096614,0.48530398219696724,0.0006596157228954383,0.9993037657159475,2.719406479153021
0.0020045339809052396,0.48530398219696724,0.000756060782481525,0.9992034220581175,2.7193997600681112
0.0023036479376536945,0.48530398219696724,0.0008662677752557575,0.999088332943402,2.7193920470847486
0.002647395290480231,0.48530398219696724,0.0009921044972146277,0.9989563699799414,2.719383194672341
0.0030424361767690034,0.48530398219696724,0.0020935021600232014,0.998805109671212,2.7193730364663597
0.003496424550953137,0.48530398219696724,0.002398083903817389,0.9986317963053741,2.719361382437835
0.004018156480603808,0.48530398219696724,0.0027456582043690627,0.9984333013828884,2.719348015727393
0.0046177405710691065,0.48530398219696724,0.0031418807745825007,0.9982060796599129,2.719332689120516
0.005306793820656121,0.48530398219696724,0.003593842402330356,0.9979461220523133,2.719315121145097
0.006098666701068888,0.48530398219696724,0.00410722586442521,0.9976489058711048,2.7192949917798397
0.007008701824056899,0.48530398219696724,0.004690201864064877,0.9973093431569631,2.719271937773317
0.008054531205964931,0.48530398219696724,0.00878989152490752,0.9969217282614345,2.7192455475901225
0.009256417889712782,0.48530398219696724,0.010032103605450798,0.9964796862961949,2.719215356023797
0.01063764854316313,0.48530398219696724,0.01144683984163984,0.995976124645549,2.719180838548393
0.012224984640507832,0.48530398219696724,0.013038829065645494,0.9954031904096178,2.719141405523592
0.014049180968354592,0.48530398219696724,0.02021688303246982,0.9947522374010366,2.719096396425115
0.016145581502618366,0.48530398219696724,0.02300416006689192,0.9940138071204081,2.7190450743456918
0.018554804201388442,0.48530398219696724,0.026106639048789782,0.9931776289196242,2.718986621105133
0.021323527981697614,0.48530398219696724,0.0364447855923153,0.9922326452224305,2.718920133424041
0.024505397127942575,0.48530398219696724,0.0412232281761241,0.991167068055426,2.718844620756989
0.028162060654953962,0.48530398219696724,0.05405346735537892,0.9899684730442615,2.7187590055483364
0.032364366763473595,0.48530398219696724,0.06088002408999719,0.9886239361961577,2.718662126866418
0.03719373553072644,0.48530398219696724,0.07657958725226326,0.9871202169421079,2.7185527485844614
0.04274373643209657,0.48530398219696724,0.08569706492964307,0.9854439877943898,2.7184295734997725
0.04912190125853853,0.48530398219696724,0.1046664759225399,0.9835821064357688,2.71829126499996
0.05645180755516966,0.48530398219696724,0.1250791019377817,0.981521920167184,2.7181364780728523
0.06487547294786292,0.48530398219696724,0.14703623592636367,0.9792515858369273,2.7179639015865895
0.07455610674814368,0.48530398219696724,0.170497757711579,0.9767603815867993,2.7177723138080614
0.08568127214899486,0.48530398219696724,0.1946946134810221,0.9740389814549186,2.7175606530648686
0.09846652027941236,0.48530398219696724,0.22049618574994653,0.9710796619650481,2.717328105306843
0.11315956652786067,0.48530398219696724,0.2541912334421201,0.9678764132200272,2.717074210184016
0.13004509005128978,0.48530398219696724,0.28204870393230796,0.964424936920409,2.7167989873615483
0.1494502494606524,0.48530398219696724,0.31583242067752804,0.9607225297613351,2.716503085587767
0.17175102154984984,0.48530398219696724,0.348709853801134,0.9567678700654138,2.716187959267592
0.19737948588157686,0.48530398219696724,0.3802692128384813,0.9525607431044137,2.715856082069635
0.22683219636960386,0.48530398219696724,0.41455109588856087,0.9481017499596631,2.715511215812533
0.2606798020576923,0.48530398219696724,0.44183746826896736,0.9433920410552455,2.715158766990428
0.2995781034986427,0.48530398219696724,0.46479061490161416,0.9384330987065007,2.7148062837803653
0.3442807589518621,0.48530398219696724,0.4878068358223897,0.9332265708046108,2.714464172882671
0.39565388658322687,0.48530398219696724,0.5068526322619825,0.9277741451118768,2.7141467455514254
0.4546928455862411,0.48530398219696724,0.5230750436876652,0.9220774683281597,2.7138737306860246
0.5225415213602959,0.48530398219696724,0.5366716894698671,0.9161381679924591,2.7136724136879353
0.6005144883981762,0.48530398219696724,0.5451984786016161,0.9099581246315734,2.7135805690745953
0.6901224802908534,0.48530398219696724,0.5521626487721756,0.9035402411761949,2.713650356243696
0.793101660333306,0.48530398219696724,0.5581773960066179,0.8968900242600883,2.7139533566005545
0.9114472598521194,0.48530398219696724,0.5638987457192243,0.8900182855161224,2.714586972268423
1.0474522360006342,0.48530398219696724,0.5672646164718491,0.8829451728760757,2.7156825092931793
1.2037516980200695,0.48530398219696724,0.5768063238890667,0.8757055747485166,2.7174154486997892
1.3833739627296222,0.48530398219696724,0.5804497126066602,0.8683557570327737,2.7200186686419556
1.5897992284504772,0.48530398219696724,0.5926319957363573,0.8609809452047819,2.7237997166427905
1.8270270041765395,0.48530398219696724,0.5915814886140733,0.8537034678680989,2.7291636505627697
2.099653600438444,0.48530398219696724,0.5925155287845829,0.8466910130291025,2.7366434876921444
2.4129611832536098,0.48530398219696724,0.5921158621296524,0.8401644817763236,2.7469409072458673
2.7730201165910637,0.48530398219696724,0.5902630555754084,0.8344048418902031,2.760980421535387
3.1868065762459103,0.48530398219696724,0.5820326095686608,0.8297582903729808,2.779980477716385
3.662337713903373,0.48530398219696724,0.577287906316097,0.8266389238053748,2.8055444074991236
4.208826990208894,0.48530398219696724,0.567252930589919,0.8255279579137544,2.8397722114878663
4.836862686437176,0.48530398219696724,0.5580796533933098,0.8269683150906695,2.885390260536791
5.558613053440597,0.48530398219696724,0.5466809594133172,0.8315531928576572,2.9458897869860854
6.388062072657212,0.48530398219696724,0.535401595899039,0.8399072687977036,3.025656861833248
7.341280397070123,0.48530398219696724,0.5232245338850243,0.852659780740809,3.1300680176937283
8.436736721624852,0.48530398219696724,0.5125201878754329,0.8704099668759483,3.2655201908817353
9.695655615935925,0.48530398219696724,0.49768217335591897,0.8936869816260267,3.4393660112875604
11.142428752325099,0.48530398219696724,0.4847573526567582,0.9229077320461477,3.6597392427642284
12.805087496773325,0.48530398219696724,0.46885653605253286,0.9583363241895303,3.935278149005821
14.715846019280558,0.48530398219696724,0.45216246687374634,1.0000475968471052,4.274775896644912
16.91172544644807,0.48530398219696724,0.4362427622470158,1.0478949360780336,4.686791788430327
19.435271149298263,0.48530398219696724,0.41956835178790536,1.101480253175527,5.1792373946908725
22.335377063851233,0.48530398219696724,0.4043471475280195,1.1601228853690193,5.758915695977238
25.668233015746946,0.48530398219696724,0.3913546594073764,1.2228251025083037,6.430959478375259
29.498413403416983,0.48530398219696724,0.5010853800292437,1.2882351475841751,7.198107290975472
33.90012833314499,0.48530398219696724,0.6936198405245916,1.354614041888083,8.059781939247268
38.9586614468756,0.48530398219696724,0.8998014347741623,1.4197845275821532,9.010791826789262
44.7720223008213,0.48530398219696724,1.1338402633453162,73.63079601335834,514.0900854497394
51.45284530985853,0.48530398219696724,1.3989285353405987,2304231.3683321727,17191439.798149355
59.13057204993993,0.48530398219696724,1.6994484702919224,33680484580.55154,268563936916.0791
67.95395920083764,0.48530398219696724,2.0378808011010356,253386860300744.66,2159765555739293.5
78.09396072084505,0.48530398219696724,2.4145132067317907,1.0313905290780056e+18,9.398846138925031e+18
89.74704009584349,0.48530398219696724,2.8260720513745325,2.2772109444357483e+21,2.2189765291952205e+22
103.13897683787222,0.48530398219696724,3.263455543147693,2.6373863989460104e+24,2.748336339815781e+25
118.52924098447018,0.48530398219696724,3.762045219756356,2.5993022607497654e+27,2.899142712458013e+28
136.2160203551273,0.48530398219696724,4.376228436910458,3.667834457608506e+30,4.379781723002364e+31
156.54199796841294,0.48530398219696724,5.024032153040215,2.9008041011679536e+33,3.70805537829515e+34
179.90099155778333,0.48530398219696724,5.693729144346531,1.2300200661183158e+36,1.683485934749505e+37
206.7455838273133,0.48530398219696724,6.375971373020011,2.910350899842848e+38,4.265174783381984e+39
237.59589128427652,0.48530398219696724,7.054764031728274,3.825031654041156e+40,6.001792486583833e+41
273.04964154553255,0.48530398219696724,7.70731372267114,2.6962546496305076e+42,4.529160719534901e+43
313.79375436648274,0.48530398219696724,8.305949715671046,9.73153627413379e+43,1.749994606037399e+45
360.61765077612336,0.48530398219696724,8.81987368208352,1.70786257083908e+45,3.287889726768704e+46
414.4285481839423,0.48530398219696724,9.21755379730755,1.3820009687336868e+46,2.8484385931630976e+47
476.26903780279935,0.48530398219696724,9.474068599459134,4.993696975835322e+46,1.1020516370872674e+48
547.337284952015,0.48530398219696724,9.58201016200576,8.264409998988725e+46,1.9532192668718765e+48
629.0102436234466,0.48530398219696724,9.555506341996876,6.879430249349059e+46,1.7415408995759832e+48
722.870335094958,0.48530398219696724,9.410642502873644,3.1058730618990583e+46,8.422310695911138e+47
830.7361074919369,0.48530398219696724,9.1536177223125,7.66183712156031e+45,2.2256037689544115e+47
954.6974703287535,0.48530398219696724,8.805004959159563,1.10025723175078e+45,3.4238511827924007e+46
1097.1561867027283,0.48530398219696724,8.41163240711736,1.1243768818581142e+44,3.7488884618531386e+45
1260.872407680682,0.48530398219696724,7.991958679890517,8.68508333794648e+42,3.102618168750124e+44
1449.018150486201,0.48530398219696724,7.52825341575789,4.38737094597954e+41,1.6792345325926492e+43
1665.2387566325353,0.48530398219696724,7.0215063354795815,1.3816244257104429e+40,5.6656924073499086e+41
1913.7235207582582,0.48530398219696724,6.479395812406644,2.641831798059132e+38,1.1607187176640511e+40
2199.2868586060326,0.48530398219696724,5.916091595542447,3.067117698552005e+36,1.4438588759098076e+38
2527.461586781732,0.48530398219696724,5.349880384300804,2.2536486093797427e+34,1.1367739186629726e+36
2904.6061215980462,0.48530398219696724,4.797725099068617,1.1145219784757623e+32,6.024109455748732e+33
3338.027673990301,0.48530398219696724,4.272872126866898,3.9665776916459185e+29,2.2975143940680542e+31
3836.123827417535,0.48530398219696724,3.7847798591073243,1.0900370734934273e+27,6.766153784591769e+28
4408.54524183412,0.48530398219696724,3.3398375815712398,2.499861093734258e+24,1.6630067380172367e+26
5066.382636136649,0.48530398219696724,2.9413446269641472,5.182222704382183e+21,3.694790983912683e+23
5822.38167188866,0.48530398219696724,2.588212263961127,1.0236596726516337e+19,7.822406200276703e+20
6691.189901715636,0.48530398219696724,2.275620442026797,1.938465783333082e+16,1.5876886302288732e+18
7689.640567018716,0.48530398219696724,1.9983729618183936,34680196041508.42,3044530096495273.5
8837.078743614602,0.48530398219696724,1.7525049159133137,58177521534.95372,5474362872882.385
10155.736154404181,0.48530398219696724,1.5349095624947866,91755395.44223474,9254586977.61489
11671.161911100682,0.48530398219696724,1.3428418960700916,137067.45055200715,14818817.539063605
13412.717530678983,0.48530398219696724,1.173730396032521,195.5603052682083,22663.120917306987
15414.145817536453,0.48530398219696724,1.0251488970683296,0.6350354202999385,78.87337309772913
17714.224633510854,0.48530398219696724,0.8948329183555117,0.5750197778630062,76.55634329293268
20357.518222611085,0.48530398219696724,0.7806974786809919,0.5736062137648696,81.86482782621601
23395.240647448256,0.48530398219696724,0.6808455465904013,0.5724098321201979,87.5744670493023
26886.24806652944,0.48530398219696724,0.583256074459388,0.5714071212912379,93.71402707853723
30898.1790778802,0.48530398219696724,0.4932235646570691,0.570573938840587,100.3138440137323
35508.76522326117,0.48530398219696724,0.417836478375822,0.5698873598286268,107.40617723455338
40807.33704412155,0.48530398219696724,0.35457507637646607,0.5693260627684193,115.02540236778927
46896.55486926553,0.48530398219696724,0.30096938754848995,0.5688706129187715,123.20822396517323
53894.397868406064,0.48530398219696724,0.256649554155667,0.5685036300264557,131.99390312716645
61936.44990970618,0.48530398219696724,0.2178706456330249,0.5682098445005695,141.42449632362593
71178.52651001325,0.48530398219696724,0.18701457631989482,0.5679760580733126,151.5451031475633
81799.69377519484,0.48530398219696724,0.16026795050745934,0.5677910310255188,162.40412217592177
94005.73782282983,0.48530398219696724,0.137089936620404,0.5676453193393353,174.05351533665558
108033.15190764665,0.48530398219696724,0.11703914074769593,0.5675310832260376,186.54908211856693
124153.71850064106,0.48530398219696724,0.09970099788119166,0.567441884790618,199.95074560259053
142679.7751000857,0.48530398219696724,0.08682871889514045,0.5673724882716777,214.3228526816313
163970.26580002054,0.48530398219696724,0.07378467192395383,0.5673186720939134,229.73449102750945
188437.695865931,0.48530398219696724,0.06424855794488647,0.5672770583444877,246.25982542543738
216556.12406317543,0.48530398219696724,0.05444431886990992,0.5672449624095742,263.97845608160407
248870.34759027854,0.48530398219696724,0.04740138044423518,0.5672202634048071,282.97580146419403
286006.45757603913,0.48530398219696724,0.04126615115375139,0.5672012946185445,303.3435081940779
328683.96965420543,0.48530398219696724,0.034858634319017645,0.5671867523254078,325.1798904756907
377729.76464674546,0.48530398219696724,0.030344530529797836,0.5671756208907955,348.59040156562753
434094.10945776606,0.48530398219696724,0.02641408036897479,0.5671671119433158,373.6881398175349
498869.06858441175,0.48530398219696724,0.022999106084642583,0.567160615444053,400.594391919926
573309.6629695033,0.48530398219696724,0.019347855029979186,0.5671556606469199,429.4392160550228
658858.1861506815,0.48530398219696724,0.01683918239013721,0.5671518851693097,460.36206785063854
757172.14883374,0.48530398219696724,0.0146559527387716,0.5671490106359106,493.5124721690926
870156.3933188907,0.48530398219696724,0.01275572093165914,0.5671468235986588,529.0507439760377
1000000.0,0.48530398219696724,0.011102059978123998,0.5671451606572288,567.1487617552347


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_4.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0024734395669313105,1.3150433841360494,2.0893270784818263
0.0011492187010036998,0.48530398219696724,0.002840819302845838,1.3148305373385263,2.089358256686132
0.001320703622736631,0.48530398219696724,0.0032624767181467663,1.3145859766419028,2.0893940734121705
0.0015177773017322714,0.48530398219696724,0.0037463364823365404,1.3143049848934165,2.089435216361409
0.0017442580591096614,0.48530398219696724,0.004301483590539897,1.3139821459836134,2.089482474419531
0.0020045339809052396,0.48530398219696724,0.004938204261639665,1.3136112421666344,2.089536752292385
0.0023036479376536945,0.48530398219696724,0.005668299435991406,1.3131851365958576,2.0895990871760013
0.002647395290480231,0.48530398219696724,0.006637863632669227,1.312695639050901,2.0896706677156005
0.0030424361767690034,0.48530398219696724,0.007615949726727018,1.3121333525922338,2.0897528555303
0.003496424550953137,0.48530398219696724,0.008736056370150333,1.311487498627883,2.0898472096004967
0.004018156480603808,0.48530398219696724,0.010018144287097519,1.310745717617592,2.089955513830793
0.0046177405710691065,0.48530398219696724,0.011485212314712426,1.3098938423847233,2.0900798081104313
0.005306793820656121,0.48530398219696724,0.013161990526334202,1.3089156407722988,2.090222423191143
0.006098666701068888,0.48530398219696724,0.015353583252714596,1.3077925241889825,2.0903860196831485
0.007008701824056899,0.48530398219696724,0.017577427365072083,1.3065032184883951,2.0905736314261762
0.008054531205964931,0.48530398219696724,0.02011411527454027,1.3050233936564741,2.090788713412305
0.009256417889712782,0.48530398219696724,0.02300071236969578,1.3033252490367246,2.0910351943067096
0.01063764854316313,0.48530398219696724,0.02671954156966401,1.3013770514084386,2.0913175334109817
0.012224984640507832,0.48530398219696724,0.03050063553023513,1.29914262431927,2.091640781615291
0.014049180968354592,0.48530398219696724,0.034791754815903346,1.2965807888798082,2.092010645456106
0.016145581502618366,0.48530398219696724,0.039636586591916274,1.29364475907834,2.092433552791706
0.018554804201388442,0.48530398219696724,0.045759711021772294,1.2902814989865898,2.0929167177745924
0.021323527981697614,0.48530398219696724,0.05200164463680493,1.2864310555912668,2.0934682016730695
0.024505397127942575,0.48530398219696724,0.059753756411781156,1.2820258901345394,2.09409696460233
0.028162060654953962,0.48530398219696724,0.06766902530309782,1.276990243727794,2.0948129012953656
0.032364366763473595,0.48530398219696724,0.07731404045507788,1.271239590765696,2.0956268516197714
0.03719373553072644,0.48530398219696724,0.08717813867727378,1.264680257529143,2.096550573615952
0.04274373643209657,0.48530398219696724,0.09899105207869854,1.2572093145739982,2.097596663478915
0.04912190125853853,0.48530398219696724,0.1110427901788321,1.2487148907776724,2.0987784033862944
0.05645180755516966,0.48530398219696724,0.12547706317014018,1.239077103993567,2.1001095149330875
0.06487547294786292,0.48530398219696724,0.1418699821842996,1.2281698555700387,2.1016037941456704
0.07455610674814368,0.48530398219696724,0.16103115144925279,1.215863787267923,2.103274605184615
0.08568127214899486,0.48530398219696724,0.18392114436401918,1.2020307370671186,2.1051342161834197
0.09846652027941236,0.48530398219696724,0.2090269271533184,1.1865500346339084,2.1071929751375085
0.11315956652786067,0.48530398219696724,0.24440451555459944,1.1693169178694227,2.1094583495185626
0.13004509005128978,0.48530398219696724,0.280871496947696,1.1502531907741185,2.1119338927105864
0.1494502494606524,0.48530398219696724,0.31898653024340407,1.1293199401505787,2.1146182531765345
0.17175102154984984,0.48530398219696724,0.3620400406448927,1.106531658510258,2.1175044030202006
0.19737948588157686,0.48530398219696724,0.40384111339471296,1.081970495806692,2.120579318227949
0.22683219636960386,0.48530398219696724,0.4425057226074236,1.0557986654079645,2.123824372034201
0.2606798020576923,0.48530398219696724,0.48194554832738745,1.0282664341627954,2.1272166796845444
0.2995781034986427,0.48530398219696724,0.5248544669859824,0.9997128909813703,2.1307315368081046
0.3442807589518621,0.48530398219696724,0.561029049188886,0.9705570945334003,2.1343459241270084
0.39565388658322687,0.48530398219696724,0.6155426148627724,0.9412784327299237,2.1380428409738133
0.4546928455862411,0.48530398219696724,0.6253752941874059,0.9123870263578007,2.1418160459815136
0.5225415213602959,0.48530398219696724,0.6441155557670275,0.884387381858537,2.145674707587647
0.6005144883981762,0.48530398219696724,0.6607271702053568,0.857740557405471,2.1496475615184396
0.6901224802908534,0.48530398219696724,0.6754064105579367,0.8328310954292726,2.153786444279962
0.793101660333306,0.48530398219696724,0.6883504432522282,0.8099443995604219,2.158169463472695
0.9114472598521194,0.48530398219696724,0.6997142481636488,0.7892581440253927,2.162904481615532
1.0474522360006342,0.48530398219696724,0.709589371308164,0.7708483391259467,2.168133944889846
1.2037516980200695,0.48530398219696724,0.7180058201013346,0.7547078118197778,2.1740423494511543
1.3833739627296222,0.48530398219696724,0.724947851572869,0.7407729637122252,2.180867836486358
1.5897992284504772,0.48530398219696724,0.7303715395774502,0.7289541340008611,2.188919612681014
1.8270270041765395,0.48530398219696724,0.73421743773879,0.7191655521810366,2.198603173298875
2.099653600438444,0.48530398219696724,0.7364178268671319,0.7113521721378486,2.210455689122123
2.4129611832536098,0.48530398219696724,0.6072792030853549,0.7055120239410376,2.2251943612726737
2.7730201165910637,0.48530398219696724,0.6108368320925597,0.7017136580671858,2.243780892951772
3.1868065762459103,0.48530398219696724,0.6112070486296932,0.7001086080781582,2.2675051594148146
3.662337713903373,0.48530398219696724,0.6048786873883195,0.7009386216514742,2.298090160791167
4.208826990208894,0.48530398219696724,0.7202502570392826,0.7045369272600899,2.3378176988615302
4.836862686437176,0.48530398219696724,0.7112579179553504,0.7113223189689268,2.3896691439605675
5.558613053440597,0.48530398219696724,0.7004524757586079,0.7217846837368254,2.4574677341037208
6.388062072657212,0.48530398219696724,0.6881109636259459,0.7364610479086476,2.545998902944826
7.341280397070123,0.48530398219696724,0.674668376465748,0.755902397393096,2.6610763657081606
8.436736721624852,0.48530398219696724,0.6605196047652839,0.7806332205457583,2.809520003453044
9.695655615935925,0.48530398219696724,0.6457556262765993,0.8111073357980393,2.999023224093983
11.142428752325099,0.48530398219696724,0.630221636457973,0.8476642900061934,3.2379131649390467
12.805087496773325,0.48530398219696724,0.6138621561871204,0.8904898686429342,3.534836360960669
14.715846019280558,0.48530398219696724,0.5894154206865415,0.9395821340993239,3.898416271675913
16.91172544644807,0.48530398219696724,0.5693788750895473,0.9947217394982265,4.33691352159008
19.435271149298263,0.48530398219696724,0.5507124460768982,1.0554432408905348,4.857879934250602
22.335377063851233,0.48530398219696724,0.533658764044166,1.121003723294355,5.467755219858694
25.668233015746946,0.48530398219696724,0.5193007184711731,1.1903467036054312,6.171332814536878
29.498413403416983,0.48530398219696724,0.5120529676629,1.2620629355075754,6.9710293446082385
33.90012833314499,0.48530398219696724,0.690618866103972,1.334355090915968,7.86593079525797
38.9586614468756,0.48530398219696724,0.8985156022692057,1.4049865748218175,8.850454521838621
44.7720223008213,0.48530398219696724,1.1358307269895267,85.51120894173003,597.3918778345068
51.45284530985853,0.48530398219696724,1.4061980522497917,3160735.2327936837,23594465.558937307
59.13057204993993,0.48530398219696724,1.7145745171702211,54903211204.92063,437989564729.5691
67.95395920083764,0.48530398219696724,2.0646017475756535,501765023758370.7,4278374076851009.5
78.09396072084505,0.48530398219696724,2.4588797877323927,2.6002403341811205e+18,2.370225021545307e+19
89.74704009584349,0.48530398219696724,2.8988863177597035,8.006060315517524e+21,7.803519294473261e+22
103.13897683787222,0.48530398219696724,3.3845785450762373,1.502557499770149e+25,1.5664262006458614e+26
118.52924098447018,0.48530398219696724,3.9139842130026286,1.7383219861527137e+28,1.938880088864651e+29
136.2160203551273,0.48530398219696724,4.483224630458541,1.2475245670326684e+31,1.489314424827591e+32
156.54199796841294,0.48530398219696724,5.087644107832862,5.636782899664642e+33,7.205967200970546e+34
179.90099155778333,0.48530398219696724,5.723052947926007,1.6438014693087812e+36,2.250863313718142e+37
206.7455838273133,0.48530398219696724,6.380765051895762,3.0595270007885945e+38,4.486178914475903e+39
237.59589128427652,0.48530398219696724,7.038472240408666,3.33910288029976e+40,5.2408251192087535e+41
273.04964154553255,0.48530398219696724,7.663466701492707,1.920796235478029e+42,3.2266201256424326e+43
313.79375436648274,0.48530398219696724,8.222640851207709,5.410998410484942e+43,9.729553159130288e+44
360.61765077612336,0.48530398219696724,8.693193265905174,7.42709892491367e+44,1.4299060537472345e+46
414.4285481839423,0.48530398219696724,9.075117084232378,5.502216542323153e+45,1.1345754665690748e+47
476.26903780279935,0.48530398219696724,9.36319440429538,2.3153806881785376e+46,5.1132006455275226e+47
547.337284952015,0.48530398219696724,9.520643331808849,4.854822448971316e+46,1.1480595442435161e+48
629.0102436234466,0.48530398219696724,9.531421309958308,4.826727070175491e+46,1.2223867360175283e+48
722.870335094958,0.48530398219696724,9.417146248257694,2.54071542838395e+46,6.8923750123224905e+47
830.7361074919369,0.48530398219696724,9.214725948966809,8.388880066152182e+45,2.4380635093009993e+47
954.6974703287535,0.48530398219696724,8.937911532892446,1.8175706056346828e+45,5.659295762742523e+46
1097.1561867027283,0.48530398219696724,8.57928983900378,2.3781134314067012e+44,7.932532105977109e+45
1260.872407680682,0.48530398219696724,8.139067940925482,1.7636491881123653e+43,6.302201400692968e+44
1449.018150486201,0.48530398219696724,7.629227660226335,7.3213472800456e+41,2.802690345755429e+43
1665.2387566325353,0.48530398219696724,7.072582936747013,1.7779717680532372e+40,7.29171539409588e+41
1913.7235207582582,0.48530398219696724,6.4999231521089555,2.8161281330057585e+38,1.2373963404380413e+40
2199.2868586060326,0.48530398219696724,5.939106249156144,3.3425669607282756e+36,1.5737091540817305e+38
2527.461586781732,0.48530398219696724,5.398345628150308,3.1125649596766205e+34,1.5702603500322426e+36
2904.6061215980462,0.48530398219696724,4.875335386408504,2.1591564502089148e+32,1.1672339797029827e+34
3338.027673990301,0.48530398219696724,4.373686993033184,1.095175220369169e+30,6.3444399455102985e+31
3836.123827417535,0.48530398219696724,3.900333726801956,4.182808328773347e+27,2.5967568377022835e+29
4408.54524183412,0.48530398219696724,3.4609638149904995,1.2586340544739554e+25,8.374018972021653e+26
5066.382636136649,0.48530398219696724,3.0587736517333948,3.1200234538728876e+22,2.2247415401163562e+24
5822.38167188866,0.48530398219696724,2.694693021969382,6.6233377863504265e+19,5.061744844653331e+21
6691.189901715636,0.48530398219696724,2.3679712926126655,1.243197671380068e+17,1.0183050212920797e+19
7689.640567018716,0.48530398219696724,2.0767510329553733,211690247845144.75,1.858506392194829e+16
8837.078743614602,0.48530398219696724,1.8185272874386165,333721187237.37177,31403804148083.535
10155.736154404181,0.48530398219696724,1.5904822238143217,494888718.2349502,49917155751.4787
11671.161911100682,0.48530398219696724,1.389713745757709,698982.7728195137,75571838.09103447
13412.717530678983,0.48530398219696724,1.2133827505344845,949.4093381793455,110028.38353775091
15414.145817536453,0.48530398219696724,1.0588016393590602,1.3350091780488043,165.83910234516944
17714.224633510854,0.48530398219696724,0.9234822286997463,0.47179311633029425,62.812883758652305
20357.518222611085,0.48530398219696724,0.8051566457169526,0.47021951221213226,67.10943876530452
23395.240647448256,0.48530398219696724,0.7017808937660746,0.4688905894402788,71.73678608028622
26886.24806652944,0.48530398219696724,0.6024267638913782,0.4677787366115716,76.71844285805773
30898.1790778802,0.48530398219696724,0.5067196456873542,0.46685621459646937,82.07911879782843
35508.76522326117,0.48530398219696724,0.428593155591163,0.46609694445717137,87.84504036992725
40807.33704412155,0.48530398219696724,0.3634946185270247,0.46547685457258287,94.04411622267038
46896.55486926553,0.48530398219696724,0.3055487949208987,0.46497412911447666,100.7061208010369
53894.397868406064,0.48530398219696724,0.2602495819426115,0.46456934381687676,107.86289120845889
61936.44990970618,0.48530398219696724,0.22071041884019352,0.46424549083436456,115.5485330023192
71178.52651001325,0.48530398219696724,0.18934543809689458,0.4639879079726471,123.79963219107321
81799.69377519484,0.48530398219696724,0.1621982808194857,0.4637841345015209,132.65547223555012
94005.73782282983,0.48530398219696724,0.13871049476257807,0.46362371750420617,142.15825616560338
108033.15190764665,0.48530398219696724,0.1183920681807216,0.4634979909402503,152.35333492191958
124153.71850064106,0.48530398219696724,0.10084392954748898,0.4633998458431878,163.2894437112765
142679.7751000857,0.48530398219696724,0.08781823456763659,0.46332350557895374,175.01894856617128
163970.26580002054,0.48530398219696724,0.07461630935097692,0.4632643156822941,187.59810548602226
188437.695865931,0.48530398219696724,0.06497245615954408,0.4632185539705577,201.08733458085624
216556.12406317543,0.48530398219696724,0.055049514285374385,0.46318326360269135,215.55151159584375
248870.34759027854,0.48530398219696724,0.04792561289613918,0.46315610953713116,231.06027911671458
286006.45757603913,0.48530398219696724,0.041720981392941586,0.4631352573591789,247.68837967644288
328683.96965420543,0.48530398219696724,0.03523204286617509,0.463119272552794,265.51601292051936
377729.76464674546,0.48530398219696724,0.03066859319245688,0.4631070378490817,284.6292189580708
434094.10945776606,0.48530398219696724,0.026696559474367408,0.46309768615155233,305.12029002969695
498869.06858441175,0.48530398219696724,0.023237254772618805,0.46309054661358084,327.0882126635497
573309.6629695033,0.48530398219696724,0.019538301079500428,0.46308510163763417,350.6391425647907
658858.1861506815,0.48530398219696724,0.017005104211925012,0.46308095282172335,375.8869145888648
757172.14883374,0.48530398219696724,0.0148002933842355,0.46307779415203304,402.9535902809273
870156.3933188907,0.48530398219696724,0.012880180716366025,0.4630753910085764,431.97004562104786
1000000.0,0.48530398219696724,0.011211289925127396,0.46307356379665565,463.0766017939277


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_64.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003103477540916374,1.0164582164453972,2.717719128612127
0.0011492187010036998,0.48530398219696724,0.00035617423756383065,1.0163780544432772,2.7177169315127134
0.001320703622736631,0.48530398219696724,0.0004086869186508396,1.016286044974253,2.7177144074757957
0.0015177773017322714,0.48530398219696724,0.0004688359926957772,1.0161804565051689,2.7177115080075605
0.0017442580591096614,0.48530398219696724,0.000537699902060915,1.0160593106255005,2.717708177471088
0.0020045339809052396,0.48530398219696724,0.0006164981557857323,1.0159203488190007,2.7177043520501156
0.0023036479376536945,0.48530398219696724,0.0007066178996913911,1.0157609953952986,2.7176999585676054
0.002647395290480231,0.48530398219696724,0.0008095997189330681,1.0155783163470233,2.717694913140398
0.0030424361767690034,0.48530398219696724,0.000927195744744988,1.0153689739615221,2.7176891196493846
0.003496424550953137,0.48530398219696724,0.002023516506209689,1.0151291771159134,2.717682468002813
0.004018156480603808,0.48530398219696724,0.002317099164699717,1.014854627331411,2.7176748321685027
0.0046177405710691065,0.48530398219696724,0.002651889132028964,1.0145404608718314,2.717666067949289
0.005306793820656121,0.48530398219696724,0.003033244198230293,1.014181187458583,2.7176560104747876
0.006098666701068888,0.48530398219696724,0.0034680999769249985,1.013770626559755,2.7176444713820995
0.007008701824056899,0.48530398219696724,0.003961462944570126,1.0133018427156124,2.717631235658472
0.008054531205964931,0.48530398219696724,0.0077178154627557975,1.01276708200921,2.7176160581207784
0.009256417889712782,0.48530398219696724,0.008814432829403529,1.01215771259984,2.717598659510439
0.01063764854316313,0.48530398219696724,0.010065226310558834,1.0114641732239238,2.717578722188936
0.012224984640507832,0.48530398219696724,0.011475325919985185,1.0106759347366858,2.7175558854292845
0.014049180968354592,0.48530398219696724,0.018262341630148782,1.0097814811014418,2.7175297403140455
0.016145581502618366,0.48530398219696724,0.020800798278643774,1.0087683176813755,2.71749982427242
0.018554804201388442,0.48530398219696724,0.023633145638425536,1.0076230161507966,2.7174656153196506
0.021323527981697614,0.48530398219696724,0.03350934803046061,1.0063313066481803,2.7174265261044463
0.024505397127942575,0.48530398219696724,0.03802609993789558,1.004878228678175,2.7173818979278304
0.028162060654953962,0.48530398219696724,0.050351083031898516,1.0032483523577689,2.717330994974761
0.032364366763473595,0.48530398219696724,0.056954647397724364,1.00142608039372,2.717272999104339
0.03719373553072644,0.48530398219696724,0.0723365130516677,0.999396038065043,2.717207005684305
0.04274373643209657,0.48530398219696724,0.08116358882003828,0.9971435528009182,2.7171320211427057
0.04912190125853853,0.48530398219696724,0.09979328111181422,0.9946552160881881,2.7170469631608882
0.05645180755516966,0.48530398219696724,0.12001490252448983,0.9919195080760699,2.7169506647711374
0.06487547294786292,0.48530398219696724,0.14184417499204824,0.9889274495939037,2.7168418840825326
0.07455610674814368,0.48530398219696724,0.16524630739482257,0.9856732285151871,2.7167193219873997
0.08568127214899486,0.48530398219696724,0.18947917085640112,0.9821547299274367,2.7165816510633607
0.09846652027941236,0.48530398219696724,0.21538421110719558,0.9783738863085473,2.7164275600714114
0.11315956652786067,0.48530398219696724,0.24942486427875452,0.974336760004979,2.71625582007524
0.13004509005128978,0.48530398219696724,0.27753231103013687,0.9700532812233629,2.716065380417193
0.1494502494606524,0.48530398219696724,0.31177775585783224,0.965536594583909,2.715855505755366
0.17175102154984984,0.48530398219696724,0.34515057703739543,0.9608020165099032,2.7156259692867084
0.19737948588157686,0.48530398219696724,0.3772265156404227,0.9558656691328068,2.7153773223522757
0.22683219636960386,0.48530398219696724,0.40636937360972497,0.9507429225154777,2.715111267040622
0.2606798020576923,0.48530398219696724,0.43986283000718346,0.9454468302399495,2.7148311663766815
0.2995781034986427,0.48530398219696724,0.46331980960851415,0.9399867690347841,2.7145427364587182
0.3442807589518621,0.48530398219696724,0.48544217336002904,0.9343674834645735,2.7142549768752993
0.39565388658322687,0.48530398219696724,0.5062281974188028,0.9285886953679514,2.7139814105508306
0.4546928455862411,0.48530398219696724,0.5228141415433767,0.9226453788595668,2.7137417228546448
0.5225415213602959,0.48530398219696724,0.5367177489857471,0.9165287442759956,2.7135639137852676
0.6005144883981762,0.48530398219696724,0.5455201737869472,0.9102279346680568,2.713487108066426
0.6901224802908534,0.48530398219696724,0.5526619193862905,0.9037324243884104,2.7135652081720614
0.793101660333306,0.48530398219696724,0.5586991806548923,0.8970351192959711,2.713871627521222
0.9114472598521194,0.48530398219696724,0.5642364184940878,0.8901361818317728,2.714505410239794
1.0474522360006342,0.48530398219696724,0.5672684359938618,0.8830476256362622,2.7155991389353846
1.2037516980200695,0.48530398219696724,0.5763276572165328,0.8757987256608587,2.7173291682667817
1.3833739627296222,0.48530398219696724,0.5796048048366763,0.8684422560781256,2.719928922975511
1.5897992284504772,0.48530398219696724,0.582495938572471,0.8610614917537438,2.723706294204614
1.8270270041765395,0.48530398219696724,0.590267287037025,0.8537777905752475,2.729066586129707
2.099653600438444,0.48530398219696724,0.5910984468626337,0.8467584246865549,2.7365430159703568
2.4129611832536098,0.48530398219696724,0.5906410990712613,0.8402241700285398,2.746837412125401
2.7730201165910637,0.48530398219696724,0.588765488246133,0.8344560214355614,2.760874346056623
3.1868065762459103,0.48530398219696724,0.5805403217624328,0.8298002889749966,2.7798721844151184
3.662337713903373,0.48530398219696724,0.575796982386841,0.8266712319055853,2.805433999450875
4.208826990208894,0.48530398219696724,0.5657169460207337,0.8255502495564421,2.8396593384174778
4.836862686437176,0.48530398219696724,0.556635487664935,0.8269804427007978,2.8852739399613045
5.558613053440597,0.48530398219696724,0.5452750262898786,0.8315551616750411,2.9457682671646466
6.388062072657212,0.48530398219696724,0.5330636871304985,0.8398992007539386,3.025527544389225
7.341280397070123,0.48530398219696724,0.5218445532603345,0.8526418780993666,3.129927447949938
8.436736721624852,0.48530398219696724,0.5111355922575409,0.8703824827801545,3.265364115809673
9.695655615935925,0.48530398219696724,0.497283057393885,0.8936502000096257,3.4391894974081643
11.142428752325099,0.48530398219696724,0.4834045871583677,0.9228619556721966,3.6595368372898047
12.805087496773325,0.48530398219696724,0.46752972287564293,0.9582818681695908,3.935044058199412
14.715846019280558,0.48530398219696724,0.4508535162645555,0.9999847855793496,4.27450415135886
16.91172544644807,0.48530398219696724,0.43495261006730024,1.0478241029176396,4.686476373425645
19.435271149298263,0.48530398219696724,0.41801323440877675,1.1014017431721084,5.178872334840951
22.335377063851233,0.48530398219696724,0.4031010022058937,1.1600370615688536,5.758495111015049
25.668233015746946,0.48530398219696724,0.389513038473393,1.222732355782198,6.430477629572839
29.498413403416983,0.48530398219696724,0.49879090956805466,1.2881359091289024,7.197558644251993
33.90012833314499,0.48530398219696724,0.6935199166325681,1.3545087968130674,8.05916126181722
38.9586614468756,0.48530398219696724,0.8999595761736889,1.419675685987471,9.010105589385212
44.7720223008213,0.48530398219696724,1.1341940686489091,74.3554637587716,519.235511490756
51.45284530985853,0.48530398219696724,1.3994392567204794,2334014.4219190893,17416272.892538924
59.13057204993993,0.48530398219696724,1.7000744748875727,34128533596.10376,272172866432.9455
67.95395920083764,0.48530398219696724,2.0385455885609027,256203903091010.88,2184029330869573.2
78.09396072084505,0.48530398219696724,2.4150353001203304,1.0367459728918349e+18,9.44856115348847e+18
89.74704009584349,0.48530398219696724,2.8259103437088124,2.2565144605756086e+21,2.1989616758949614e+22
103.13897683787222,0.48530398219696724,3.2605278731877116,2.514199507861816e+24,2.61996905699596e+25
118.52924098447018,0.48530398219696724,3.7603067662098626,2.5253426442328143e+27,2.816752312127323e+28
136.2160203551273,0.48530398219696724,4.378642931254721,3.758096327613662e+30,4.487540714419973e+31
156.54199796841294,0.48530398219696724,5.026525833426396,2.966825096172342e+33,3.7922737647286947e+34
179.90099155778333,0.48530398219696724,5.695373023358743,1.2449164550101266e+36,1.7037617198907235e+37
206.7455838273133,0.48530398219696724,6.3763182765022615,2.9129681551469033e+38,4.268785184509122e+39
237.59589128427652,0.48530398219696724,7.054057687297711,3.803208756956321e+40,5.967424209745044e+41
273.04964154553255,0.48530398219696724,7.70641025806866,2.680232667704896e+42,4.502252673667163e+43
313.79375436648274,0.48530398219696724,8.305561239608833,9.706476898080995e+43,1.7455008336235245e+45
360.61765077612336,0.48530398219696724,8.820036875088384,1.7085533950293585e+45,3.2892344714417297e+46
414.4285481839423,0.48530398219696724,9.2178541833585,1.3835248841041076e+46,2.8515809336400687e+47
476.26903780279935,0.48530398219696724,9.474088234497975,4.992592845018812e+46,1.1018055429838659e+48
547.337284952015,0.48530398219696724,9.58154156924481,8.243538114406734e+46,1.948280465506911e+48
629.0102436234466,0.48530398219696724,9.554720010341422,6.851320959652699e+46,1.7344233491699992e+48
722.870335094958,0.48530398219696724,9.410129318022385,3.0968757226604027e+46,8.397936159178348e+47
830.7361074919369,0.48530398219696724,9.153701304480736,7.661516341652427e+45,2.2255198593330272e+47
954.6974703287535,0.48530398219696724,8.804954154174604,1.0993056765787347e+45,3.4208913988336e+46
1097.1561867027283,0.48530398219696724,8.410361728905642,1.1155123753711002e+44,3.7193198807014285e+45
1260.872407680682,0.48530398219696724,7.990230868535993,8.58873435603237e+42,3.068194509349577e+44
1449.018150486201,0.48530398219696724,7.526718732699333,4.3425202784857235e+41,1.6620672027571651e+43
1665.2387566325353,0.48530398219696724,7.0201413804090045,1.36880315785934e+40,5.613109972453034e+41
1913.7235207582582,0.48530398219696724,6.478192607481305,2.619204182355694e+38,1.1507757120378704e+40
2199.2868586060326,0.48530398219696724,5.9151185487812,3.04416267560302e+36,1.4330513535584866e+38
2527.461586781732,0.48530398219696724,5.349180174494076,2.2401066079339406e+34,1.1299423645254135e+36
2904.6061215980462,0.48530398219696724,4.797282896570539,1.1095382999445676e+32,5.997169128892296e+33
3338.027673990301,0.48530398219696724,4.272639089972283,3.954047837924373e+29,2.2902558628480318e+31
3836.123827417535,0.48530398219696724,3.7847248087288023,1.087980444057365e+27,6.753385067600514e+28
4408.54524183412,0.48530398219696724,3.3399966567138715,2.5007526079355336e+24,1.663599587196392e+26
5066.382636136649,0.48530398219696724,2.941792002873943,5.207016014397869e+21,3.712469646518223e+23
5822.38167188866,0.48530398219696724,2.588927608457756,1.0346737384285196e+19,7.906579265151106e+20
6691.189901715636,0.48530398219696724,2.2764753063924417,1.969716309514067e+16,1.6132861148576965e+18
7689.640567018716,0.48530398219696724,1.9992476091660565,35367888618242.9,3104905325282101.5
8837.078743614602,0.48530398219696724,1.753333797393358,59464361851.19726,5595457146320.695
10155.736154404181,0.48530398219696724,1.5356658721710188,93910717.85884319,9471984470.70891
11671.161911100682,0.48530398219696724,1.3435184864749763,140399.3889508709,15179056.132133806
13412.717530678983,0.48530398219696724,1.1743290173568768,200.40947924591055,23225.09803099046
15414.145817536453,0.48530398219696724,1.025675042731936,0.6378967531792078,79.2288858652193
17714.224633510854,0.48530398219696724,0.8952934295543479,0.5750190539350424,76.55624381276448
20357.518222611085,0.48530398219696724,0.7810994285402636,0.5736056331261258,81.86474202868139
23395.240647448256,0.48530398219696724,0.681196306842349,0.5724093604055136,87.57439211898017
26886.24806652944,0.48530398219696724,0.5835194728298664,0.5714067409042838,93.71396209214438
30898.1790778802,0.48530398219696724,0.49336623252691447,0.5705736342403521,100.31378801432842
35508.76522326117,0.48530398219696724,0.41793507924414974,0.5698871174891724,107.40612926091484
40807.33704412155,0.48530398219696724,0.35464794424884083,0.5693258710997398,115.02536148323603
46896.55486926553,0.48530398219696724,0.30102935006644793,0.568870462133948,123.20818928038018
53894.397868406064,0.48530398219696724,0.2566758953787838,0.5685035119715415,131.99387381639949
61936.44990970618,0.48530398219696724,0.21790826913915481,0.5682097524641807,141.4244716346901
71178.52651001325,0.48530398219696724,0.18704177921452025,0.567975986591099,151.54508240635394
81799.69377519484,0.48530398219696724,0.16027636026680214,0.5677909756910517,162.40410478669168
94005.73782282983,0.48530398219696724,0.13711367302796687,0.5676452766291885,174.05350077912894
108033.15190764665,0.48530398219696724,0.1170480983349269,0.567531050343623,186.5490699429685
124153.71850064106,0.48530398219696724,0.09971013420975958,0.5674418595304814,199.95073542342652
142679.7751000857,0.48530398219696724,0.08683914960510775,0.5673724689042133,214.3228441708984
163970.26580002054,0.48530398219696724,0.07379028407815015,0.5673186572692469,229.7344839078455
188437.695865931,0.48530398219696724,0.0642485839776781,0.567277047013478,246.25981946351047
216556.12406317543,0.48530398219696724,0.054447764664908395,0.5672449537597417,263.97845108197544
248870.34759027854,0.48530398219696724,0.047408158359870035,0.5672202568088907,282.9757972637522
286006.45757603913,0.48530398219696724,0.04126972635763024,0.567201289593564,303.34350465709406
328683.96965420543,0.48530398219696724,0.03486078133700226,0.567186748500333,325.17988748949455
377729.76464674546,0.48530398219696724,0.030349335551929615,0.5671756179811543,348.5903990368657
434094.10945776606,0.48530398219696724,0.026411049535614864,0.567167109731375,373.68813766897483
498869.06858441175,0.48530398219696724,0.022996510800209452,0.5671606137633995,400.5943900877359
573309.6629695033,0.48530398219696724,0.019348878505616812,0.5671556593705303,429.43921448648723
658858.1861506815,0.48530398219696724,0.016840450359638985,0.5671518842003264,460.3620665022338
757172.14883374,0.48530398219696724,0.014657570924421234,0.5671490099005514,493.51247100488695
870156.3933188907,0.48530398219696724,0.01275624387176153,0.5671468230407632,529.050742966358
1000000.0,0.48530398219696724,0.011105714473137851,0.5671451602340793,567.1487608755623


==> tikz_Schaubilder/src_q/_new_results/Robin_DSA_8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0009031859562635273,0.93969212816566,2.704667086661568
0.0011492187010036998,0.48530398219696724,0.0010372367721936042,0.9396672788734385,2.7046652272233485
0.001320703622736631,0.48530398219696724,0.001191058982622262,0.939638745252896,2.704663091226723
0.0015177773017322714,0.48530398219696724,0.0013675304943048274,0.93960598505295,2.7046606376933395
0.0017442580591096614,0.48530398219696724,0.001569936995766855,0.939568377486568,2.70465781962248
0.0020045339809052396,0.48530398219696724,0.0018020144136580984,0.9395252122572662,2.7046545831218656
0.0023036479376536945,0.48530398219696724,0.0020680246369106504,0.9394756771785358,2.704650866418049
0.002647395290480231,0.48530398219696724,0.00266737111547942,0.9394188442457401,2.7046465987314328
0.0030424361767690034,0.48530398219696724,0.003059821140060819,0.9393536540191688,2.70464169899954
0.003496424550953137,0.48530398219696724,0.0035090453886048056,0.9392788981813187,2.7046360744309665
0.004018156480603808,0.48530398219696724,0.0040229474687064224,0.9391932001431157,2.704629618871315
0.0046177405710691065,0.48530398219696724,0.0046104725943902644,0.9390949935951641,2.704622210961775
0.005306793820656121,0.48530398219696724,0.005282086841203786,0.9389824989340404,2.704613712070632
0.006098666701068888,0.48530398219696724,0.006048316950051283,0.9388536975437427,2.7046039639785304
0.007008701824056899,0.48530398219696724,0.009107295130174452,0.9387063039820503,2.7045927862998993
0.008054531205964931,0.48530398219696724,0.01041231618667836,0.9385377362149129,2.7045799736259837
0.009256417889712782,0.48530398219696724,0.01189509639281768,0.9383450841622387,2.7045652923801224
0.01063764854316313,0.48530398219696724,0.013586707796068338,0.9381250769682564,2.7045484773838573
0.012224984640507832,0.48530398219696724,0.015495229752721978,0.9378740495891363,2.7045292281443487
0.014049180968354592,0.48530398219696724,0.02310098252043845,0.9375879094967601,2.704507204890318
0.016145581502618366,0.48530398219696724,0.026315997645313217,0.9372621045214792,2.7044820244072523
0.018554804201388442,0.48530398219696724,0.029902907466538807,0.9368915930820444,2.70445325575464
0.021323527981697614,0.48530398219696724,0.04096169806080362,0.9364708182505608,2.704420415991407
0.024505397127942575,0.48530398219696724,0.046397096251246446,0.9359936872348488,2.7043829660934144
0.028162060654953962,0.48530398219696724,0.0600591643452658,0.935453557877169,2.7043403073237777
0.032364366763473595,0.48530398219696724,0.06775158911357178,0.934843233602204,2.704291778417965
0.03719373553072644,0.48530398219696724,0.08442799777552526,0.9341549678291765,2.7042366540796587
0.04274373643209657,0.48530398219696724,0.10260228686755418,0.9333804781322432,2.704174145460698
0.04912190125853853,0.48530398219696724,0.11480837672080153,0.932510969360981,2.704103403535281
0.05645180755516966,0.48530398219696724,0.1364864775464556,0.9315371635543758,2.704023526598336
0.06487547294786292,0.48530398219696724,0.1594592232368061,0.9304493329360636,2.7039335735556653
0.07455610674814368,0.48530398219696724,0.18425661854810854,0.9292373308442247,2.7038325852818987
0.08568127214899486,0.48530398219696724,0.21053019076341178,0.9278906145588565,2.703719617181134
0.09846652027941236,0.48530398219696724,0.24489305505068892,0.9263982541986451,2.7035937873115494
0.11315956652786067,0.48530398219696724,0.2739806299242654,0.9247489237416483,2.70345434619974
0.13004509005128978,0.48530398219696724,0.309403138297939,0.9229308741724926,2.7033007770102735
0.1494502494606524,0.48530398219696724,0.3445303449923855,0.9209318947244908,2.7031329383673777
0.17175102154984984,0.48530398219696724,0.37899424715150704,0.9187392754262605,2.702951267240535
0.19737948588157686,0.48530398219696724,0.4165256850989259,0.9163397911731854,2.7027570663381493
0.22683219636960386,0.48530398219696724,0.44654443067116956,0.913719732356515,2.7025529097951257
0.2606798020576923,0.48530398219696724,0.47895596113414934,0.9108650080856155,2.7023432127758937
0.2995781034986427,0.48530398219696724,0.5082712858990072,0.9077613452062794,2.7021350246764673
0.3442807589518621,0.48530398219696724,0.5359880531304618,0.9043946023400892,2.7019391208753927
0.39565388658322687,0.48530398219696724,0.5590242445059299,0.9007512185627363,2.701771482434396
0.4546928455862411,0.48530398219696724,0.5752114952576708,0.8968188275482093,2.7016552637876377
0.5225415213602959,0.48530398219696724,0.5945496992868005,0.8925870932767529,2.7016233518771378
0.6005144883981762,0.48530398219696724,0.608658925301271,0.888048857853533,2.7017216140506903
0.6901224802908534,0.48530398219696724,0.6332014512829661,0.8832017203277904,2.7020129178813654
0.793101660333306,0.48530398219696724,0.6263949076447753,0.8780501665036058,2.7025819940112115
0.9114472598521194,0.48530398219696724,0.6297016052985398,0.8726083297197789,2.7035412285114515
1.0474522360006342,0.48530398219696724,0.6319232959186825,0.8669033921911887,2.7050375610028228
1.2037516980200695,0.48530398219696724,0.633367177645593,0.8609795804348708,2.707260895863843
1.3833739627296222,0.48530398219696724,0.6342671513729008,0.8549027289114223,2.710454871415997
1.5897992284504772,0.48530398219696724,0.6347276685808888,0.848765510876998,2.714931489975135
1.8270270041765395,0.48530398219696724,0.6346990119255446,0.8426935909312843,2.721091894075035
2.099653600438444,0.48530398219696724,0.6339989729688386,0.8368529559053092,2.72945625915061
2.4129611832536098,0.48530398219696724,0.6323822643867488,0.8314583517226212,2.7407060939890306
2.7730201165910637,0.48530398219696724,0.629604465316164,0.8267821092246822,2.7557420428460673
3.1868065762459103,0.48530398219696724,0.6254614533926696,0.8231619517346832,2.775759611504862
3.662337713903373,0.48530398219696724,0.6198035302964128,0.8210059801353639,2.8023441825546183
4.208826990208894,0.48530398219696724,0.6125527231244965,0.8207930653416834,2.83758502317337
4.836862686437176,0.48530398219696724,0.6131938673264415,0.8230672090130954,2.8842049940598966
5.558613053440597,0.48530398219696724,0.5838444564488668,0.8284248392009566,2.9456974368165767
6.388062072657212,0.48530398219696724,0.5696741111173146,0.837494417015826,3.026454032429337
7.341280397070123,0.48530398219696724,0.5562451618513293,0.8509082945101529,3.131858746194851
8.436736721624852,0.48530398219696724,0.5426351824107665,0.8692676841657901,3.2683169722971313
9.695655615935925,0.48530398219696724,0.5306486617656049,0.8931028218489213,3.443190822465003
11.142428752325099,0.48530398219696724,0.51540633026068,0.9228314501094251,3.6646249576195316
12.805087496773325,0.48530398219696724,0.49923741973328517,0.9587189227734886,3.9412702450609536
14.715846019280558,0.48530398219696724,0.4823264385907365,1.000842125460956,4.281933951332776
16.91172544644807,0.48530398219696724,0.4643373999977201,1.049057306223543,4.695190078922791
19.435271149298263,0.48530398219696724,0.4489728373793675,1.1029697651809973,5.188964004079485
22.335377063851233,0.48530398219696724,0.43257186987078733,1.1619023198363116,5.770069844699787
25.668233015746946,0.48530398219696724,0.4190447326264838,1.2248603956536854,6.44364720799732
29.498413403416983,0.48530398219696724,0.5074139200239838,1.2904947893002636,7.212435987008582
33.90012833314499,0.48530398219696724,0.6967288371032679,1.357068388032237,8.07585441450184
38.9586614468756,0.48530398219696724,0.8997595607519991,1.4223930074517537,9.028626653551948
44.7720223008213,0.48530398219696724,1.1304826541107973,68.8621576057759,480.0399522814272
51.45284530985853,0.48530398219696724,1.3923498045500398,1987644.3592422577,14804256.743204301
59.13057204993993,0.48530398219696724,1.6902112150962034,28124756687.62808,223905519024.1642
67.95395920083764,0.48530398219696724,2.0276003071210718,216255154257949.5,1840941490884535.2
78.09396072084505,0.48530398219696724,2.4069153228675955,9.656318370875773e+17,8.793439407674135e+18
89.74704009584349,0.48530398219696724,2.829367690462546,2.603942889358248e+21,2.5375332833359143e+22
103.13897683787222,0.48530398219696724,3.2946037955319896,4.3164596901684193e+24,4.502416569942309e+25
118.52924098447018,0.48530398219696724,3.800953696797437,4.440633164634487e+27,4.958128465160043e+28
136.2160203551273,0.48530398219696724,4.352647112666026,3.088081662237816e+30,3.691400514044847e+31
156.54199796841294,0.48530398219696724,4.97484707385846,1.9338423761314722e+33,2.476712238743211e+34
179.90099155778333,0.48530398219696724,5.662070031760883,9.945553440883692e+35,1.3639164100127253e+37
206.7455838273133,0.48530398219696724,6.374836248178936,3.0065336258372645e+38,4.4125313634375923e+39
237.59589128427652,0.48530398219696724,7.084219349154685,4.798104446911532e+40,7.53560383974648e+41
273.04964154553255,0.48530398219696724,7.763485453710159,3.882864083618456e+42,6.526116412537617e+43
313.79375436648274,0.48530398219696724,8.38275863345198,1.5297824112890882e+44,2.751882537897696e+45
360.61765077612336,0.48530398219696724,8.909079504553254,2.794112636185434e+45,5.38007496618703e+46
414.4285481839423,0.48530398219696724,9.310140152320738,2.2574012081548068e+46,4.653148671692688e+47
476.26903780279935,0.48530398219696724,9.561735073794484,7.88404062924895e+46,1.7399811370147435e+48
547.337284952015,0.48530398219696724,9.658696075262739,1.2356586353541228e+47,2.920436904772578e+48
629.0102436234466,0.48530398219696724,9.620275887978407,9.743745064314423e+46,2.4667471897532385e+48
722.870335094958,0.48530398219696724,9.463719493488732,4.1720989364462194e+46,1.1313860572341127e+48
830.7361074919369,0.48530398219696724,9.19130296297001,9.56101116243829e+45,2.7772168018488555e+47
954.6974703287535,0.48530398219696724,8.827401668959718,1.2676009912618551e+45,3.9445151269923217e+46
1097.1561867027283,0.48530398219696724,8.427737273032857,1.2494241953230724e+44,4.165829467761636e+45
1260.872407680682,0.48530398219696724,8.007088829419786,9.563960417629348e+42,3.4166126917284563e+44
1449.018150486201,0.48530398219696724,7.545873032518138,4.871849329484738e+41,1.86472455502389e+43
1665.2387566325353,0.48530398219696724,7.041681981365652,1.5646894903884268e+40,6.416647817487962e+41
1913.7235207582582,0.48530398219696724,6.498224895509391,2.997664795374288e+38,1.317097679690965e+40
2199.2868586060326,0.48530398219696724,5.930635187557364,3.410930518068069e+36,1.6057430314284091e+38
2527.461586781732,0.48530398219696724,5.358958127620667,2.4202575065158966e+34,1.2208301360815984e+36
2904.6061215980462,0.48530398219696724,4.801259699130608,1.1461913040829897e+32,6.19533586691739e+33
3338.027673990301,0.48530398219696724,4.27140701089321,3.8936062095088844e+29,2.2552575586881546e+31
3836.123827417535,0.48530398219696724,3.77937333912783,1.0245858318386401e+27,6.359888589218836e+28
4408.54524183412,0.48530398219696724,3.332377061918743,2.283998403124608e+24,1.5194058123612765e+26
5066.382636136649,0.48530398219696724,2.934423185760018,4.727720205981796e+21,3.37074100345211e+23
5822.38167188866,0.48530398219696724,2.5833490849034995,9.513207023758017e+18,7.26961608971593e+20
6691.189901715636,0.48530398219696724,2.272522526342409,1.8355285289387284e+16,1.5033762698532892e+18
7689.640567018716,0.48530398219696724,1.9962709224457973,33181553161954.65,2912959186736375.0
8837.078743614602,0.48530398219696724,1.7508991775265703,55863577624.85232,5256611298209.021
10155.736154404181,0.48530398219696724,1.5335635485549337,88097796.48902486,8885649485.010601
11671.161911100682,0.48530398219696724,1.3416560134839892,131377.93482168607,14203663.950809978
13412.717530678983,0.48530398219696724,1.1726643718461867,187.0165396574264,21672.941418007103
15414.145817536453,0.48530398219696724,1.0241857527682927,0.6298358098505064,78.22755797917988
17714.224633510854,0.48530398219696724,0.8939639046265755,0.575017123949494,76.55621127536843
20357.518222611085,0.48530398219696724,0.7799162340832532,0.5736038210866301,81.86469325765269
23395.240647448256,0.48530398219696724,0.6801463075309423,0.5724076594067412,87.57432801568709
26886.24806652944,0.48530398219696724,0.5829968821860044,0.5714052043670108,93.71389334161262
30898.1790778802,0.48530398219696724,0.4934132765182228,0.57057228537595,100.31372201814403
35508.76522326117,0.48530398219696724,0.4182695936356014,0.5698859595004057,107.40607081916957
40807.33704412155,0.48530398219696724,0.35516026405228784,0.5693248947328964,115.02531339323892
46896.55486926553,0.48530398219696724,0.3016548613460794,0.5688696510876862,123.20815284391172
53894.397868406064,0.48530398219696724,0.2573467461369426,0.5685028466511295,131.99384926078898
61936.44990970618,0.48530398219696724,0.2185634548715906,0.568209212479629,141.42445845377307
71178.52651001325,0.48530398219696724,0.18764141384145333,0.5679755523234135,151.5450796286987
81799.69377519484,0.48530398219696724,0.16081039527780508,0.5677906291876745,162.40411117990064
94005.73782282983,0.48530398219696724,0.13757298295331782,0.5676450020339036,174.05351499976314
108033.15190764665,0.48530398219696724,0.11744780082588369,0.567530834018077,186.54909064179517
124153.71850064106,0.48530398219696724,0.10003869401705315,0.5674416899837494,199.95076131520767
142679.7751000857,0.48530398219696724,0.08712485550625403,0.5673723366135119,214.32287407698007
163970.26580002054,0.48530398219696724,0.0740163791290824,0.567318554448712,229.73451677862428
188437.695865931,0.48530398219696724,0.06444724343637888,0.5672769673681983,246.25985438661903
216556.12406317543,0.48530398219696724,0.05459877137022446,0.5672448922476959,263.97848728078867
248870.34759027854,0.48530398219696724,0.047532664743091174,0.5672202094233473,282.97583408972423
286006.45757603913,0.48530398219696724,0.04138088701306552,0.5672012531717786,303.3435415785536
328683.96965420543,0.48530398219696724,0.034943458102166945,0.5671867205599852,325.17992407872936
377729.76464674546,0.48530398219696724,0.030417123057287086,0.5671755965834693,348.5904349567816
434094.10945776606,0.48530398219696724,0.026477463543742686,0.5671670933684285,373.6881726601319
498869.06858441175,0.48530398219696724,0.023044302621848062,0.5671606012666036,400.59442395628577
573309.6629695033,0.48530398219696724,0.019386374717986373,0.5671556498370685,429.43924709324483
658858.1861506815,0.48530398219696724,0.016872725443692803,0.567151876934583,460.36209775302746
757172.14883374,0.48530398219696724,0.014684787159297764,0.5671490043677919,493.5125008421577
870156.3933188907,0.48530398219696724,0.012781707514237134,0.5671468188307497,529.050771361965
1000000.0,0.48530398219696724,0.011123816824591622,0.5671451570326301,567.148787824693


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_128.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003125109144716026,1.0167068572691333,2.717692629148142
0.0011492187010036998,0.48530398219696724,0.0003586609966811722,1.0166264150524287,2.7176905383950603
0.001320703622736631,0.48530398219696724,0.00041154556130525014,1.0165340840019021,2.7176881363220753
0.0015177773017322714,0.48530398219696724,0.0004721225327449426,1.0164281265547204,2.7176853766859415
0.0017442580591096614,0.48530398219696724,0.0005414779952726226,1.0163065574167551,2.717682206410882
0.0020045339809052396,0.48530398219696724,0.0006208415697687956,1.0161671102214562,2.7176785645907895
0.0023036479376536945,0.48530398219696724,0.0007116125920120893,1.016007200336533,2.717674381349519
0.002647395290480231,0.48530398219696724,0.0008153421342621361,1.0158238835836682,2.7176695765403123
0.0030424361767690034,0.48530398219696724,0.000933797854456491,1.0156138107004358,2.717664058263321
0.003496424550953137,0.48530398219696724,0.0020782703725850393,1.015373177473849,2.7176577211779622
0.004018156480603808,0.48530398219696724,0.00237995513454302,1.0150976706230819,2.7176504445846557
0.0046177405710691065,0.48530398219696724,0.0027240201094503036,1.0147824097191267,2.7176420902483045
0.005306793820656121,0.48530398219696724,0.003116701951655475,1.0144218857182703,2.7176324999339707
0.006098666701068888,0.48530398219696724,0.0035630568705564028,1.0140098970739717,2.7176214926236297
0.007008701824056899,0.48530398219696724,0.004070324249281352,1.0135394848995398,2.7176088613820433
0.008054531205964931,0.48530398219696724,0.007900584993440107,1.0130028693046,2.717594369840044
0.009256417889712782,0.48530398219696724,0.009022235920232094,1.0123913898426629,2.717577748265363
0.01063764854316313,0.48530398219696724,0.010301317737047804,1.0116954540008543,2.7175586891954047
0.012224984640507832,0.48530398219696724,0.011742913680431032,1.0109044988399352,2.71753684261406
0.014049180968354592,0.48530398219696724,0.018601702671708242,1.0100069722363254,2.7175118106670997
0.016145581502618366,0.48530398219696724,0.02118382503317351,1.008990341637395,2.717483141929909
0.018554804201388442,0.48530398219696724,0.024063879214433682,1.0078411397157572,2.7174503252696978
0.021323527981697614,0.48530398219696724,0.03401055735778085,1.0065450576254882,2.7174127833854036
0.024505397127942575,0.48530398219696724,0.038587126076709194,1.0050870974570694,2.7173698661666723
0.028162060654953962,0.48530398219696724,0.05097590023196967,1.0034517955780369,2.717320844094727
0.032364366763473595,0.48530398219696724,0.05764886710645596,1.0016235273277814,2.7172649020206188
0.03719373553072644,0.48530398219696724,0.0730898162409857,0.9995869003904689,2.7172011338109097
0.04274373643209657,0.48530398219696724,0.0819894650800814,0.9973272384248241,2.7171285385614086
0.04912190125853853,0.48530398219696724,0.10066936015657428,0.9948311475701292,2.717046019364769
0.05645180755516966,0.48530398219696724,0.12093158459596565,0.9920871459283281,2.7169523860019535
0.06487547294786292,0.48530398219696724,0.14279232214685142,0.989086320266387,2.7168463634429294
0.07455610674814368,0.48530398219696724,0.16621624844464697,0.9858229561593718,2.716726608730407
0.08568127214899486,0.48530398219696724,0.19045843960584305,0.9822950700798873,2.7165917397365402
0.09846652027941236,0.48530398219696724,0.21636344801825313,0.9785047585078458,2.7164403804970902
0.11315956652786067,0.48530398219696724,0.2503542023486104,0.9744582752236595,2.716271229431802
0.13004509005128978,0.48530398219696724,0.27844185490415235,0.970165759141799,2.716083158870515
0.1494502494606524,0.48530398219696724,0.3126208013948118,0.9656405655365876,2.715875357070216
0.17175102154984984,0.48530398219696724,0.3459226450978707,0.9608982038000976,2.715647527516024
0.19737948588157686,0.48530398219696724,0.37792425434126936,0.9559549496267007,2.71540016498242
0.22683219636960386,0.48530398219696724,0.40699307721604816,0.9508262669732075,2.715134933878039
0.2606798020576923,0.48530398219696724,0.4403910288326791,0.945525229215317,2.7148551821599525
0.2995781034986427,0.48530398219696724,0.46378334931385773,0.9400611543194607,2.7145666340064003
0.3442807589518621,0.48530398219696724,0.4871700282595689,0.9344386575210633,2.7142783169892812
0.39565388658322687,0.48530398219696724,0.5065708410229168,0.9286572806393544,2.714003795299021
0.4546928455862411,0.48530398219696724,0.5231086549006397,0.9227117947293294,2.713762800386277
0.5225415213602959,0.48530398219696724,0.5369690583913479,0.9165932126714226,2.7135833751413854
0.6005144883981762,0.48530398219696724,0.545741586043818,0.910290508175003,2.713504678735018
0.6901224802908534,0.48530398219696724,0.5528520851036595,0.903793026075148,2.713580638473386
0.793101660333306,0.48530398219696724,0.5588418092103911,0.8970935830043615,2.713884685755456
0.9114472598521194,0.48530398219696724,0.5643083104178734,0.8901922851369862,2.7145158810834986
1.0474522360006342,0.48530398219696724,0.5672504317954293,0.8831011128071653,2.715606827625517
1.2037516980200695,0.48530398219696724,0.5705513558187965,0.8758493222323441,2.7173339094732607
1.3833739627296222,0.48530398219696724,0.5793900949360031,0.8684896787076161,2.7199305922474806
1.5897992284504772,0.48530398219696724,0.5822187571804339,0.8611054570465094,2.7237048192678683
1.8270270041765395,0.48530398219696724,0.5899411642949587,0.8538180254587371,2.729061954799459
2.099653600438444,0.48530398219696724,0.5907472583863043,0.8467946794561314,2.736535277042574
2.4129611832536098,0.48530398219696724,0.5902813562247575,0.8402562336666827,2.7468266657436504
2.7730201165910637,0.48530398219696724,0.5883897894798217,0.8344837373259685,2.7608607212424214
3.1868065762459103,0.48530398219696724,0.5801718877398815,0.8298235679813236,2.7798558038376693
3.662337713903373,0.48530398219696724,0.5754288415805071,0.8266900594930962,2.805414934510716
4.208826990208894,0.48530398219696724,0.5653533273454215,0.8255646846214985,2.8396375601606296
4.836862686437176,0.48530398219696724,0.5562815801933105,0.826990607869635,2.8852492721852125
5.558613053440597,0.48530398219696724,0.544909042399098,0.8315612271865539,2.9457403471811645
6.388062072657212,0.48530398219696724,0.5327250924270202,0.8399013655898112,3.02549579512697
7.341280397070123,0.48530398219696724,0.5214970443323982,0.8526403521756258,3.129891063506646
8.436736721624852,0.48530398219696724,0.5086104285762586,0.8703774729453944,3.265322061600965
9.695655615935925,0.48530398219696724,0.49690511711939506,0.8936419010094028,3.4391405251365588
11.142428752325099,0.48530398219696724,0.4811506084767158,0.9228505458691079,3.659479513259469
12.805087496773325,0.48530398219696724,0.467074328060617,0.9582675090578944,3.934976801068999
14.715846019280558,0.48530398219696724,0.4503052502598043,0.9999676240015344,4.274425273571974
16.91172544644807,0.48530398219696724,0.4342523976802605,1.0478042751160055,4.686384120903556
19.435271149298263,0.48530398219696724,0.4170647818903143,1.1013793800794005,5.178764922342855
22.335377063851233,0.48530398219696724,0.401602836695263,1.1600122948642888,5.758370754265251
25.668233015746946,0.48530398219696724,0.3865489409784473,1.22270532419157,6.43033457761005
29.498413403416983,0.48530398219696724,0.3738231222900155,1.2881067643292152,7.1973952153662415
33.90012833314499,0.48530398219696724,0.3612394889889927,1.354477708399162,8.058975885303754
38.9586614468756,0.48530398219696724,0.3484358723961853,1.4196754669568687,9.010093514446439
44.7720223008213,0.48530398219696724,0.3351746684758247,1.4811730002535306,10.040223548492909
51.45284530985853,0.48530398219696724,0.32223454591070855,1.5361377798382245,11.13236345525894
59.13057204993993,0.48530398219696724,0.30860280740820345,1.5815913401564603,12.262650232538208
67.95395920083764,0.48530398219696724,0.29314817177770935,1.6146583795825449,13.400939105184108
78.09396072084505,0.48530398219696724,0.280695470018002,1.6328896173685443,14.51266991680377
89.74704009584349,0.48530398219696724,0.26714960528117826,1.6346095567989922,15.562079893718138
103.13897683787222,0.48530398219696724,0.2558704078463468,1.6192111208920354,16.51639055240564
118.52924098447018,0.48530398219696724,0.2472524390318948,1.587311549859717,17.350149528816313
136.2160203551273,0.48530398219696724,0.24013524272383005,1.5407107289647735,18.048677969807528
156.54199796841294,0.48530398219696724,0.2323835481701316,1.482149765022097,18.60974132762974
179.90099155778333,0.48530398219696724,0.2270636412763675,1.4149300663732467,19.0431017392661
206.7455838273133,0.48530398219696724,0.2220671192098704,1.3424912759015648,19.36827401837783
237.59589128427652,0.48530398219696724,0.2164387343121726,1.268044085973038,19.611277142046305
273.04964154553255,0.48530398219696724,0.2123387766871734,1.1943185670661465,19.801271749099833
313.79375436648274,0.48530398219696724,0.20867744603182853,1.1234425736416944,19.967748308587318
360.61765077612336,0.48530398219696724,0.20490636116580044,1.0569290936466584,20.1385680792367
414.4285481839423,0.48530398219696724,0.20110073714368779,0.9957352076184525,20.338843831225315
476.26903780279935,0.48530398219696724,0.19605516021989453,0.9403560546728367,20.590470809872187
547.337284952015,0.48530398219696724,0.1922065181185681,0.8909269409248145,20.912077252701465
629.0102436234466,0.48530398219696724,0.1879633090573525,0.8473181287969002,21.319205704188686
722.870335094958,0.48530398219696724,0.18346772080641588,0.8092157733193039,21.824605484667025
830.7361074919369,0.48530398219696724,0.1775717693971628,0.7761878195449854,22.43857644794679
954.6974703287535,0.48530398219696724,0.17269682953786747,0.7477360870850621,23.169340592398278
1097.1561867027283,0.48530398219696724,0.1674331206591948,0.7233364226453357,24.02343275895799
1260.872407680682,0.48530398219696724,0.16194087308826652,0.7024687074792118,25.00610300443575
1449.018150486201,0.48530398219696724,0.15503167022398548,0.6846382620333696,26.12172000157741
1665.2387566325353,0.48530398219696724,0.14910083695162174,0.6693900250209844,27.37416263338565
1913.7235207582582,0.48530398219696724,0.14302155584564324,0.6563168094983259,28.767187808215066
2199.2868586060326,0.48530398219696724,0.13682006874633493,0.6450628875866826,30.304765834724297
2527.461586781732,0.48530398219696724,0.12890258592992804,0.6353240708060253,31.991378830570973
2904.6061215980462,0.48530398219696724,0.12244536323479668,0.6268453156945516,33.83228110560409
3338.027673990301,0.48530398219696724,0.11594199728085806,0.6194167081872237,35.83372247479898
3836.123827417535,0.48530398219696724,0.10742140612413358,0.6128684929771163,38.00313597573079
4408.54524183412,0.48530398219696724,0.10084576193355038,0.6070656421803565,40.34929096686423
5066.382636136649,0.48530398219696724,0.09432390379385083,0.6019023177998462,42.8824117761529
5822.38167188866,0.48530398219696724,0.08561525934236182,0.5972964801281487,45.614261650278564
6691.189901715636,0.48530398219696724,0.07929530781905483,0.5931848255126191,48.558192225832876
7689.640567018716,0.48530398219696724,0.07315816510467853,0.5895181923495632,51.72916030145782
8837.078743614602,0.48530398219696724,0.06715557343099816,0.5862575423663943,55.14371618070363
10155.736154404181,0.48530398219696724,0.059183192461872904,0.5833705949914374,58.81997080438674
11671.161911100682,0.48530398219696724,0.053837585207293974,0.5808291593368571,62.77755162771519
13412.717530678983,0.48530398219696724,0.04876241004251357,0.5786071690765621,67.03755902276014
15414.145817536453,0.48530398219696724,0.04176598906286489,0.576679382901176,71.62253538865723
17714.224633510854,0.48530398219696724,0.03749782988322316,0.5750206728140387,76.55645794124831
20357.518222611085,0.48530398219696724,0.03356614711724644,0.5736057907254621,81.86476353433025
23395.240647448256,0.48530398219696724,0.029950429884488594,0.5724094855812452,87.5744103544125
26886.24806652944,0.48530398219696724,0.026678986718386304,0.5714068407467061,93.71397761695711
30898.1790778802,0.48530398219696724,0.021839611509765457,0.570573713336164,100.31380113110193
35508.76522326117,0.48530398219696724,0.01930962215578074,0.569887179772817,107.40614026633847
40807.33704412155,0.48530398219696724,0.01703947282392144,0.5693259198853006,115.02537065853764
46896.55486926553,0.48530398219696724,0.015016819145423087,0.5688705001697465,123.20819688510136
53894.397868406064,0.48530398219696724,0.013218233389377367,0.5685035415063859,131.99388008494182
61936.44990970618,0.48530398219696724,0.010260184060112636,0.5682097753174755,141.4244767751038
71178.52651001325,0.48530398219696724,0.008987267500156685,0.56797600422063,151.5450866006544
81799.69377519484,0.48530398219696724,0.007866242281035173,0.5677909892551136,162.4041081921813
94005.73782282983,0.48530398219696724,0.006880038185415176,0.5676452870417646,174.05350353042735
108033.15190764665,0.48530398219696724,0.0060148590665293515,0.5675310583213596,186.54907215423634
124153.71850064106,0.48530398219696724,0.00525568169425226,0.5674418656325978,199.9507371908383
142679.7751000857,0.48530398219696724,0.0045892769398770995,0.5673724735649833,214.32284557490843
163970.26580002054,0.48530398219696724,0.004010214021299968,0.5673186608247619,229.73448501543777
188437.695865931,0.48530398219696724,0.0028555814268769945,0.5672770497230449,246.2598203302106
216556.12406317543,0.48530398219696724,0.002488104915801967,0.5672449558227393,263.9784517535608
248870.34759027854,0.48530398219696724,0.0021676442593648337,0.5672202583784051,282.9757977778922
286006.45757603913,0.48530398219696724,0.0018881246341416666,0.5672012907868423,303.3435050446552
328683.96965420543,0.48530398219696724,0.0016444586602487263,0.5671867494070689,325.17988777572066
377729.76464674546,0.48530398219696724,0.0014321961457542,0.5671756186698198,348.5903992423196
434094.10945776606,0.48530398219696724,0.001247145596658771,0.567167110254207,373.6881378103804
498869.06858441175,0.48530398219696724,0.0010858332489445159,0.5671606141601767,400.5943901786388
573309.6629695033,0.48530398219696724,0.0009454913248352927,0.5671556596715522,429.4392145378557
658858.1861506815,0.48530398219696724,0.0008232679121104528,0.5671518844286427,460.36206652291645
757172.14883374,0.48530398219696724,0.0007165617726107044,0.5671490100736755,493.5124710019945
870156.3933188907,0.48530398219696724,0.0006242375483906927,0.5671468231720196,529.0507429456098
1000000.0,0.48530398219696724,0.0004004428068558868,0.5671451603335758,567.1487608415205


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_16.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0006082416521043771,0.9673261896459014,2.719540612635375
0.0011492187010036998,0.48530398219696724,0.0006984870926443025,0.9672928860531461,2.719537645669339
0.001320703622736631,0.48530398219696724,0.0008020334462858933,0.967254650244674,2.7195342366224424
0.0015177773017322714,0.48530398219696724,0.0009208139692710742,0.9672107581041365,2.7195303197356036
0.0017442580591096614,0.48530398219696724,0.001057032639676694,0.9671603812160651,2.719525819504113
0.0020045339809052396,0.48530398219696724,0.0012132040357872831,0.9671025724794786,2.719520649244962
0.0023036479376536945,0.48530398219696724,0.0013921807757242505,0.9670362499387531,2.7195147094574104
0.002647395290480231,0.48530398219696724,0.001597211492574733,0.9669601786756508,2.719507885948141
0.0030424361767690034,0.48530398219696724,0.002253821611283954,0.9668729506149791,2.7195000476889803
0.003496424550953137,0.48530398219696724,0.0025846597329900853,0.9667729621147031,2.71949104437125
0.004018156480603808,0.48530398219696724,0.00296313539496777,0.9666583892429398,2.7194807036168465
0.0046177405710691065,0.48530398219696724,0.0033958091182988187,0.9665271606932452,2.719468827801998
0.005306793820656121,0.48530398219696724,0.0038906991693234134,0.9663769283609137,2.7194551904453927
0.006098666701068888,0.48530398219696724,0.0044550962628192555,0.9662050357023607,2.719439532108465
0.007008701824056899,0.48530398219696724,0.005098676429653321,0.9660084841333021,2.7194215557520782
0.008054531205964931,0.48530398219696724,0.008996217633518816,0.9657838978957742,2.719400921491391
0.009256417889712782,0.48530398219696724,0.01028417684645167,0.9655274880448244,2.7193772406899077
0.01063764854316313,0.48530398219696724,0.011756105957346588,0.9652350164769185,2.719350069335509
0.012224984640507832,0.48530398219696724,0.013419169776655034,0.9649017612439238,2.719318900647394
0.014049180968354592,0.48530398219696724,0.02073076772403083,0.9645224847627372,2.719283156874979
0.016145581502618366,0.48530398219696724,0.023639033828775875,0.9640914069247906,2.7192421802711535
0.018554804201388442,0.48530398219696724,0.026891488553006458,0.9636021855005283,2.719195223256994
0.021323527981697614,0.48530398219696724,0.03746096757652275,0.9630479065698287,2.7191414378488
0.024505397127942575,0.48530398219696724,0.042480780372111566,0.9624210879125585,2.7190798644997316
0.028162060654953962,0.48530398219696724,0.055628321622140604,0.9617136982557939,2.7190094206287005
0.032364366763473595,0.48530398219696724,0.06282656812261012,0.9609171948563523,2.718928889284959
0.03719373553072644,0.48530398219696724,0.07896580418684475,0.9600225809350658,2.718836908649924
0.04274373643209657,0.48530398219696724,0.08862940626420783,0.9590204828026079,2.7187319634384806
0.04912190125853853,0.48530398219696724,0.10820586208540273,0.9579012439863587,2.7186123797699606
0.05645180755516966,0.48530398219696724,0.1292999044852672,0.9566550302343644,2.7184763257853866
0.06487547294786292,0.48530398219696724,0.15202372383712767,0.9552719350591976,2.7183218212551683
0.07455610674814368,0.48530398219696724,0.17585800915541192,0.9537420708862914,2.718146760721653
0.08568127214899486,0.48530398219696724,0.20144005651819036,0.9520556266461961,2.71794895642611
0.09846652027941236,0.48530398219696724,0.236066704123243,0.9502028699674177,2.717726209434289
0.11315956652786067,0.48530398219696724,0.26273688750258595,0.9481740725083398,2.717476420004164
0.13004509005128978,0.48530398219696724,0.29697636496613566,0.9459593420712495,2.717197751240147
0.1494502494606524,0.48530398219696724,0.3306794208231875,0.9435483563461989,2.716888863192694
0.17175102154984984,0.48530398219696724,0.3634507659462997,0.9409300109582273,2.716549237304449
0.19737948588157686,0.48530398219696724,0.3966702107875239,0.9380920180064969,2.7161796127327777
0.22683219636960386,0.48530398219696724,0.42543226434479703,0.9350205177251765,2.715782555690509
0.2606798020576923,0.48530398219696724,0.458085551496065,0.9316997907721383,2.715363179804415
0.2995781034986427,0.48530398219696724,0.4810237053830645,0.9281121764624503,2.7149300297196177
0.3442807589518621,0.48530398219696724,0.5040220390560564,0.9242383077492041,2.714496133882478
0.39565388658322687,0.48530398219696724,0.5228537481600801,0.9200577633716014,2.7140802310483365
0.4546928455862411,0.48530398219696724,0.5414306885983378,0.9155502108559007,2.713708188250177
0.5225415213602959,0.48530398219696724,0.5517240468253118,0.910697074334824,2.713414668831704
0.6005144883981762,0.48530398219696724,0.562216009321396,0.905483715432244,2.713245190172594
0.6901224802908534,0.48530398219696724,0.5681651072074985,0.8999020730622003,2.71325883578907
0.793101660333306,0.48530398219696724,0.5702190000889118,0.8939536795546548,2.7135320412575545
0.9114472598521194,0.48530398219696724,0.5716504282176084,0.8876529689778518,2.7141640213446885
1.0474522360006342,0.48530398219696724,0.579308232062935,0.8810308342741271,2.71528450008399
1.2037516980200695,0.48530398219696724,0.5819383246911862,0.8741384805986894,2.717064422584691
1.3833739627296222,0.48530398219696724,0.5947640450462548,0.8670517392019828,2.71973030790815
1.5897992284504772,0.48530398219696724,0.5945593037545299,0.8598760783438165,2.723582967434443
1.8270270041765395,0.48530398219696724,0.613913027161599,0.8527524865038214,2.7290216198696986
2.099653600438444,0.48530398219696724,0.6148854289111572,0.8458641743543829,2.736575074082059
2.4129611832536098,0.48530398219696724,0.6143675314706353,0.8394437115269888,2.746942544195454
2.7730201165910637,0.48530398219696724,0.6122255841820964,0.833779903799726,2.7610475148254907
3.1868065762459103,0.48530398219696724,0.5929206563296046,0.8292235026205071,2.7801084363319304
3.662337713903373,0.48530398219696724,0.5879486681356031,0.8261907007592262,2.8057293951939677
4.208826990208894,0.48530398219696724,0.5768985592097997,0.8251632311120369,2.8400117875221635
4.836862686437176,0.48530398219696724,0.5653941615065714,0.8266837151246762,2.885683988425246
5.558613053440597,0.48530398219696724,0.5537539928385898,0.8313447801829476,2.946239788500504
6.388062072657212,0.48530398219696724,0.5413808386725493,0.8397705903581943,3.0260682507044327
7.341280397070123,0.48530398219696724,0.5299340551574415,0.852590073565592,3.1305491565441548
8.436736721624852,0.48530398219696724,0.5168882527284305,0.8704023915100785,3.2660827390890677
9.695655615935925,0.48530398219696724,0.5051205147406934,0.8937368217187605,3.440024752364775
11.142428752325099,0.48530398219696724,0.49014244572578536,0.9230105333395423,3.6605117029051897
12.805087496773325,0.48530398219696724,0.4751389018401354,0.9584879681276125,3.9361840500757546
14.715846019280558,0.48530398219696724,0.45834872101777857,1.0002443154113045,4.275836516806702
16.91172544644807,0.48530398219696724,0.44108381675133246,1.0481332793494484,4.68802931078476
19.435271149298263,0.48530398219696724,0.4250306033805411,1.1017570226656108,5.180674298866349
22.335377063851233,0.48530398219696724,0.4086329142595594,1.1604350463518474,5.760574203431845
25.668233015746946,0.48530398219696724,0.3938161653548161,1.2231696884931973,6.432861026858548
29.498413403416983,0.48530398219696724,0.3808872796422743,1.2886091700097457,7.200272007189386
33.90012833314499,0.48530398219696724,0.3681515597075464,1.3550144178251926,8.062228102479803
38.9586614468756,0.48530398219696724,0.3547159945487607,1.4202425164095298,9.013743277934244
44.7720223008213,0.48530398219696724,0.3413928159782233,1.4817661780395253,10.044289336714261
51.45284530985853,0.48530398219696724,0.32872348494491455,1.5367526383475212,11.136859469365511
59.13057204993993,0.48530398219696724,0.3161668500523264,1.582223224056349,12.267585744320604
67.95395920083764,0.48530398219696724,0.3007274372744879,1.6153024424261542,13.40631760155279
78.09396072084505,0.48530398219696724,0.2861640032701211,1.6335408007588785,14.518487770260014
89.74704009584349,0.48530398219696724,0.27325755858624956,1.6352625242967087,15.568324334187967
103.13897683787222,0.48530398219696724,0.263718975016995,1.619860168481313,16.523036942198253
118.52924098447018,0.48530398219696724,0.2534326269858052,1.5879505427434837,17.357158306074098
136.2160203551273,0.48530398219696724,0.24636870727994598,1.5413331242882276,18.05599197552649
156.54199796841294,0.48530398219696724,0.23987591824215249,1.4827487635571397,18.61728438877194
179.90099155778333,0.48530398219696724,0.2329599161160753,1.4154988986710182,19.05077924203362
206.7455838273133,0.48530398219696724,0.22828338283564098,1.343023586571148,19.375975812483766
237.59589128427652,0.48530398219696724,0.22377046273554943,1.2685343507714333,19.61888262019881
273.04964154553255,0.48530398219696724,0.21837509218515855,1.1947624699363553,19.808656511717707
313.79375436648274,0.48530398219696724,0.21443784246784137,1.1238372832019674,19.974791561612804
360.61765077612336,0.48530398219696724,0.21081520616900476,1.0572734027398338,20.145159846756304
414.4285481839423,0.48530398219696724,0.20693666661400026,0.9960295264852318,20.344891163390024
476.26903780279935,0.48530398219696724,0.2029663237374072,0.9406022715069388,20.595902373861183
547.337284952015,0.48530398219696724,0.1976202834822138,0.8911281795769072,20.91684595229036
629.0102436234466,0.48530398219696724,0.19345540921869395,0.8474784417919523,21.32328924272398
722.870335094958,0.48530398219696724,0.18885080657523326,0.8093398099774937,21.828005036134883
830.7361074919369,0.48530398219696724,0.18396969494345589,0.776280505222777,22.441313805646644
954.6974703287535,0.48530398219696724,0.17762099318554983,0.7478023418462182,23.17145430013843
1097.1561867027283,0.48530398219696724,0.17234498449935026,0.7233809375372835,24.02497377491646
1260.872407680682,0.48530398219696724,0.16669279364297637,0.702495785887887,25.007130401637493
1449.018150486201,0.48530398219696724,0.16083105961771185,0.6846517241425807,26.122297091163105
1665.2387566325353,0.48530398219696724,0.15347796469719668,0.6693931665972578,27.37435374396188
1913.7235207582582,0.48530398219696724,0.147223826327984,0.6563124026286218,28.767055805894802
2199.2868586060326,0.48530398219696724,0.14084600803578415,0.6450532103359328,30.30437035314217
2527.461586781732,0.48530398219696724,0.13267078436978616,0.6353109541633771,31.99077510953564
2904.6061215980462,0.48530398219696724,0.1260224389848703,0.6268301986606498,33.83151930943852
3338.027673990301,0.48530398219696724,0.11933415086690032,0.6194006945448562,35.83284736404072
3836.123827417535,0.48530398219696724,0.1123682879657875,0.6128524056683246,38.00218682588506
4408.54524183412,0.48530398219696724,0.103761568040673,0.6070500730345956,40.348301653141625
5066.382636136649,0.48530398219696724,0.09704500759091497,0.6018876716200506,42.88141096727648
5822.38167188866,0.48530398219696724,0.09026211472607673,0.59728301292939,45.613273073694835
6691.189901715636,0.48530398219696724,0.08154067402780503,0.5931726771613098,48.55723498112868
7689.640567018716,0.48530398219696724,0.07521600917949209,0.5895074140763574,51.72824920861377
8837.078743614602,0.48530398219696724,0.06902477823476916,0.5862481197136372,55.142862156226116
10155.736154404181,0.48530398219696724,0.060796958204573405,0.5833624667574108,58.81918126151757
11671.161911100682,0.48530398219696724,0.055296896834548366,0.5808222330345691,62.776830897391115
13412.717530678983,0.48530398219696724,0.05006931952695392,0.5786013333620043,67.03690879043715
15414.145817536453,0.48530398219696724,0.04522192220179719,0.5766745173610822,71.62195513906538
17714.224633510854,0.48530398219696724,0.03845508245641395,0.5750166554527256,76.55594540009709
20357.518222611085,0.48530398219696724,0.03441689209531415,0.573602503456654,81.86431509378944
23395.240647448256,0.48530398219696724,0.03070387536919524,0.5724068180136427,87.57402146878184
26886.24806652944,0.48530398219696724,0.027338321294378475,0.5714046925433903,93.71364315635665
30898.1790778802,0.48530398219696724,0.02234162296616443,0.570571995421974,100.3135156842594
35508.76522326117,0.48530398219696724,0.019749317644256685,0.5698858146514452,107.40589838758528
40807.33704412155,0.48530398219696724,0.017424443221869763,0.5693248413076973,115.02516705845099
46896.55486926553,0.48530398219696724,0.015354242587832325,0.5688696523662058,123.2080265679717
53894.397868406064,0.48530398219696724,0.013510643683354497,0.5685028781592035,131.99373843898252
61936.44990970618,0.48530398219696724,0.01045603267180267,0.568209258413703,141.4243596230573
71178.52651001325,0.48530398219696724,0.009157968318712881,0.5679756028872678,151.54499021891507
81799.69377519484,0.48530398219696724,0.008015066851559019,0.5677906786468132,162.40402930638223
94005.73782282983,0.48530398219696724,0.007009718620810061,0.5676450473237643,174.0534392945412
108033.15190764665,0.48530398219696724,0.006127412846809083,0.5675308737695616,186.54902011913532
124153.71850064106,0.48530398219696724,0.005353564316270959,0.5674417238575409,199.9506952670229
142679.7751000857,0.48530398219696724,0.004675095226986018,0.5673723648563934,214.3228119929463
163970.26580002054,0.48530398219696724,0.00408123079691566,0.5673185776072054,229.73445828660974
188437.695865931,0.48530398219696724,0.002902512859315508,0.5672769861101611,246.25979920903603
216556.12406317543,0.48530398219696724,0.0025292101289476135,0.5672449072564694,263.9784352032229
248870.34759027854,0.48530398219696724,0.002203574093724295,0.567220221339832,282.9757849390681
286006.45757603913,0.48530398219696724,0.00191956260805255,0.5672012625663205,303.3434952079173
328683.96965420543,0.48530398219696724,0.0016719445028978235,0.5671867279227998,325.17988035746754
377729.76464674546,0.48530398219696724,0.0014561017228970111,0.5671756023254789,348.59039376402245
434094.10945776606,0.48530398219696724,0.001268050167414486,0.5671670978277872,373.6881338808543
498869.06858441175,0.48530398219696724,0.0011040538431574913,0.5671606047175797,400.59438747902675
573309.6629695033,0.48530398219696724,0.0009613238189896688,0.5671556524996495,429.43921280898263
658858.1861506815,0.48530398219696724,0.0008368911634420907,0.5671518789836009,460.3620655547105
757172.14883374,0.48530398219696724,0.0007285346639478834,0.5671490059411527,493.5124706246702
870156.3933188907,0.48530398219696724,0.0006343629868782671,0.5671468200365958,529.0507430223545
1000000.0,0.48530398219696724,0.00041273557229208347,0.5671451579553018,567.1487612624453


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_32.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.00038103143964974385,0.9995917209183703,2.7194257313754706
0.0011492187010036998,0.48530398219696724,0.00043722407710675664,0.9995338659412845,2.7194218667941406
0.001320703622736631,0.48530398219696724,0.0005015909783014222,0.9994674535603021,2.71941742842165
0.0015177773017322714,0.48530398219696724,0.0005752865874868912,0.9993912308955893,2.7194123315569168
0.0017442580591096614,0.48530398219696724,0.0006596157228954383,0.9993037657159475,2.719406479153021
0.0020045339809052396,0.48530398219696724,0.000756060782481525,0.9992034220581175,2.7193997600681112
0.0023036479376536945,0.48530398219696724,0.0008662677752557575,0.999088332943402,2.7193920470847486
0.002647395290480231,0.48530398219696724,0.0009921044972146277,0.9989563699799414,2.719383194672341
0.0030424361767690034,0.48530398219696724,0.0020935021600232014,0.998805109671212,2.7193730364663597
0.003496424550953137,0.48530398219696724,0.002398083903817389,0.9986317963053741,2.719361382437835
0.004018156480603808,0.48530398219696724,0.0027456582043690627,0.9984333013828884,2.719348015727393
0.0046177405710691065,0.48530398219696724,0.0031418807745825007,0.9982060796599129,2.719332689120516
0.005306793820656121,0.48530398219696724,0.003593842402330356,0.9979461220523133,2.719315121145097
0.006098666701068888,0.48530398219696724,0.00410722586442521,0.9976489058711048,2.7192949917798397
0.007008701824056899,0.48530398219696724,0.004690201864064877,0.9973093431569631,2.719271937773317
0.008054531205964931,0.48530398219696724,0.00878989152490752,0.9969217282614345,2.7192455475901225
0.009256417889712782,0.48530398219696724,0.010032103605450798,0.9964796862961949,2.719215356023797
0.01063764854316313,0.48530398219696724,0.01144683984163984,0.995976124645549,2.719180838548393
0.012224984640507832,0.48530398219696724,0.013038829040347524,0.9954031904096178,2.719141405523592
0.014049180968354592,0.48530398219696724,0.02021688384303307,0.9947522374010366,2.719096396425115
0.016145581502618366,0.48530398219696724,0.02300415936180119,0.9940138071204081,2.7190450743456918
0.018554804201388442,0.48530398219696724,0.0261066387308236,0.9931776289196242,2.718986621105133
0.021323527981697614,0.48530398219696724,0.03644478519590577,0.9922326452224306,2.718920133424041
0.024505397127942575,0.48530398219696724,0.04122322766244259,0.991167068055426,2.718844620756989
0.028162060654953962,0.48530398219696724,0.05405346249750575,0.9899684730442615,2.7187590055483364
0.032364366763473595,0.48530398219696724,0.06088001946718044,0.9886239361961577,2.7186621268664175
0.03719373553072644,0.48530398219696724,0.07657957516231324,0.9871202169421079,2.7185527485844614
0.04274373643209657,0.48530398219696724,0.08569706548141573,0.9854439877943898,2.7184295734997725
0.04912190125853853,0.48530398219696724,0.10466647430080474,0.9835821064357688,2.71829126499996
0.05645180755516966,0.48530398219696724,0.12507909134213424,0.981521920167184,2.7181364780728523
0.06487547294786292,0.48530398219696724,0.14703626609067633,0.9792515858369273,2.7179639015865895
0.07455610674814368,0.48530398219696724,0.170497780356,0.9767603815867993,2.7177723138080614
0.08568127214899486,0.48530398219696724,0.19469462230707962,0.9740389814549186,2.717560653064869
0.09846652027941236,0.48530398219696724,0.22049618483906533,0.9710796619650481,2.7173281053068425
0.11315956652786067,0.48530398219696724,0.2541912395898716,0.9678764132200272,2.717074210184016
0.13004509005128978,0.48530398219696724,0.2820486696876891,0.9644249369204089,2.7167989873615483
0.1494502494606524,0.48530398219696724,0.31583247259721764,0.9607225297613351,2.716503085587767
0.17175102154984984,0.48530398219696724,0.3487098941547151,0.9567678700654136,2.716187959267592
0.19737948588157686,0.48530398219696724,0.38026911899283933,0.9525607431044137,2.715856082069635
0.22683219636960386,0.48530398219696724,0.4145510166977702,0.9481017499596633,2.715511215812533
0.2606798020576923,0.48530398219696724,0.44183749421885504,0.9433920410552454,2.715158766990428
0.2995781034986427,0.48530398219696724,0.4647905601387622,0.9384330987065008,2.7148062837803653
0.3442807589518621,0.48530398219696724,0.48780688611000306,0.9332265708046108,2.7144641728826713
0.39565388658322687,0.48530398219696724,0.5068525306075742,0.9277741451118768,2.7141467455514254
0.4546928455862411,0.48530398219696724,0.5230752177202582,0.9220774683281597,2.7138737306860246
0.5225415213602959,0.48530398219696724,0.536671577418049,0.9161381679924591,2.7136724136879353
0.6005144883981762,0.48530398219696724,0.5451984439029361,0.9099581246315734,2.7135805690745953
0.6901224802908534,0.48530398219696724,0.5521626591943649,0.9035402411761949,2.7136503562436958
0.793101660333306,0.48530398219696724,0.5581774934688493,0.8968900242600883,2.7139533566005545
0.9114472598521194,0.48530398219696724,0.5638986375858787,0.8900182855161224,2.714586972268423
1.0474522360006342,0.48530398219696724,0.5672643037881718,0.8829451728760757,2.71568250929318
1.2037516980200695,0.48530398219696724,0.5768061297558071,0.8757055747485166,2.7174154486997897
1.3833739627296222,0.48530398219696724,0.5804495375581566,0.8683557570327737,2.7200186686419556
1.5897992284504772,0.48530398219696724,0.5926313675454252,0.8609809452047819,2.7237997166427905
1.8270270041765395,0.48530398219696724,0.5915811854343959,0.8537034678680988,2.7291636505627697
2.099653600438444,0.48530398219696724,0.5925164210070852,0.8466910130291028,2.7366434876921444
2.4129611832536098,0.48530398219696724,0.5921178488629294,0.8401644817763237,2.7469409072458677
2.7730201165910637,0.48530398219696724,0.5902627610450832,0.8344048418902031,2.760980421535387
3.1868065762459103,0.48530398219696724,0.5820351237297055,0.8297582903729807,2.779980477716385
3.662337713903373,0.48530398219696724,0.5772911859985957,0.826638923805375,2.8055444074991236
4.208826990208894,0.48530398219696724,0.5672507035073068,0.8255279579137544,2.8397722114878663
4.836862686437176,0.48530398219696724,0.5580797881835629,0.8269683150906696,2.885390260536791
5.558613053440597,0.48530398219696724,0.5466721100977463,0.8315531928576572,2.9458897869860854
6.388062072657212,0.48530398219696724,0.5353938009384919,0.8399072687977037,3.0256568618332484
7.341280397070123,0.48530398219696724,0.5232100231386795,0.852659780740809,3.130068017693728
8.436736721624852,0.48530398219696724,0.5124992051846233,0.8704099668759482,3.265520190881735
9.695655615935925,0.48530398219696724,0.4976382688743116,0.8936869816260263,3.4393660112875604
11.142428752325099,0.48530398219696724,0.4846799569348084,0.9229077320461464,3.6597392427642257
12.805087496773325,0.48530398219696724,0.4687398973016888,0.9583363241895295,3.9352781490058186
14.715846019280558,0.48530398219696724,0.45194473715799177,1.0000475968471032,4.274775896644906
16.91172544644807,0.48530398219696724,0.4358730486036137,1.0478949360780343,4.686791788430331
19.435271149298263,0.48530398219696724,0.418919702083773,1.1014802531755326,5.179237394690896
22.335377063851233,0.48530398219696724,0.4031716944845085,1.1601228853690153,5.758915695977219
25.668233015746946,0.48530398219696724,0.38880491529032857,1.2228251025083248,6.43095947837536
29.498413403416983,0.48530398219696724,0.37530862969242823,1.2882351475838614,7.198107290973835
33.90012833314499,0.48530398219696724,0.3627154890822322,1.3546140420452824,8.059781940125077
38.9586614468756,0.48530398219696724,0.3499034602633306,1.4198190091235743,9.010999761054205
44.7720223008213,0.48530398219696724,0.33664135876315676,1.4813229114664928,10.041235393067288
51.45284530985853,0.48530398219696724,0.3236678018616107,1.536293119956441,11.133485265191425
59.13057204993993,0.48530398219696724,0.31002300527096754,1.5817510727897148,12.263885101538012
67.95395920083764,0.48530398219696724,0.29682015288736996,1.6148213822280462,13.402288620328504
78.09396072084505,0.48530398219696724,0.2815083043672899,1.6330546939559585,14.514133916103352
89.74704009584349,0.48530398219696724,0.26859198531774947,1.634775449361045,15.563656192637405
103.13897683787222,0.48530398219696724,0.2589905968593204,1.619376519098609,16.518074624723376
118.52924098447018,0.48530398219696724,0.24872708423612483,1.587475100369158,17.35193415503985
136.2160203551273,0.48530398219696724,0.24162188617809097,1.5408710490172963,18.05055290380127
156.54199796841294,0.48530398219696724,0.23386287216258128,1.4823054649719327,18.61169306141737
179.90099155778333,0.48530398219696724,0.22854899007842344,1.4150797836503426,19.04511345150892
206.7455838273133,0.48530398219696724,0.22357707275448346,1.3426337194423776,19.370325772258383
237.59589128427652,0.48530398219696724,0.21908571182365214,1.2681780870506083,19.613346362613896
273.04964154553255,0.48530398219696724,0.21379441106499694,1.194443130696596,19.803333971023125
313.79375436648274,0.48530398219696724,0.21011798166207188,1.123556924494751,19.969778151134896
360.61765077612336,0.48530398219696724,0.20631435874911522,1.0570327112236886,20.1405403787782
414.4285481839423,0.48530398219696724,0.202495264795369,0.9958278468616172,20.34073484197881
476.26903780279935,0.48530398219696724,0.19741853016980562,0.94043774976841,20.592259370185793
547.337284952015,0.48530398219696724,0.1935502013313991,0.8909979917405515,20.913745808693704
629.0102436234466,0.48530398219696724,0.18927697351384148,0.8473790711301996,21.320741089173794
722.870335094958,0.48530398219696724,0.18475735799758516,0.8092673358558128,21.82599937526298
830.7361074919369,0.48530398219696724,0.17997947260240305,0.7762308719099112,22.439825455988125
954.6974703287535,0.48530398219696724,0.17390298763937273,0.7477715842869012,23.170445999742455
1097.1561867027283,0.48530398219696724,0.16859964215449894,0.7233653512851181,24.024399948835875
1260.872407680682,0.48530398219696724,0.16306220543441718,0.7024920382990979,25.006940677270922
1449.018150486201,0.48530398219696724,0.15602340666498815,0.6846569119220027,26.122439277937158
1665.2387566325353,0.48530398219696724,0.15013868359582985,0.6694048298923194,27.37477614206535
1913.7235207582582,0.48530398219696724,0.14401315781557222,0.6563285079079707,28.76770883844488
2199.2868586060326,0.48530398219696724,0.13777989068359894,0.6450721138235663,30.305207606272923
2527.461586781732,0.48530398219696724,0.1297925871799803,0.6353313555681148,31.99175391044315
2904.6061215980462,0.48530398219696724,0.12328359465237079,0.626851092281881,33.83260098000802
3338.027673990301,0.48530398219696724,0.11673929089631033,0.6194213222732861,35.83399727083833
3836.123827417535,0.48530398219696724,0.10815893008776424,0.6128722143185508,38.003374318641654
4408.54524183412,0.48530398219696724,0.10153504002688554,0.6070686769756907,40.34949995365129
5066.382636136649,0.48530398219696724,0.09496898383016014,0.6019048207483563,42.882597043917194
5822.38167188866,0.48530398219696724,0.08834277547787946,0.5972985655352756,45.61442751618298
6691.189901715636,0.48530398219696724,0.07983196455377672,0.593186577034269,48.55834187525862
7689.640567018716,0.48530398219696724,0.07364963710897211,0.5895196711669126,51.729296001455694
8837.078743614602,0.48530398219696724,0.06759731506028392,0.5862587937442024,55.143839497773016
10155.736154404181,0.48530398219696724,0.05957732800580331,0.5833716532971296,58.82008280882372
11671.161911100682,0.48530398219696724,0.054194117712884564,0.5808300516874554,62.77765307116748
13412.717530678983,0.48530398219696724,0.04907965970954136,0.5786079178376042,67.03765048088867
15414.145817536453,0.48530398219696724,0.0443409731652509,0.5766800072839599,71.62261736590006
17714.224633510854,0.48530398219696724,0.037740357735209486,0.5750211898131996,76.55653093931318
20357.518222611085,0.48530398219696724,0.03378263750333701,0.5736062156113892,81.86482808933984
23395.240647448256,0.48530398219696724,0.030143667407661247,0.5724098321223956,87.57446704963797
26886.24806652944,0.48530398219696724,0.026839655467856622,0.5714071212912349,93.7140270785367
30898.1790778802,0.48530398219696724,0.021974068519340834,0.5705739388405855,100.31384401373197
35508.76522326117,0.48530398219696724,0.019427546304530616,0.5698873598286304,107.40617723455405
40807.33704412155,0.48530398219696724,0.017143516512014005,0.5693260627683775,115.02540236778091
46896.55486926553,0.48530398219696724,0.015107646275472423,0.5688706129187723,123.20822396517336
53894.397868406064,0.48530398219696724,0.01329568011686191,0.5685036300264629,131.99390312716812
61936.44990970618,0.48530398219696724,0.010315656043679655,0.5682098445005793,141.42449632362832
71178.52651001325,0.48530398219696724,0.009035679554139687,0.5679760580733304,151.54510314756803
81799.69377519484,0.48530398219696724,0.007908597357565978,0.5677910310255078,162.40412217591856
94005.73782282983,0.48530398219696724,0.006916876970514517,0.567645319339353,174.05351533666104
108033.15190764665,0.48530398219696724,0.006046629216523745,0.5675310832260283,186.54908211856375
124153.71850064106,0.48530398219696724,0.005282576242388869,0.567441884790641,199.95074560259857
142679.7751000857,0.48530398219696724,0.004613737976939519,0.5673724882716831,214.32285268163335
163970.26580002054,0.48530398219696724,0.004027471441920764,0.567318672093904,229.73449102750567
188437.695865931,0.48530398219696724,0.0028681828527989594,0.567277058344517,246.25982542545026
216556.12406317543,0.48530398219696724,0.0024991091986627557,0.5672449624095813,263.97845608160736
248870.34759027854,0.48530398219696724,0.0021772034314330242,0.5672202634048102,282.97580146419546
286006.45757603913,0.48530398219696724,0.0018964460040730117,0.5672012946185307,303.34350819407075
328683.96965420543,0.48530398219696724,0.0016517603725435734,0.5671867523254022,325.1798904756876
377729.76464674546,0.48530398219696724,0.0014384065765666429,0.5671756208907933,348.59040156562605
434094.10945776606,0.48530398219696724,0.0012525494516812264,0.5671671119433257,373.6881398175414
498869.06858441175,0.48530398219696724,0.0010906726053332176,0.567160615444056,400.59439191992794
573309.6629695033,0.48530398219696724,0.0009495259691698399,0.5671556606469208,429.43921605502345
658858.1861506815,0.48530398219696724,0.0008266207421511344,0.5671518851693103,460.36206785063894
757172.14883374,0.48530398219696724,0.0007196618855720583,0.5671490106359031,493.51247216908604
870156.3933188907,0.48530398219696724,0.0006265948330025377,0.5671468235986559,529.0507439760348
1000000.0,0.48530398219696724,0.0004023983731471532,0.5671451606572276,567.1487617552331


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_4.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0024734395669313105,1.3150433841360494,2.0893270784818263
0.0011492187010036998,0.48530398219696724,0.002840819302845838,1.3148305373385263,2.089358256686132
0.001320703622736631,0.48530398219696724,0.0032624767181467663,1.3145859766419028,2.0893940734121705
0.0015177773017322714,0.48530398219696724,0.0037463364823365404,1.3143049848934165,2.089435216361409
0.0017442580591096614,0.48530398219696724,0.004301483590539897,1.3139821459836134,2.089482474419531
0.0020045339809052396,0.48530398219696724,0.004938204261639665,1.3136112421666344,2.089536752292385
0.0023036479376536945,0.48530398219696724,0.005668299435991406,1.3131851365958576,2.0895990871760013
0.002647395290480231,0.48530398219696724,0.006637863632669227,1.312695639050901,2.0896706677156005
0.0030424361767690034,0.48530398219696724,0.007615949726727018,1.3121333525922338,2.0897528555303
0.003496424550953137,0.48530398219696724,0.008736056370150333,1.311487498627883,2.0898472096004967
0.004018156480603808,0.48530398219696724,0.010018144287097519,1.310745717617592,2.089955513830793
0.0046177405710691065,0.48530398219696724,0.011485212314712426,1.3098938423847233,2.0900798081104313
0.005306793820656121,0.48530398219696724,0.013161990526334202,1.3089156407722988,2.090222423191143
0.006098666701068888,0.48530398219696724,0.015353583252714596,1.3077925241889825,2.0903860196831485
0.007008701824056899,0.48530398219696724,0.017577427365072083,1.3065032184883951,2.0905736314261762
0.008054531205964931,0.48530398219696724,0.02011411527454027,1.3050233936564741,2.090788713412305
0.009256417889712782,0.48530398219696724,0.02300071236969578,1.3033252490367246,2.0910351943067096
0.01063764854316313,0.48530398219696724,0.02671954156966401,1.3013770514084386,2.0913175334109817
0.012224984640507832,0.48530398219696724,0.03050063553023513,1.29914262431927,2.091640781615291
0.014049180968354592,0.48530398219696724,0.034791754820100856,1.2965807888798082,2.092010645456106
0.016145581502618366,0.48530398219696724,0.039636586592293556,1.2936447590783402,2.092433552791706
0.018554804201388442,0.48530398219696724,0.045759709796762554,1.2902814989865898,2.0929167177745924
0.021323527981697614,0.48530398219696724,0.05200164271684309,1.286431055591267,2.093468201673069
0.024505397127942575,0.48530398219696724,0.05975377268076385,1.2820258901345394,2.0940969646023295
0.028162060654953962,0.48530398219696724,0.06766901920673599,1.2769902437277938,2.0948129012953656
0.032364366763473595,0.48530398219696724,0.07731404544598182,1.271239590765696,2.0956268516197714
0.03719373553072644,0.48530398219696724,0.0871781318992387,1.264680257529143,2.096550573615952
0.04274373643209657,0.48530398219696724,0.09899106699704208,1.2572093145739986,2.097596663478915
0.04912190125853853,0.48530398219696724,0.11104278469694226,1.2487148907776722,2.0987784033862944
0.05645180755516966,0.48530398219696724,0.12547706018879012,1.2390771039935673,2.1001095149330875
0.06487547294786292,0.48530398219696724,0.14186991866917403,1.2281698555700387,2.1016037941456704
0.07455610674814368,0.48530398219696724,0.16103114575760097,1.215863787267923,2.103274605184615
0.08568127214899486,0.48530398219696724,0.18392124599217705,1.2020307370671188,2.10513421618342
0.09846652027941236,0.48530398219696724,0.20902685547358055,1.1865500346339084,2.107192975137508
0.11315956652786067,0.48530398219696724,0.2444044396195426,1.1693169178694225,2.1094583495185626
0.13004509005128978,0.48530398219696724,0.28087163621895855,1.1502531907741187,2.1119338927105864
0.1494502494606524,0.48530398219696724,0.31898667750699156,1.1293199401505785,2.1146182531765345
0.17175102154984984,0.48530398219696724,0.36204010098561656,1.1065316585102583,2.1175044030202006
0.19737948588157686,0.48530398219696724,0.4038410528708577,1.081970495806692,2.120579318227949
0.22683219636960386,0.48530398219696724,0.4425053760562713,1.0557986654079645,2.123824372034201
0.2606798020576923,0.48530398219696724,0.4819457117874981,1.0282664341627952,2.1272166796845444
0.2995781034986427,0.48530398219696724,0.5248544808339458,0.9997128909813702,2.130731536808105
0.3442807589518621,0.48530398219696724,0.5610288442026443,0.9705570945334004,2.1343459241270084
0.39565388658322687,0.48530398219696724,0.6155428666017692,0.9412784327299238,2.1380428409738133
0.4546928455862411,0.48530398219696724,0.6253752698127487,0.9123870263578008,2.1418160459815136
0.5225415213602959,0.48530398219696724,0.6441155518348711,0.8843873818585373,2.145674707587647
0.6005144883981762,0.48530398219696724,0.660727171512619,0.857740557405471,2.1496475615184396
0.6901224802908534,0.48530398219696724,0.6754064038098483,0.8328310954292727,2.1537864442799615
0.793101660333306,0.48530398219696724,0.6883504301574989,0.8099443995604214,2.1581694634726953
0.9114472598521194,0.48530398219696724,0.6997142308151836,0.7892581440253925,2.1629044816155325
1.0474522360006342,0.48530398219696724,0.7095893518179668,0.7708483391259471,2.168133944889846
1.2037516980200695,0.48530398219696724,0.7180058001582231,0.7547078118197782,2.174042349451154
1.3833739627296222,0.48530398219696724,0.7249478307445661,0.7407729637122246,2.180867836486359
1.5897992284504772,0.48530398219696724,0.7303715099258357,0.7289541340008602,2.1889196126810138
1.8270270041765395,0.48530398219696724,0.7342174427252462,0.7191655521810374,2.198603173298875
2.099653600438444,0.48530398219696724,0.7364183502275166,0.7113521721378743,2.2104556891221327
2.4129611832536098,0.48530398219696724,0.7369003291943602,0.7055120239410873,2.2251943612726914
2.7730201165910637,0.48530398219696724,0.7355886808450633,0.7017136580672436,2.2437808929517957
3.1868065762459103,0.48530398219696724,0.732411990626714,0.7001086080782081,2.267505159414834
3.662337713903373,0.48530398219696724,0.7273099401358393,0.7009386216514959,2.2980901607911726
4.208826990208894,0.48530398219696724,0.7202502505146072,0.7045369272600855,2.337817698861524
4.836862686437176,0.48530398219696724,0.7112555740034785,0.7113223189689184,2.389669143960561
5.558613053440597,0.48530398219696724,0.7004484414596632,0.721784683736825,2.457467734103724
6.388062072657212,0.48530398219696724,0.6881062001231656,0.7364610479086581,2.5459989029448464
7.341280397070123,0.48530398219696724,0.6746614860789923,0.755902397393114,2.6610763657081944
8.436736721624852,0.48530398219696724,0.6605008104386573,0.7806332205457828,2.8095200034530974
9.695655615935925,0.48530398219696724,0.6457232614081622,0.8111073357980592,2.9990232240940364
11.142428752325099,0.48530398219696724,0.6301654078531421,0.8476642900062065,3.237913164939084
12.805087496773325,0.48530398219696724,0.6137655911624997,0.8904898686429407,3.5348363609606914
14.715846019280558,0.48530398219696724,0.5892029592284167,0.939582134099327,3.8984162716759228
16.91172544644807,0.48530398219696724,0.5689883876139646,0.9947217394982247,4.336913521590071
19.435271149298263,0.48530398219696724,0.5500630308890413,1.0554432408905372,4.857879934250614
22.335377063851233,0.48530398219696724,0.5324641750011505,1.1210037232943606,5.467755219858723
25.668233015746946,0.48530398219696724,0.517084847166008,1.1903467036056696,6.171332814538059
29.498413403416983,0.48530398219696724,0.5019125200973408,1.2620629355076154,6.971029344608457
33.90012833314499,0.48530398219696724,0.48699910379176936,1.3343550910542796,7.865930796037732
38.9586614468756,0.48530398219696724,0.4712987551511003,1.40501971449635,8.85065585749785
44.7720223008213,0.48530398219696724,0.4578793559395237,1.4714661040684138,9.914171690587546
51.45284530985853,0.48530398219696724,0.44416053172418124,1.5307955495195125,11.038811972320204
59.13057204993993,0.48530398219696724,0.43002534215223365,1.579962043257472,12.199855671902935
67.95395920083764,0.48530398219696724,0.4128216326285921,1.616023162266017,13.366075064632964
78.09396072084505,0.48530398219696724,0.39704050603586044,1.636465288676082,14.501581139913295
89.74704009584349,0.48530398219696724,0.383931686705783,1.6395544840646739,15.569029101767953
103.13897683787222,0.48530398219696724,0.37194114171480847,1.624635251172531,16.533818762260047
118.52924098447018,0.48530398219696724,0.3620364299836108,1.5922916103768603,17.368478296061813
136.2160203551273,0.48530398219696724,0.35358072431101834,1.5443110785250151,18.056184976903182
156.54199796841294,0.48530398219696724,0.3453996738333008,1.4834480955224463,18.592533891630506
179.90099155778333,0.48530398219696724,0.33925314158548947,1.4130456722149174,18.985196232542442
206.7455838273133,0.48530398219696724,0.33273405767227204,1.336612714730936,19.251769885090834
237.59589128427652,0.48530398219696724,0.32706927076609293,1.2574532592205212,19.41660172701805
273.04964154553255,0.48530398219696724,0.32201171747551394,1.178409389938244,19.507471685258405
313.79375436648274,0.48530398219696724,0.3155835955247543,1.1017338035103843,19.552812074484805
360.61765077612336,0.48530398219696724,0.3105062752377607,1.0290718587547305,19.579774650480456
414.4285481839423,0.48530398219696724,0.30524524008544196,0.961516029160138,19.61313646150967
476.26903780279935,0.48530398219696724,0.29822729057101666,0.8996958309447761,19.674849587919468
547.337284952015,0.48530398219696724,0.29238297363754506,0.8438758535071761,19.78399120069179
629.0102436234466,0.48530398219696724,0.2868546835978538,0.794046127163463,19.956910616790225
722.870335094958,0.48530398219696724,0.27800843128128566,0.7499984143755183,20.207444366848257
830.7361074919369,0.48530398219696724,0.27162155209532013,0.7113877694919067,20.54714046159373
954.6974703287535,0.48530398219696724,0.262008650110712,0.6777813285125692,20.98548115690026
1097.1561867027283,0.48530398219696724,0.25486596213440743,0.6486968581094447,21.53011668887376
1260.872407680682,0.48530398219696724,0.24693532781659214,0.6236331671220202,22.187126009707896
1449.018150486201,0.48530398219696724,0.23629534232705127,0.6020938068291594,22.96131280980098
1665.2387566325353,0.48530398219696724,0.2283462496939251,0.5836049543582825,23.856533957570992
1913.7235207582582,0.48530398219696724,0.216872234148771,0.5677281077923725,24.876048460867036
2199.2868586060326,0.48530398219696724,0.20841650249215987,0.554068176006996,26.02287065021395
2527.461586781732,0.48530398219696724,0.19605147661675057,0.5422776107428953,27.300111385153212
2904.6061215980462,0.48530398219696724,0.187104590459134,0.5320573014497293,28.711294062074877
3338.027673990301,0.48530398219696724,0.17392717404501767,0.5231549769495201,30.26063612372953
3836.123827417535,0.48530398219696724,0.16459775572212473,0.5153618189347451,31.953290231168914
4408.54524183412,0.48530398219696724,0.15086266242740434,0.508507906824928,33.79554168350263
5066.382636136649,0.48530398219696724,0.14143215467033626,0.5024570076650501,35.79496020412292
5822.38167188866,0.48530398219696724,0.13193474070013214,0.497101120990881,37.9605054010888
6691.189901715636,0.48530398219696724,0.11837714763413322,0.49235509945026035,40.30258665512303
7689.640567018716,0.48530398219696724,0.1093863414532504,0.48815159402507796,42.83308028281607
8837.078743614602,0.48530398219696724,0.09639643294209985,0.4844365136202786,45.56530959347185
10155.736154404181,0.48530398219696724,0.08834567506901159,0.48116513563491214,48.51399655593073
11671.161911100682,0.48530398219696724,0.07667658665930707,0.47829895117852156,51.69519660119189
13412.717530678983,0.48530398219696724,0.06996422378013066,0.47580327361662245,55.12622991521324
15414.145817536453,0.48530398219696724,0.06365950809774516,0.47364558413151187,58.82562289052587
17714.224633510854,0.48530398219696724,0.05504912311306183,0.47179453805839044,62.81307200169107
20357.518222611085,0.48530398219696724,0.05013142687575285,0.47021951704727427,67.10943945429818
23395.240647448256,0.48530398219696724,0.04552766596746574,0.4688905894458448,71.73678608113654
26886.24806652944,0.48530398219696724,0.04127477719936209,0.4677787366116021,76.71844285806272
30898.1790778802,0.48530398219696724,0.035493830579275853,0.46685621459648835,82.07911879783171
35508.76522326117,0.48530398219696724,0.032018149058391676,0.46609694445716604,87.84504036992634
40807.33704412155,0.48530398219696724,0.0287855907747752,0.4654768545726178,94.04411622267746
46896.55486926553,0.48530398219696724,0.02581136925532354,0.4649741291145077,100.70612080104353
53894.397868406064,0.48530398219696724,0.023080720139645492,0.4645693438168989,107.86289120846396
61936.44990970618,0.48530398219696724,0.01943751726533726,0.46424549083438316,115.54853300232384
71178.52651001325,0.48530398219696724,0.017290017256517905,0.4639879079726762,123.7996321910811
81799.69377519484,0.48530398219696724,0.015341354296009989,0.46378413450152817,132.6554722355522
94005.73782282983,0.48530398219696724,0.013585454899493882,0.4636237175042331,142.15825616561148
108033.15190764665,0.48530398219696724,0.012004805356705449,0.46349799094023963,152.3533349219161
124153.71850064106,0.48530398219696724,0.010591406021682664,0.4633998458432161,163.2894437112864
142679.7751000857,0.48530398219696724,0.008642393040528055,0.4633235055789608,175.0189485661743
163970.26580002054,0.48530398219696724,0.0076000344583184035,0.4632643156822813,187.5981054860171
188437.695865931,0.48530398219696724,0.006674639242464631,0.4632185539706063,201.08733458087733
216556.12406317543,0.48530398219696724,0.005855367697228531,0.46318326360270484,215.55151159585012
248870.34759027854,0.48530398219696724,0.005131927592989966,0.46315610953713526,231.0602791167166
286006.45757603913,0.48530398219696724,0.004494192978788053,0.46313525735916444,247.68837967643518
328683.96965420543,0.48530398219696724,0.003931585589668709,0.4631192725527895,265.51601292051663
377729.76464674546,0.48530398219696724,0.0034383302285968783,0.46310703784908136,284.6292189580704
434094.10945776606,0.48530398219696724,0.0027160848426450155,0.46309768615156516,305.1202900297053
498869.06858441175,0.48530398219696724,0.0023721515566581595,0.46309054661358545,327.0882126635532
573309.6629695033,0.48530398219696724,0.0020708009721878574,0.4630851016376356,350.63914256479177
658858.1861506815,0.48530398219696724,0.0018070064365954455,0.46308095282172945,375.8869145888698
757172.14883374,0.48530398219696724,0.0015762803403660602,0.4630777941520265,402.9535902809222
870156.3933188907,0.48530398219696724,0.001374504262553598,0.463075391008574,431.97004562104604
1000000.0,0.48530398219696724,0.0011982095038948152,0.46307356379665515,463.076601793927


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_64.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0003103477540916374,1.0164582164453972,2.717719128612127
0.0011492187010036998,0.48530398219696724,0.00035617423756383065,1.0163780544432772,2.7177169315127134
0.001320703622736631,0.48530398219696724,0.0004086869186508396,1.016286044974253,2.7177144074757957
0.0015177773017322714,0.48530398219696724,0.0004688359926957772,1.0161804565051689,2.7177115080075605
0.0017442580591096614,0.48530398219696724,0.000537699902060915,1.0160593106255005,2.717708177471088
0.0020045339809052396,0.48530398219696724,0.0006164981557857323,1.0159203488190007,2.7177043520501156
0.0023036479376536945,0.48530398219696724,0.0007066178996913911,1.0157609953952986,2.7176999585676054
0.002647395290480231,0.48530398219696724,0.0008095997189330681,1.0155783163470233,2.717694913140398
0.0030424361767690034,0.48530398219696724,0.000927195744744988,1.0153689739615221,2.7176891196493846
0.003496424550953137,0.48530398219696724,0.002023516506209689,1.0151291771159134,2.717682468002813
0.004018156480603808,0.48530398219696724,0.002317099164699717,1.014854627331411,2.7176748321685027
0.0046177405710691065,0.48530398219696724,0.002651889132028964,1.0145404608718314,2.717666067949289
0.005306793820656121,0.48530398219696724,0.003033244198230293,1.014181187458583,2.7176560104747876
0.006098666701068888,0.48530398219696724,0.0034680999769249985,1.013770626559755,2.7176444713820995
0.007008701824056899,0.48530398219696724,0.003961462944570126,1.0133018427156124,2.717631235658472
0.008054531205964931,0.48530398219696724,0.0077178154627557975,1.01276708200921,2.7176160581207784
0.009256417889712782,0.48530398219696724,0.008814432829403529,1.01215771259984,2.717598659510439
0.01063764854316313,0.48530398219696724,0.010065226310558834,1.0114641732239238,2.717578722188936
0.012224984640507832,0.48530398219696724,0.011475325978473547,1.0106759347366858,2.7175558854292845
0.014049180968354592,0.48530398219696724,0.018262341447770326,1.0097814811014418,2.7175297403140455
0.016145581502618366,0.48530398219696724,0.020800798110107727,1.0087683176813755,2.71749982427242
0.018554804201388442,0.48530398219696724,0.023633145463008345,1.0076230161507966,2.7174656153196506
0.021323527981697614,0.48530398219696724,0.03350934766393879,1.0063313066481803,2.7174265261044463
0.024505397127942575,0.48530398219696724,0.03802609960087416,1.004878228678175,2.7173818979278304
0.028162060654953962,0.48530398219696724,0.050351085145423906,1.0032483523577689,2.717330994974761
0.032364366763473595,0.48530398219696724,0.05695464638708517,1.00142608039372,2.717272999104339
0.03719373553072644,0.48530398219696724,0.0723365019257206,0.9993960380650431,2.7172070056843047
0.04274373643209657,0.48530398219696724,0.08116358591028963,0.9971435528009182,2.7171320211427057
0.04912190125853853,0.48530398219696724,0.09979328096772273,0.9946552160881881,2.7170469631608882
0.05645180755516966,0.48530398219696724,0.12001490807242919,0.9919195080760699,2.7169506647711374
0.06487547294786292,0.48530398219696724,0.1418441591888898,0.9889274495939037,2.7168418840825326
0.07455610674814368,0.48530398219696724,0.16524632153098207,0.9856732285151871,2.7167193219873997
0.08568127214899486,0.48530398219696724,0.1894791601434047,0.9821547299274367,2.7165816510633607
0.09846652027941236,0.48530398219696724,0.21538422174799116,0.9783738863085473,2.716427560071412
0.11315956652786067,0.48530398219696724,0.24942487906762856,0.974336760004979,2.71625582007524
0.13004509005128978,0.48530398219696724,0.2775323019157183,0.970053281223363,2.716065380417193
0.1494502494606524,0.48530398219696724,0.3117777263610004,0.965536594583909,2.715855505755366
0.17175102154984984,0.48530398219696724,0.34515059482486043,0.9608020165099032,2.7156259692867084
0.19737948588157686,0.48530398219696724,0.3772265257728511,0.9558656691328068,2.7153773223522757
0.22683219636960386,0.48530398219696724,0.406369340255698,0.9507429225154777,2.7151112670406223
0.2606798020576923,0.48530398219696724,0.4398627772311117,0.9454468302399495,2.7148311663766815
0.2995781034986427,0.48530398219696724,0.4633197548078055,0.9399867690347841,2.7145427364587182
0.3442807589518621,0.48530398219696724,0.4854421757792479,0.9343674834645737,2.7142549768752993
0.39565388658322687,0.48530398219696724,0.5062282663593584,0.9285886953679515,2.71398141055083
0.4546928455862411,0.48530398219696724,0.5228140206932419,0.9226453788595668,2.7137417228546448
0.5225415213602959,0.48530398219696724,0.5367181268282947,0.9165287442759956,2.7135639137852676
0.6005144883981762,0.48530398219696724,0.5455201035823048,0.9102279346680568,2.713487108066426
0.6901224802908534,0.48530398219696724,0.5526617791989298,0.9037324243884104,2.713565208172062
0.793101660333306,0.48530398219696724,0.5586992325498747,0.8970351192959711,2.713871627521222
0.9114472598521194,0.48530398219696724,0.5642363563977068,0.8901361818317728,2.714505410239794
1.0474522360006342,0.48530398219696724,0.5672684812150739,0.8830476256362622,2.7155991389353846
1.2037516980200695,0.48530398219696724,0.5763278843791525,0.8757987256608587,2.7173291682667817
1.3833739627296222,0.48530398219696724,0.5796049524807901,0.8684422560781256,2.719928922975511
1.5897992284504772,0.48530398219696724,0.5824958672168246,0.8610614917537437,2.723706294204614
1.8270270041765395,0.48530398219696724,0.5902662794837615,0.8537777905752474,2.7290665861297065
2.099653600438444,0.48530398219696724,0.5911004754762391,0.8467584246865549,2.7365430159703568
2.4129611832536098,0.48530398219696724,0.5906420654099735,0.8402241700285398,2.746837412125401
2.7730201165910637,0.48530398219696724,0.5887677244656314,0.8344560214355615,2.760874346056623
3.1868065762459103,0.48530398219696724,0.5805435208746885,0.8298002889749966,2.779872184415118
3.662337713903373,0.48530398219696724,0.5758009711260376,0.8266712319055853,2.805433999450875
4.208826990208894,0.48530398219696724,0.5657177320640215,0.825550249556442,2.8396593384174778
4.836862686437176,0.48530398219696724,0.5566276415774435,0.826980442700798,2.8852739399613045
5.558613053440597,0.48530398219696724,0.5452697705465679,0.8315551616750411,2.9457682671646475
6.388062072657212,0.48530398219696724,0.533054913716048,0.8398992007539388,3.0255275443892247
7.341280397070123,0.48530398219696724,0.5218323907512673,0.8526418780993665,3.1299274479499375
8.436736721624852,0.48530398219696724,0.5111207361568032,0.8703824827801548,3.265364115809674
9.695655615935925,0.48530398219696724,0.4972442308072552,0.8936502000096256,3.4391894974081647
11.142428752325099,0.48530398219696724,0.4814893103716695,0.922861955672197,3.6595368372898065
12.805087496773325,0.48530398219696724,0.4674028875827504,0.9582818681695918,3.9350440581994155
14.715846019280558,0.48530398219696724,0.45064022986216756,0.9999847855793491,4.274504151358859
16.91172544644807,0.48530398219696724,0.434579677862543,1.047824102917639,4.686476373425641
19.435271149298263,0.48530398219696724,0.41737802133004626,1.1014017431721121,5.1788723348409675
22.335377063851233,0.48530398219696724,0.4019237870750771,1.160037061568849,5.758495111015026
25.668233015746946,0.48530398219696724,0.38685773161745984,1.2227323557824628,6.430477629574119
29.498413403416983,0.48530398219696724,0.37411594397630216,1.288135909128613,7.197558644250485
33.90012833314499,0.48530398219696724,0.3615303740786964,1.3545087969599092,8.059161262636948
38.9586614468756,0.48530398219696724,0.34873736654716236,1.4197083089490705,9.010302256846845
44.7720223008213,0.48530398219696724,0.3354680314065276,1.481207383422113,10.040456872017325
51.45284530985853,0.48530398219696724,0.32251753593310006,1.5361734709768857,11.132622331527251
59.13057204993993,0.48530398219696724,0.3088746690724056,1.5816280874954427,12.26293534653539
67.95395920083764,0.48530398219696724,0.2934279048615718,1.6146959154907534,13.401250809740255
78.09396072084505,0.48530398219696724,0.28098514664261437,1.6329276601528988,14.51300817428075
89.74704009584349,0.48530398219696724,0.2674345375895325,1.634647810927126,15.562444195456601
103.13897683787222,0.48530398219696724,0.25616448887630666,1.6192492761109016,16.516779814090697
118.52924098447018,0.48530398219696724,0.24755070173643384,1.587349280866956,17.350561973576806
136.2160203551273,0.48530398219696724,0.24042489451552745,1.5407476977574162,18.04911102398444
156.54199796841294,0.48530398219696724,0.23267626317962595,1.4821856273837208,18.61019155862949
179.90099155778333,0.48530398219696724,0.22736890052018197,1.4149644824894485,19.04356485745759
206.7455838273133,0.48530398219696724,0.22237763417557452,1.3425239236764548,19.368744950211145
237.59589128427652,0.48530398219696724,0.21672551568024329,1.2680746749740646,19.611750168032465
273.04964154553255,0.48530398219696724,0.21263276853356913,1.1943468512671833,19.801740694013386
313.79375436648274,0.48530398219696724,0.20896087082990955,1.12346836182235,19.968206771633156
360.61765077612336,0.48530398219696724,0.20516755685738172,1.0569522568993452,20.13900969375401
414.4285481839423,0.48530398219696724,0.20138613533168076,0.9957556836858198,20.339262542388575
476.26903780279935,0.48530398219696724,0.19632817936599753,0.940373848874872,20.59086115389263
547.337284952015,0.48530398219696724,0.19247644145993462,0.8909421234702628,20.912434614931467
629.0102436234466,0.48530398219696724,0.1882308901425764,0.847330828482973,21.319526530429926
722.870335094958,0.48530398219696724,0.18373586734152644,0.8092261680066811,21.824887422465757
830.7361074919369,0.48530398219696724,0.17782035475066432,0.7761961242344431,22.438818402979205
954.6974703287535,0.48530398219696724,0.17294295113189626,0.7477425407639876,23.16954269722642
1097.1561867027283,0.48530398219696724,0.16766877248203596,0.7233412751862044,24.023596263673372
1260.872407680682,0.48530398219696724,0.16217189412289382,0.7024722077461578,25.00623010818186
1449.018150486201,0.48530398219696724,0.1552509538204867,0.6846406480298641,26.12181364834643
1665.2387566325353,0.48530398219696724,0.1493103166019191,0.6693915165142902,27.37422629525011
1913.7235207582582,0.48530398219696724,0.14321731807962682,0.656317603175357,28.767225275130762
2199.2868586060326,0.48530398219696724,0.13701284784285245,0.6450631545132417,30.304781024497434
2527.461586781732,0.48530398219696724,0.12908198935580298,0.6353239557933748,31.991375626903064
2904.6061215980462,0.48530398219696724,0.12261306246479689,0.6268449381172286,33.832263227529374
3338.027673990301,0.48530398219696724,0.11610665138573037,0.6194161638091018,35.83369337746856
3836.123827417535,0.48530398219696724,0.10757303818875046,0.6128678564019817,38.00309878053588
4408.54524183412,0.48530398219696724,0.10098759848412864,0.6070649696171045,40.349248417759505
5066.382636136649,0.48530398219696724,0.09445521069761652,0.601901649909205,42.882366218676964
5822.38167188866,0.48530398219696724,0.0857367870365336,0.5972958447833816,45.61421502959779
6691.189901715636,0.48530398219696724,0.07940662274972655,0.593184240362976,48.558146100284794
7689.640567018716,0.48530398219696724,0.07326052026352405,0.5895176671178374,51.72911586816669
8837.078743614602,0.48530398219696724,0.06724059478346382,0.5862570808453459,55.1436743100371
10155.736154404181,0.48530398219696724,0.05926724963087478,0.5833701967292888,58.81993208031119
11671.161911100682,0.48530398219696724,0.053914084441088105,0.5808288210178864,62.777516391164845
13412.717530678983,0.48530398219696724,0.04882797053441318,0.578606885618122,67.03752741568252
15414.145817536453,0.48530398219696724,0.04182652929262358,0.5766791482945647,71.62250739654672
17714.224633510854,0.48530398219696724,0.037551891318750655,0.5750204807429683,76.55643343252784
20357.518222611085,0.48530398219696724,0.033615242897918444,0.5736056349975193,81.86474229534961
23395.240647448256,0.48530398219696724,0.029992190934664372,0.5724093604077529,87.57439211932231
26886.24806652944,0.48530398219696724,0.026709824093867896,0.5714067409042948,93.71396209214616
30898.1790778802,0.48530398219696724,0.021872465549823614,0.570573634240345,100.31378801432713
35508.76522326117,0.48530398219696724,0.019337818877825073,0.5698871174891863,107.40612926091747
40807.33704412155,0.48530398219696724,0.017064220198637722,0.569325871099704,115.0253614832288
46896.55486926553,0.48530398219696724,0.015038089401205774,0.5688704621339487,123.20818928038032
53894.397868406064,0.48530398219696724,0.013235967147865653,0.5685035119715464,131.99387381640065
61936.44990970618,0.48530398219696724,0.010275785914671407,0.5682097524641851,141.42447163469117
71178.52651001325,0.48530398219696724,0.00900078526739376,0.5679759865911138,151.54508240635795
81799.69377519484,0.48530398219696724,0.007878008035294351,0.5677909756910393,162.40410478668812
94005.73782282983,0.48530398219696724,0.006890142341532084,0.5676452766292095,174.05350077913542
108033.15190764665,0.48530398219696724,0.006022803897818992,0.567531050343612,186.54906994296485
124153.71850064106,0.48530398219696724,0.005261803015742863,0.5674418595305034,199.95073542343425
142679.7751000857,0.48530398219696724,0.004596806268032044,0.5673724689042204,214.3228441709011
163970.26580002054,0.48530398219696724,0.0040133159691592615,0.5673186572692371,229.73448390784156
188437.695865931,0.48530398219696724,0.002859933338642668,0.5672770470135079,246.25981946352346
216556.12406317543,0.48530398219696724,0.00249192704957415,0.567244953759749,263.97845108197873
248870.34759027854,0.48530398219696724,0.0021709383114399405,0.5672202568088927,282.9757972637533
286006.45757603913,0.48530398219696724,0.0018909741837417743,0.5672012895935492,303.3435046570862
328683.96965420543,0.48530398219696724,0.0016469903117493953,0.5671867485003286,325.17988748949216
377729.76464674546,0.48530398219696724,0.0014343094450686448,0.5671756179811525,348.5903990368647
434094.10945776606,0.48530398219696724,0.001248932971909868,0.5671671097313838,373.68813766898097
498869.06858441175,0.48530398219696724,0.001087487909719078,0.5671606137634032,400.5943900877385
573309.6629695033,0.48530398219696724,0.0009468701633547534,0.567155659370531,429.4392144864879
658858.1861506815,0.48530398219696724,0.0008243972752577418,0.5671518842003269,460.36206650223403
757172.14883374,0.48530398219696724,0.0007175974254602163,0.5671490099005437,493.51247100488035
870156.3933188907,0.48530398219696724,0.0006247305865854123,0.5671468230407598,529.0507429663546
1000000.0,0.48530398219696724,0.0004010649558876578,0.5671451602340787,567.1487608755616


==> tikz_Schaubilder/src_q/_new_results/Robin_MIP_DSA_8.csv <==
scalar,h,spectral_radius,l2_error,dg_error
0.001,0.48530398219696724,0.0009031859562635273,0.93969212816566,2.704667086661568
0.0011492187010036998,0.48530398219696724,0.0010372367721936042,0.9396672788734385,2.7046652272233485
0.001320703622736631,0.48530398219696724,0.001191058982622262,0.939638745252896,2.704663091226723
0.0015177773017322714,0.48530398219696724,0.0013675304943048274,0.93960598505295,2.7046606376933395
0.0017442580591096614,0.48530398219696724,0.001569936995766855,0.939568377486568,2.70465781962248
0.0020045339809052396,0.48530398219696724,0.0018020144136580984,0.9395252122572662,2.7046545831218656
0.0023036479376536945,0.48530398219696724,0.0020680246369106504,0.9394756771785358,2.704650866418049
0.002647395290480231,0.48530398219696724,0.00266737111547942,0.9394188442457401,2.7046465987314328
0.0030424361767690034,0.48530398219696724,0.003059821140060819,0.9393536540191688,2.70464169899954
0.003496424550953137,0.48530398219696724,0.0035090453886048056,0.9392788981813187,2.7046360744309665
0.004018156480603808,0.48530398219696724,0.0040229474687064224,0.9391932001431157,2.704629618871315
0.0046177405710691065,0.48530398219696724,0.0046104725943902644,0.9390949935951641,2.704622210961775
0.005306793820656121,0.48530398219696724,0.005282086841203786,0.9389824989340404,2.704613712070632
0.006098666701068888,0.48530398219696724,0.006048316950051283,0.9388536975437427,2.7046039639785304
0.007008701824056899,0.48530398219696724,0.009107295130174452,0.9387063039820503,2.7045927862998993
0.008054531205964931,0.48530398219696724,0.01041231618667836,0.9385377362149129,2.7045799736259837
0.009256417889712782,0.48530398219696724,0.01189509639281768,0.9383450841622387,2.7045652923801224
0.01063764854316313,0.48530398219696724,0.013586707796068338,0.9381250769682564,2.7045484773838573
0.012224984640507832,0.48530398219696724,0.015495229752721978,0.9378740495891363,2.7045292281443487
0.014049180968354592,0.48530398219696724,0.023100970515130853,0.93758790949676,2.704507204890318
0.016145581502618366,0.48530398219696724,0.026315997270250947,0.9372621045214792,2.7044820244072523
0.018554804201388442,0.48530398219696724,0.029902907712867768,0.9368915930820444,2.70445325575464
0.021323527981697614,0.48530398219696724,0.04096169272861343,0.9364708182505608,2.704420415991407
0.024505397127942575,0.48530398219696724,0.04639709663991115,0.9359936872348487,2.7043829660934144
0.028162060654953962,0.48530398219696724,0.06005917040541168,0.935453557877169,2.7043403073237777
0.032364366763473595,0.48530398219696724,0.06775158898856615,0.9348432336022041,2.704291778417965
0.03719373553072644,0.48530398219696724,0.08442801088423717,0.9341549678291764,2.7042366540796587
0.04274373643209657,0.48530398219696724,0.10260230930380775,0.9333804781322432,2.7041741454606982
0.04912190125853853,0.48530398219696724,0.11480836126893586,0.9325109693609811,2.704103403535281
0.05645180755516966,0.48530398219696724,0.13648648101741123,0.9315371635543757,2.704023526598336
0.06487547294786292,0.48530398219696724,0.15945925388146948,0.9304493329360637,2.7039335735556658
0.07455610674814368,0.48530398219696724,0.18425663666639042,0.9292373308442247,2.7038325852818987
0.08568127214899486,0.48530398219696724,0.21053014378290835,0.9278906145588565,2.703719617181134
0.09846652027941236,0.48530398219696724,0.24489304240836812,0.9263982541986452,2.7035937873115494
0.11315956652786067,0.48530398219696724,0.2739806780612871,0.9247489237416483,2.70345434619974
0.13004509005128978,0.48530398219696724,0.3094031401447639,0.9229308741724926,2.7033007770102735
0.1494502494606524,0.48530398219696724,0.3445303426033301,0.9209318947244908,2.7031329383673777
0.17175102154984984,0.48530398219696724,0.3789942646131533,0.9187392754262607,2.702951267240535
0.19737948588157686,0.48530398219696724,0.41652557626632514,0.9163397911731854,2.702757066338149
0.22683219636960386,0.48530398219696724,0.44654440396832296,0.913719732356515,2.7025529097951257
0.2606798020576923,0.48530398219696724,0.4789562092095175,0.9108650080856154,2.7023432127758937
0.2995781034986427,0.48530398219696724,0.5082712517146895,0.9077613452062794,2.7021350246764673
0.3442807589518621,0.48530398219696724,0.5359881728052496,0.9043946023400891,2.7019391208753927
0.39565388658322687,0.48530398219696724,0.5590243594202573,0.9007512185627362,2.701771482434396
0.4546928455862411,0.48530398219696724,0.5752113328055258,0.8968188275482095,2.701655263787638
0.5225415213602959,0.48530398219696724,0.5945492376800643,0.892587093276753,2.7016233518771378
0.6005144883981762,0.48530398219696724,0.6086589175073803,0.888048857853533,2.7017216140506903
0.6901224802908534,0.48530398219696724,0.6332018273353552,0.8832017203277905,2.7020129178813654
0.793101660333306,0.48530398219696724,0.6263948426145012,0.8780501665036058,2.7025819940112115
0.9114472598521194,0.48530398219696724,0.6297017573716016,0.8726083297197788,2.703541228511451
1.0474522360006342,0.48530398219696724,0.6319232972759536,0.8669033921911887,2.705037561002823
1.2037516980200695,0.48530398219696724,0.6333670506988869,0.8609795804348707,2.7072608958638433
1.3833739627296222,0.48530398219696724,0.6342670946206747,0.8549027289114224,2.710454871415997
1.5897992284504772,0.48530398219696724,0.6347275164830042,0.848765510876998,2.7149314899751356
1.8270270041765395,0.48530398219696724,0.6346990489020734,0.8426935909312843,2.721091894075035
2.099653600438444,0.48530398219696724,0.6339996896669756,0.8368529559053094,2.72945625915061
2.4129611832536098,0.48530398219696724,0.6323836352598196,0.8314583517226211,2.74070609398903
2.7730201165910637,0.48530398219696724,0.6296061818010399,0.8267821092246815,2.7557420428460677
3.1868065762459103,0.48530398219696724,0.6254640581748656,0.8231619517346837,2.775759611504862
3.662337713903373,0.48530398219696724,0.6198060013531576,0.8210059801353636,2.802344182554618
4.208826990208894,0.48530398219696724,0.6125516390903682,0.820793065341683,2.83758502317337
4.836862686437176,0.48530398219696724,0.6131986031713034,0.8230672090130952,2.8842049940598966
5.558613053440597,0.48530398219696724,0.5838385212491631,0.8284248392009566,2.9456974368165763
6.388062072657212,0.48530398219696724,0.5696685443200257,0.837494417015826,3.026454032429337
7.341280397070123,0.48530398219696724,0.5562324034849452,0.850908294510153,3.1318587461948515
8.436736721624852,0.48530398219696724,0.5426129475315671,0.86926768416579,3.2683169722971304
9.695655615935925,0.48530398219696724,0.5284355052421295,0.8931028218489213,3.443190822465002
11.142428752325099,0.48530398219696724,0.5153426526437994,0.9228314501094244,3.6646249576195324
12.805087496773325,0.48530398219696724,0.4991197902625113,0.9587189227734892,3.9412702450609554
14.715846019280558,0.48530398219696724,0.4821195659354779,1.0008421254609572,4.28193395133278
16.91172544644807,0.48530398219696724,0.4639696977042795,1.0490573062235413,4.695190078922786
19.435271149298263,0.48530398219696724,0.4483707836329842,1.1029697651809942,5.188964004079476
22.335377063851233,0.48530398219696724,0.43145113804111057,1.1619023198363028,5.7700698446997425
25.668233015746946,0.48530398219696724,0.41676758119493623,1.2248603956537023,6.443647207997397
29.498413403416983,0.48530398219696724,0.40269696481684775,1.2904947893001908,7.212435987008186
33.90012833314499,0.48530398219696724,0.38992283714228476,1.3570683882698849,8.075854415831495
38.9586614468756,0.48530398219696724,0.3764006518163207,1.4224396912742732,9.02890871888003
44.7720223008213,0.48530398219696724,0.36285274550983343,1.4840824701345594,10.06105902046039
51.45284530985853,0.48530398219696724,0.35042608831327676,1.539164904339184,11.155284463907819
59.13057204993993,0.48530398219696724,0.33669004886384035,1.5847093519440814,12.287702363775907
67.95395920083764,0.48530398219696724,0.321102481737413,1.6178415369392383,13.428147919385246
78.09396072084505,0.48530398219696724,0.30642732894058294,1.63611332910889,14.542040389936838
89.74704009584349,0.48530398219696724,0.29341836300048796,1.63785030365701,15.59359416526625
103.13897683787222,0.48530398219696724,0.2833532871744897,1.6224461406786388,16.550002839046872
118.52924098447018,0.48530398219696724,0.27346329483838644,1.5905183635521072,17.385777927850057
136.2160203551273,0.48530398219696724,0.26600084871107393,1.5438666623431818,18.086193955515245
156.54199796841294,0.48530398219696724,0.2584660368034032,1.4852316385639432,18.648958661830935
179.90099155778333,0.48530398219696724,0.2528021134628257,1.4179141905596284,19.08376705748789
206.7455838273133,0.48530398219696724,0.24811893401056345,1.3453538231117323,19.410061477227803
237.59589128427652,0.48530398219696724,0.24347733085393944,1.2707618338496043,19.65378922868856
273.04964154553255,0.48530398219696724,0.2377511478387555,1.1968699333172241,19.844047640964753
313.79375436648274,0.48530398219696724,0.2336132417248234,1.1258087994727193,20.010280065642096
360.61765077612336,0.48530398219696724,0.22984680760026135,1.059095395814392,20.180323633812534
414.4285481839423,0.48530398219696724,0.22570576553887423,0.9976917179970777,20.37929451146541
476.26903780279935,0.48530398219696724,0.22004502120059138,0.9420984018978187,20.629120287420562
547.337284952015,0.48530398219696724,0.21560149214281008,0.8924563911328265,20.948488525207587
629.0102436234466,0.48530398219696724,0.21114443044200265,0.8486412759285688,21.353023045750827
722.870335094958,0.48530398219696724,0.20614698759821073,0.8103438379857165,21.855569134435797
830.7361074919369,0.48530398219696724,0.1994973592865677,0.7771356663945768,22.466528970829124
954.6974703287535,0.48530398219696724,0.19412587578403934,0.7485210964349605,23.19422508707265
1097.1561867027283,0.48530398219696724,0.18827822623127666,0.7239773513130983,24.045284148970676
1260.872407680682,0.48530398219696724,0.18218570017877522,0.7029846507743167,25.025034334455615
1449.018150486201,0.48530398219696724,0.17449239639236833,0.6850477925945185,26.13790589787522
1665.2387566325353,0.48530398219696724,0.16794140444146294,0.6697105448590667,27.387821929588462
1913.7235207582582,0.48530398219696724,0.16123860190417633,0.656564117616192,28.778566923942304
2199.2868586060326,0.48530398219696724,0.1526169053287092,0.645250941580666,30.31412398678247
2527.461586781732,0.48530398219696724,0.14557254576067527,0.6354649077094108,31.99897567945149
2904.6061215980462,0.48530398219696724,0.1384527557725192,0.6269490931659502,33.838367062576935
3338.027673990301,0.48530398219696724,0.12901802038559465,0.6194918290116859,35.83853163084133
3836.123827417535,0.48530398219696724,0.12171008731922586,0.6129217809369442,38.00688144584073
4408.54524183412,0.48530398219696724,0.11441563237770004,0.6071025435916227,40.35216234318373
5066.382636136649,0.48530398219696724,0.10455039523599498,0.6019271091912574,42.88457432709387
5822.38167188866,0.48530398219696724,0.09734813015989972,0.5973124681015212,45.61585687679709
6691.189901715636,0.48530398219696724,0.09011369725618891,0.5931945295927329,48.559339385459865
7689.640567018716,0.48530398219696724,0.08060181082256589,0.5895235055905785,51.72995853530266
8837.078743614602,0.48530398219696724,0.07399160123276076,0.586259867646524,55.14424692683273
10155.736154404181,0.48530398219696724,0.06757394002868337,0.5833709573198326,58.820300248354876
11671.161911100682,0.48530398219696724,0.05879554532468023,0.5808282961202373,62.777733016745216
13412.717530678983,0.48530398219696724,0.05322650797463486,0.5786056012296646,67.0376347448503
15414.145817536453,0.48530398219696724,0.04798008938680687,0.576677470020888,71.62253877961803
17714.224633510854,0.48530398219696724,0.0404222271089762,0.5750186555432683,76.55641482691858
20357.518222611085,0.48530398219696724,0.036136760656280464,0.573603823062575,81.86469353921869
23395.240647448256,0.48530398219696724,0.03222168133457846,0.5724076594090685,87.57432801604241
26886.24806652944,0.48530398219696724,0.028649920674781587,0.5714052043670199,93.71389334161415
30898.1790778802,0.48530398219696724,0.025431671128285607,0.5705722853759485,100.31372201814386
35508.76522326117,0.48530398219696724,0.020348742163915714,0.5698859595004164,107.40607081917148
40807.33704412155,0.48530398219696724,0.017942151615770646,0.5693248947328794,115.02531339323536
46896.55486926553,0.48530398219696724,0.015795783408033896,0.5688696510876838,123.20815284391134
53894.397868406064,0.48530398219696724,0.0138927410401082,0.568502846651132,131.99384926078963
61936.44990970618,0.48530398219696724,0.012206759215374587,0.5682092124796337,141.42445845377406
71178.52651001325,0.48530398219696724,0.009163759809990553,0.5679755523234309,151.54507962870332
81799.69377519484,0.48530398219696724,0.008016925081930831,0.5677906291876614,162.40411117989703
94005.73782282983,0.48530398219696724,0.00700921830323984,0.5676450020339247,174.05351499976956
108033.15190764665,0.48530398219696724,0.00612574267678287,0.5675308340180673,186.5490906417922
124153.71850064106,0.48530398219696724,0.005351446144404475,0.5674416899837721,199.95076131521554
142679.7751000857,0.48530398219696724,0.0046729854613761545,0.5673723366135189,214.32287407698246
163970.26580002054,0.48530398219696724,0.004078741127892438,0.5673185544487032,229.7345167786206
188437.695865931,0.48530398219696724,0.0028521675094939267,0.5672769673682305,246.25985438663304
216556.12406317543,0.48530398219696724,0.00248687119184312,0.5672448922477032,263.978487280792
248870.34759027854,0.48530398219696724,0.00216791827332626,0.5672202094233479,282.97583408972463
286006.45757603913,0.48530398219696724,0.0018894978914190288,0.5672012531717653,303.3435415785464
328683.96965420543,0.48530398219696724,0.0016465392483346669,0.5671867205599813,325.179924078727
377729.76464674546,0.48530398219696724,0.0014346235172899306,0.5671755965834676,348.59043495678065
434094.10945776606,0.48530398219696724,0.001249794113163139,0.567167093368438,373.68817266013826
498869.06858441175,0.48530398219696724,0.001088614957241071,0.5671606012666068,400.5944239562879
573309.6629695033,0.48530398219696724,0.0009481666891707068,0.5671556498370695,429.43924709324557
658858.1861506815,0.48530398219696724,0.0008256620613558435,0.5671518769345828,460.3620977530276
757172.14883374,0.48530398219696724,0.0007190190561560071,0.5671490043677838,493.5125008421507
870156.3933188907,0.48530398219696724,0.00062605127438529,0.5671468188307465,529.0507713619629
1000000.0,0.48530398219696724,0.0005451514120311689,0.5671451570326289,567.148787824692


==> tikz_Schaubilder/src_t/_new_results/Dirichlet_MIP_0.5.csv <==
ndo,iteration_times,si_times,dsa_times,total_times
4,0.10671440247566469,0.014330933170933877,0.09238195419311523,3.3081464767456055
6,0.11527244861309345,0.022327203017014723,0.09294368670536922,2.9970836639404297
8,0.11976881538118635,0.0281512907573155,0.09161640916551862,3.3535268306732178
10,0.12362750053405762,0.03483395576477051,0.08879264831542968,3.0906875133514404
12,0.13085435054920339,0.04136584423206471,0.08948794117680302,3.533067464828491
14,0.13562794084902163,0.0472257932027181,0.08840122046294036,3.661954402923584
16,0.14372871398925782,0.05504030227661133,0.08868738174438477,3.5932178497314453
18,0.15526392542082687,0.06406844073328478,0.09119428437331627,4.5026538372039795
20,0.15610607181276595,0.06745706285749163,0.08864826815468925,4.370970010757446
24,0.17102782249450685,0.08185891151428222,0.08916790008544923,4.275695562362671
26,0.18068562235151017,0.09146495376314435,0.08921946798052106,5.059197425842285
28,0.18365118900934854,0.09471681714057922,0.08893280227979024,4.407628536224365
30,0.19707534230988602,0.10575220502656081,0.091321534123914,5.715184926986694
32,0.20271025854965735,0.11216542638581374,0.09054350030833277,5.8785974979400635
34,0.21394578899656022,0.12025947230202812,0.09368459667478289,5.9904820919036865
36,0.22109508514404297,0.12830965995788574,0.09278356552124023,5.527377128601074
38,0.2323777308830848,0.13933046964498666,0.09304558313809909,6.041821002960205
64,0.3189161282319289,0.22836427505199725,0.09054997334113488,8.291819334030151
128,0.5300569364002773,0.44061258860996794,0.08944284064429146,14.841594219207764
256,0.9508328526108353,0.8614716353239836,0.08935944239298503,25.672487020492554
512,1.9341891430042408,1.8446762031979032,0.0895107145662661,52.2231068611145
1024,3.5419109443138383,3.4519883517561287,0.08991946845219054,102.71541738510132


==> tikz_Schaubilder/src_t/_new_results/SI_0.5.csv <==
ndo,iteration_times,si_times,total_times
4,0.013403302285729385,0.013344793784909131,1.0990707874298096
6,0.02121307231761791,0.021148287219765746,1.7182588577270508
8,0.029546700772785005,0.02946281149273827,2.4819228649139404
10,0.035785737491789316,0.03570731764747983,3.0060019493103027
12,0.04187562436233332,0.04180180879286778,3.391925573348999
14,0.04881726276306879,0.048738104956490655,4.100650072097778
16,0.05830381617826574,0.058218829772051645,4.955824375152588
18,0.06508715336139385,0.06500250376187838,4.230664968490601
20,0.07064188582987725,0.07055563262746303,5.580708980560303
24,0.08700237340397304,0.08691385719511244,6.26417088508606
26,0.09342855044773647,0.09334147998264858,6.539998531341553
28,0.10086792627970377,0.10077589670817057,7.565094470977783
30,0.10889105393852987,0.10877863118346308,7.73126482963562
32,0.11380191147327423,0.11371230185031891,9.104152917861938
34,0.12021999888949925,0.12013153676633481,9.737819910049438
36,0.1275039765892959,0.1274148429312357,10.455326080322266
38,0.13748489147008852,0.13739213555358176,11.823700666427612
64,0.23225692056474231,0.23215873468489873,19.509581327438354
128,0.45213966142563594,0.45204482192084905,37.97973155975342
256,0.8978217278403797,0.8977145819828428,78.11049032211304
512,1.804915477247799,1.8048088620690739,122.73425245285034
1024,3.6461398363113404,3.646012383699417,291.6911869049072


==> tikz_Schaubilder/src_t/_new_results/speedup_0.5.csv <==
ndo,speedup
4.0,33.22315971060091
6.0,57.33102743845202
8.0,74.00933376208285
10.0,97.25997650440864
12.0,96.0051175675372
14.0,111.97982336492105
16.0,137.9216229687544
18.0,93.9593653310405
20.0,127.67667055197252
24.0,146.50647581710876
26.0,129.26948645916372
28.0,171.63638924658898
30.0,135.27584721063252
32.0,154.86947220067628
34.0,162.55486220734036
36.0,189.15528716544094
38.0,195.69763256201335
64.0,235.28710095466982
128.0,255.90061956147966
256.0,304.2575900798504
512.0,235.01905541402914
1024.0,283.97994607887995

